Privacy Preserving Point-of-interest Recommendation Using Decentralized Matrix Factorization

Points of interest (POI) recommendation has been drawn much attention recently due to the increasing popularity of location-based networks, e.g., Foursquare and Yelp. Among the existing approaches to POI recommendation, Matrix Factorization (MF) based techniques have proven to be effective. However, existing MF approaches suffer from two major problems: (1) Expensive computations and storages due to the centralized model training mechanism: the centralized learners have to maintain the whole user-item rating matrix, and potentially huge low rank matrices. (2) Privacy issues: the users' preferences are at risk of leaking to malicious attackers via the centralized learner. To solve these, we present a Decentralized MF (DMF) framework for POI recommendation. Specifically, instead of maintaining all the low rank matrices and sensitive rating data for training, we propose a random walk based decentralized training technique to train MF models on each user's end, e.g., cell phone and Pad. By doing so, the ratings of each user are still kept on one's own hand, and moreover, decentralized learning can be taken as distributed learning with multi-learners (users), and thus alleviates the computation and storage issue. Experimental results on two real-world datasets demonstrate that, comparing with the classic and state-of-the-art latent factor models, DMF significantly improvements the recommendation performance in terms of precision and recall.

==> dmf_final/data/t_ccc_dmf_tist_city5.txt <==
's-Hertogenbosch,2849;3195;5277;658
Accra,1067;1329;1374;1532;1853;1967;2046;3615;4072;4154
Ad Damman,1209;1433;1513;183;2005;2103;2261;2906;3790;4108;4160;4164;5062;5175;5355;5419;5477;5848;5935;6206;670;713;730
Ajman,1245;2759;2798;2999;3787;4160;4445;4789;5514;5551
Alajuela,1053;1402;1430;1506;1638;1682;1699;1756;1785;1803;1839;2069;2185;2411;2462;2464;2607;2609;2810;2942;3130;3229;3248;3316;3406;3535;3587;3629;4106;4135;4184;4269;4452;4506;453;4552;4714;5031;5361;544;5620;582;5963;6065;6116;6135;6169;6449
Almaty,1314;1550;1645;1647;1916;2727;2813;3164;3395;3637;3828;3904;3975;3994;4062;4658;486;4887;5029;530;537;5558;6113;619;6288;6476;704;872;916
Amman,1351;1371;2166;2187;2293;2359;237;2536;26;2630;2775;2869;304;3508;3657;3968;4159;4324;4358;4384;4701;4711;4826;4915;5007;5065;5488;5780;5843;5881;6003;6175;635;6472
Antwerpen,1058;1114;1220;1226;1387;1561;1573;1653;1861;1862;191;2034;2139;2143;2257;2375;2394;240;2428;2431;2448;2606;2702;2849;3014;306;3082;3251;3312;3372;3476;3672;3701;3820;3831;3842;4008;4047;410;4130;4143;4210;4438;4442;458;4625;4656;4721;48;4825;483;4993;5075;5081;5149;5440;5444;5490;555;5719;5829;6263;6326;6378;6454;828;900
Asuncion,1034;1081;1091;1102;1112;114;1192;1206;1227;1229;1270;1274;1308;1368;1391;1392;1420;1424;1467;1503;1531;1537;1540;1565;1611;1677;1680;1684;172;176;177;1860;1879;1913;1923;1927;2039;213;2216;2283;2301;238;2385;2401;2442;2449;2470;2551;2593;2624;2646;266;2708;2792;2871;2938;2965;2991;3004;3042;3067;3111;3166;3179;3257;339;3479;351;3512;3513;3581;3619;3623;3647;3662;3676;3697;3723;3764;3766;3776;3785;3874;3965;3972;4016;4041;4045;4052;4140;4200;4278;4297;434;4362;4390;4419;4466;4504;4512;4515;4524;4530;4569;4580;4610;4632;4655;470;4713;4736;4755;4790;4821;4920;4941;4953;4973;5045;5098;510;5172;5246;5269;5279;5327;539;5401;5493;5520;5529;5616;562;5661;5715;5771;579;5800;5820;5885;5916;5934;5973;5976;6074;6094;6111;6121;6129;6131;6132;6152;618;6188;6213;6234;6265;6364;6442;6473;6477;6524;667;741;755;797;86;88;880;904;926;941;955
Auckland,1340;159;1977;2371;2658;3246;366;391;4087;4600;4892;532;6272;638;915
B'abda,1189;1490;1852;2014;2111;2218;2380;254;3099;3548;3636;4084;4783;506;5794;787;79
Baku,1543;1686;1874;2037;2126;2634;2921;3174;3185;3285;3359;3722;4558;4806;5057;529;5298;5858;6501
Banda Aceh,1750;1834;2092;2226;2398;243;3416;373;3773;3794;399;406;4617;4756;4906;5171;5200;5232;5234;5632;5666;5669;5748;5901;5986;6201;6264;6427;6455;737;803;854
Beirut,1189;1260;1282;1490;1689;1707;1852;1943;1980;2045;2111;2218;2309;2329;2339;2380;251;254;2620;2674;2869;3075;3099;3170;3196;3218;3287;3410;3478;3532;3536;3548;3630;3636;3669;3926;402;4020;4084;4161;4193;4238;4250;4379;4407;4429;4783;4928;506;5192;5376;5561;5667;5747;5794;6194;625;689;775;787;79
Bogota,1000;1020;1032;1089;1185;1190;120;1213;1246;1361;1362;1413;144;15;1502;1526;1533;1535;154;1554;1556;1558;1564;1605;1620;1631;1675;1709;1726;1742;1746;1749;1757;1760;1789;1806;1869;1873;1924;1945;1961;1993;2023;2040;2134;2184;2204;2237;233;2372;2419;2433;2446;2471;2523;2529;2553;2569;2577;2584;267;2693;2715;2721;2777;2884;2916;30;3034;3055;3070;3089;3094;3113;317;3187;3199;3229;3240;3289;3313;3320;3358;3386;3406;3447;3470;3481;3506;3598;3602;3613;3661;3671;3694;3789;3792;3799;3868;3873;3875;388;3948;3951;3959;3970;3996;3998;4000;4023;4109;413;4166;417;4174;418;4214;4230;4256;4350;4374;4376;438;4380;4389;4424;4476;4486;4536;4543;4565;4574;4630;4679;4680;4706;474;4793;4844;4845;4868;4876;4905;4929;4952;4974;4976;502;5042;5089;5116;5123;5148;5151;5156;5169;5250;5251;5267;5306;5314;5322;5357;5387;5416;5424;5447;5448;545;5484;5512;5541;5542;5570;5579;5607;5612;5613;5619;5653;5680;5733;5840;588;59;5903;5917;6013;6019;6038;6041;6053;606;6140;6168;6221;6230;6231;6317;6372;6434;6438;6443;6496;6507;668;67;678;685;733;796;814;818;859;959;966
Bologna,1666;2053;2260;293;3210;3307;3405;3644;372;3907;4540;5021;691
Bolu,3461
Brasilia,100;1003;1019;1029;1059;1099;115;1262;1294;1305;1472;1476;1504;1507;1508;1509;1544;1577;16;179;1838;1929;1939;1979;2006;2028;2036;2084;2108;2124;2136;2147;2181;223;2236;2262;2265;2274;2308;2429;2476;2491;2541;2572;2597;261;2660;2728;2760;2788;2796;2819;2834;2850;2859;2862;2902;2937;2957;2989;3030;3063;3123;3124;3168;3172;3197;3208;3209;3213;3236;3244;3254;3283;3345;3352;3399;3408;3495;3516;3560;3576;3625;3632;3650;3730;3836;3882;3883;3885;3893;3898;3958;3961;3963;4022;4048;4051;4075;4076;4114;4123;4131;4167;4183;4212;4267;4298;4344;437;4408;4414;4416;4422;4456;4497;4545;4547;4603;4621;4642;4648;4649;4716;4738;479;4816;4842;4908;4942;5009;5038;5093;5118;517;5208;5247;528;5391;5453;5455;5457;5466;549;5507;5531;5546;5566;5575;5591;5615;5634;5645;5726;5735;5740;5749;5832;5852;5864;5869;5875;5910;5926;5953;5958;598;5989;5990;6058;610;6114;6119;6123;6154;6179;6187;6241;626;6321;6338;6346;6370;6382;639;6445;6515;672;676;679;70;729;770;798;82;866;908;918;927;994
Bruges,107;1573;1589;1861;1863;1895;1910;1991;2009;2365;2431;2955;3050;3312;3549;4110;4327;4358;4440;4442;4656;5095;5440;5494
Bucharest,1525;3176;3751;3902;4346;4398;4484;4485;4581;4930;5428;5445;5984;6261;6276;654;769
Budapest,1005;1073;1098;1141;1237;1265;1376;1471;1614;1615;1628;1644;192;2067;2145;220;2229;2240;2305;2310;2540;2619;2631;264;2664;2672;2751;2832;2865;3288;3301;3361;3397;34;3421;3483;3639;3649;3710;3712;3881;3910;3913;3919;4030;4306;445;4592;4645;4749;4923;493;5002;5058;5097;513;5149;5242;5244;5346;5433;5451;5497;5723;5777;5827;5847;5907;6030;6090;6148;6393;6459;647;715;76;837;845;903
Buenos Aires,1010;1017;1052;1139;1200;1217;1284;1315;1318;1322;1343;1415;1428;1457;1515;152;1539;155;1591;1600;1602;1608;1622;1662;1665;1669;168;1733;1735;1793;1796;1812;1854;1880;1936;1959;196;1970;2008;2019;2023;2041;2094;214;2148;2170;2171;2173;2196;2251;2277;2306;2331;2338;2343;2401;2416;2426;2434;250;2509;2512;2527;2587;2588;2594;2618;2642;2668;2710;2729;2731;2764;2773;28;2855;2862;2875;2950;2974;2995;3004;3016;3028;3036;3068;3072;312;3131;3132;3153;3177;3206;3241;3265;330;3331;3334;3375;3412;3450;3451;349;3526;3533;3534;3553;3566;3584;3650;3682;3683;3686;3696;3768;3800;3865;3980;404;4112;4122;414;420;4223;4240;4267;4301;4313;4380;4450;4462;4498;4511;4520;4521;4586;4598;4611;4629;464;466;468;4691;4727;4736;4737;4781;4804;4808;4830;4874;4893;4894;4896;4900;4904;492;4920;4944;5011;5025;5034;5085;5130;5161;5220;5236;5271;5280;5286;5313;5321;5338;5390;5472;5552;5554;5580;560;5642;5655;5678;5691;5779;5785;5802;5814;5942;597;6009;6020;603;6056;6064;6110;6142;6146;6177;6179;6231;6253;6364;6488;6493;6499;6516;6522;688;721;723;75;762;792;807;896;909;932;962;984
Cairo,1107;1177;1223;1354;1621;188;2209;2282;2439;2518;256;2968;3051;3071;308;3126;3277;3344;371;3721;380;392;3939;3984;4266;4291;4640;4684;4824;4877;4913;4962;5061;5317;5332;5789;5790;5935;6014;6368;6391;650;750;789;921;935
Calgary,1485;1551;2013;2071;2146;2347;2377;3267;3279;3284;442;4489;5638;920;94
Cali,1709;1804;1819;2138;2198;2693;3034;3055;3070;3086;3182;3313;3384;3390;3774;3793;3868;388;3905;4476;5160;5299;5314;5348;563;5680;5891;6008;6130;6510;717;966
Callao,1242;1488;1603;1770;1984;2086;258;3122;3869;4065;4215;4247;455;4689;4695;481;4822;4831;4850;489;6207;6320;6453;867;90;91
Cape Town,2340;2745;3634;3761
Caracas,1247;165;1741;2152;2508;2682;3160;3370;3830;4675;6239;6465
Casablanca,1728;1828;189;2814;2866;3778;3879;4441;4734;5056;508;5480
Chang Rai,1;203;3018;3032;3095;3118;3144;3809;4063;4201;4213;4560;4828;5260;5536;575;5924;5936;862
Chios,4101
Colombo,1012;1050;1171;1261;1411;1775;1830;1902;2080;2290;2345;2357;2432;2474;2596;2988;3115;3162;322;3250;3391;3488;3702;3724;3803;3887;4102;4117;4136;4152;4187;4367;4383;4444;4453;4461;4494;4602;4634;4702;4718;4754;4786;4954;4964;5066;5186;5193;5211;5404;546;5465;5549;5629;5656;5886;6010;6015;6035;6105;6158;6279;6356;6435;6439;6491
Concepcion,1219;1370;1401;1576;1697;1762;1809;1990;2035;2193;2344;2445;2530;2651;2681;2701;2791;2855;3021;3031;3035;3053;3082;3134;3233;3338;3354;3411;3425;3464;3646;3718;3817;4013;4067;4078;4138;4151;4175;4179;419;4243;4258;4345;4410;4490;4532;4612;4636;4663;4724;4803;4966;5041;5102;5121;5128;5228;5254;5266;5323;5326;5422;5423;5456;5468;5506;5854;590;5915;5955;6007;627;6365;6410;6413;6519;6521;722;723;891;924;939
Copenhagen,1014;1784;207;2468;2647;2987;3219;5222;581;5940;6485;6497
Cordoba,2008;2527;263;2893;3009;3291;4257;4284;4312;4313;4520;4781;4920;5271;5286;5788;6055;6109;6389
Cuiaba,1046;1071;1093;1165;1426;1458;2010;247;2571;2876;3389;3596;3829;4221;4282;4289;4375;4472;4526;4871;4990;5382;5510;979
Davao,1202;1280;1298;135;1499;1767;181;187;2031;2057;2177;227;2279;2304;235;2368;2397;2410;25;2611;2669;2742;2772;2817;2822;29;3015;3631;3658;3832;3878;3895;3937;3991;3993;4158;4219;4226;4274;4588;4843;4943;4984;5166;5215;5263;5285;5288;5395;5411;5518;5557;5577;567;5695;5730;5752;5932;6077;6085;6157;6181;6195;6233;6262;6308;6366;6506;660;714;774;799;801;892
Doha,1357;3903;3928;423;4242;4865;5007;5086;6069
Dublin,1129;1225;1412;1482;1663;2089;2614;2666;2671;2752;2858;2913;2983;3107;3136;3344;3579;3600;3665;4334;4605;4733;4820;5059;5136;5162;5233;5458;548;5676;5713;5876
Edmonton,1417;1438;1889;2087;2455;2781;2985;3808;396;452;471;4861;5082;6218;6327;920
Fawley,1815;2453;2823;3296;3962;5319;5826
Florence,1815;2152;2513;2738;2762;2981;3173;3681;3720;954
Fort-De-France,1035;108;1155;1363;1379;1500;1567;1695;1963;2027;206;2197;2243;2273;2320;2414;260;2734;2761;2806;2852;2951;2954;2959;2971;3058;3103;3203;3239;3253;3271;3328;341;3441;3457;3531;3547;3565;3567;375;3779;3796;3852;3995;4025;4037;4044;4094;4137;4292;440;4468;4488;4503;4509;4533;4615;4683;4909;5268;5270;5353;5432;5722;5816;5838;6017;6022;6118;6197;6227;623;6313;6375;739;812;970;997
Frankfurt,1090;1479;151;1617;1678;2952;3139;3264;3707;3739;4391;4431;467;4972;5564;6198;736;745;906
Fremantle,1169;1409;1559;1731;1833;5598;6060;674
Giza,1177;1309;1354;2282;2439;2536;2968;308;3126;3245;3344;3984;4291;4539;4604;4746;475;4824;4913;521;5482;5665;5789;6014;6368;6374;789
Guayaquil,1289;1304;1649;214;2654;2860;2874;3527;3610;3819;3872;3922;4126;427;4473;4583;4624;4686;4794;490;5023;5123;56;5791;6070;6095;6191;6350;6418;6481;66;710;80;964
Halfway Tree,1841;218;2578;2885;296;3260;3700;3812;4125;4237;4307;4369;4650;4818;4864;5053;5258;5751;6225;886
Hawalli,1022;1037;1049;105;1064;1092;1122;1137;1146;1156;1158;1210;1271;1278;1299;1339;1344;1350;1353;1367;1388;1390;1397;1398;1410;1432;1443;1459;1464;1466;1527;1547;1553;1562;1607;1639;1640;1716;1723;174;1748;1792;1805;1814;1824;1829;1848;1870;1877;1897;1903;1904;1926;1935;1971;198;1996;202;2026;2033;2044;2061;2096;2110;2141;2157;2158;2159;2160;2161;2175;2187;2189;2225;2235;2247;2250;2263;2286;2317;2327;2358;2361;2367;2384;2386;2409;241;2435;2436;246;2475;2478;2480;2482;2484;2507;2514;2525;2534;2546;2549;2570;2586;2601;2604;2615;2635;2643;2679;2690;2695;2716;2733;2740;2763;2790;2793;2804;2816;2818;2829;2830;2857;2880;2890;2898;2899;2907;2917;2918;2944;2963;2964;2978;2999;3027;3065;3076;3102;3108;3109;3110;3112;3155;3169;3205;3221;3225;3235;3237;324;3249;3259;3278;3281;3293;3302;3304;3308;3318;3346;3371;3403;3423;3435;3437;3460;3468;348;3491;3493;3501;3503;3504;3519;3521;3524;3530;3546;3557;357;3574;358;3622;3657;3670;3673;3690;3695;3740;3749;3750;3760;3762;3767;3770;3798;3813;3814;3855;3860;3863;387;3884;389;3891;3896;3914;3936;3979;398;3983;4004;4009;401;4019;4027;403;4036;4043;4071;4082;4128;4144;4146;4168;4181;4197;4206;423;4233;4236;4245;4262;4273;429;4294;4315;4338;4339;4340;4368;4370;4373;4386;4395;4396;4400;4415;4439;4445;4464;449;4517;454;4559;4561;4567;4572;4575;4577;4587;4593;4637;4646;4657;4684;4699;4717;4726;4741;4750;4752;476;4763;477;4784;4789;4795;480;4800;4810;4813;4829;4839;485;4867;4869;4877;4889;4891;4918;4924;4926;4932;4935;4940;497;4980;4982;4986;4992;4999;5032;5060;5072;5077;5119;5126;5129;5153;5154;5155;5158;5168;5178;5195;5197;5218;5243;5256;526;5275;5282;533;5341;5343;5352;5363;5372;5375;5385;5389;5392;5397;5405;5409;5414;5431;5438;5441;5470;5475;5481;5500;551;5514;5539;554;5543;5544;5551;5563;5564;5592;5595;5596;5600;5603;5617;5633;5658;566;5675;570;5710;572;5721;5734;5754;576;5761;578;5784;5841;5845;5846;5851;5912;5948;5964;5983;5998;6000;6001;6046;6068;6081;6093;6103;612;6125;6133;6134;6149;6162;6166;617;6199;6208;621;6217;6235;6246;6249;6256;6278;6286;630;6324;6332;6355;637;6411;6422;643;6444;645;6478;6514;656;697;701;718;720;73;745;749;760;768;772;78;788;804;819;861;873;921;944;961;965
Helsinki,1023;1136;1609;2076;2119;2300;2362;2408;2613;2647;2694;2698;2758;2928;3096;3507;3520;356;3735;3775;3862;4061;4198;425;4573;4707;4760;5483;5743;5860;6222;6412
Heredia,1053;1307;1321;1402;1430;1506;1654;1682;1756;1785;1807;1839;1951;2069;2185;2302;2411;2462;2464;2501;2537;2607;2609;2703;2724;2767;2810;2942;2946;3130;3229;3248;3316;3325;3406;3535;3587;3746;3854;397;4100;4106;4135;4184;4269;4452;4519;4552;4662;4714;4903;5031;5361;5429;544;5469;5620;5813;5931;5963;6065;6116;6135;6449;6513
Hermosillo,173;1949;2271;2947;3127;3677;3827;4054;408;433;4351;4500;4608;4628;5225;5459;6002;6141
Hiroshima,1248;157;1831;22;2313;2639;3104;3563;3578;3606;3725;4121;4217;5205;5538;5981;6089;6236;761;832;933
Ho Chi Minh City,1105;1418;1530;1788;1849;2131;3116;3511;3838;3867;4182;4209;4568;4570;4898;4945;518;5562;6138;6425;852
Houston,1054;109;1117;1148;1201;1211;1232;1523;1524;1598;1679;1706;1928;1956;2;2052;2073;236;2396;2413;2463;2516;2612;2655;2668;2670;2704;2779;2789;2794;303;3091;3189;3424;3485;353;3593;3599;363;3656;3674;3729;3784;3876;3933;3997;4095;4113;4270;4348;4349;4409;45;4541;4693;4723;488;4949;5216;524;5358;5585;5683;5783;5831;5883;5938;5968;5979;604;6080;6296;6336;634;6345;6371;6467;751;822;825;843;849;870;952;976;981
Inch`on,1657;2176;2521;4003;4007;4162;5004;5087;5325
Ipoh,1015;1163;1174;1240;1287;1332;1345;1347;1359;1360;1369;140;1408;1444;1549;1571;1574;1619;162;1624;1633;1715;184;186;1905;1940;2140;2281;2299;2378;2407;2566;2711;2812;2883;2888;2977;3008;3022;3056;3057;3077;3093;3120;3158;3194;320;3202;321;3220;3327;333;3380;3417;3429;3472;3480;3616;3628;3745;3748;3981;4035;4068;4097;4098;4133;4149;4163;4259;4366;4401;4492;4725;4855;4878;4883;4979;4997;5027;5312;5339;5344;5407;5434;5533;5545;5742;580;5888;5972;6006;6316;632;64;6407;6446;6508;671;777;839;877;999
Jeddah,1031;1043;112;1130;1382;1423;1595;1721;1811;183;1898;2005;2163;2209;2293;234;2355;249;2707;2811;286;2881;2912;3228;3292;3342;335;336;371;383;3930;3942;3999;4014;4038;4049;4089;4159;422;4370;4417;4579;4631;4697;4746;4765;4809;4827;4964;515;5175;5301;5332;5345;5355;5430;5435;5491;550;5648;5660;5734;5764;5778;58;5844;5944;601;6043;6088;61;6102;6139;6289;6359;6386;6470;6498;6503;711;730;757;771;869;917;990
Johannesburg,101;2228;2322;2680;287;2960;3060;3061;3165;3551;4333;4578;4638;4835;4946;5137;5439;5467;5535;5662;5900;6026;6029;716;759
Kaliningrad,1782;2638;2683;2751;2803;3300;3462;3871;3943;4074;4178;4352;4635;6176
Kuwait,1022;1037;1049;105;1064;1116;1137;1146;1278;1299;1344;1350;1367;1383;1388;1410;1435;1443;1459;1639;1640;1656;1659;174;1824;1872;1877;1903;1926;1971;198;2044;2106;2110;2158;2161;2175;2189;2235;2250;2263;2286;2317;2327;2358;2367;2384;2409;2475;2482;2484;2514;2534;2546;2586;2601;2604;2690;2695;2716;2740;2763;2793;2816;2830;2899;2918;2964;2978;2999;3027;3065;3076;3108;3109;3112;3146;3169;3205;324;3249;3278;3293;3308;3318;3371;3403;3435;3491;3501;3503;3504;3519;3524;3557;3622;3673;3690;3695;3740;3750;3760;3767;3770;3813;387;3884;3896;3914;3979;4004;4019;4036;4043;4128;4146;4197;4236;4262;4273;4294;4339;4340;4368;4386;4396;4400;4439;4458;4517;454;4567;4593;4637;4726;4741;476;477;4784;4800;4829;4839;485;4851;4858;4867;4877;4889;4918;4932;4940;499;5077;5119;5126;5129;5154;5158;5168;5178;5195;5197;5243;5275;5282;5341;5352;5372;5392;5414;5431;5475;5481;551;554;5544;5551;5564;5592;5595;5596;5600;5617;5633;5658;5710;572;5721;578;5841;5846;5851;5998;6000;6001;6081;6093;6103;6125;6134;6173;6208;6235;6246;6256;6286;6324;6332;6355;6422;645;6514;697;718;720;73;768;78;788;861;921;944
Kyiv,1018;1042;1056;1085;1134;1142;1160;1173;1199;1205;1249;1250;1263;130;146;1512;1592;1632;166;1661;1667;1674;1694;1712;1722;1754;190;1900;1907;1914;195;1958;2022;204;2059;2065;2078;2100;2109;2118;2150;2183;2267;2287;232;2350;2500;2564;2581;2627;2749;275;2786;2839;284;2841;2865;2879;2919;2930;2966;3;3003;3026;307;3097;3152;3222;3223;3252;3258;3273;3276;3309;3341;3396;3455;3469;3498;3523;3577;3635;3675;3703;3711;3738;3771;3816;3818;3822;3837;3888;3940;3946;3955;3976;3977;3985;3989;400;4056;4069;4073;4169;4229;4309;4321;4357;4406;4418;4432;4463;4474;4478;4481;4505;4528;4531;4556;457;4609;461;4618;4627;4647;4659;4719;4742;4743;4764;4779;4788;4798;4805;4863;4890;4921;4927;4939;4960;4961;50;501;5092;5096;511;5117;514;5146;5161;5196;5204;5229;5257;527;5300;540;5487;5489;5505;5508;5568;5582;5605;5643;565;5650;5770;5793;5803;5811;5835;5862;5867;5871;5892;5893;5918;5919;5925;5959;5993;5997;6;600;6004;6033;6051;6054;6062;6092;6163;6171;6184;6205;6242;63;6341;6348;6383;6398;6416;6457;6464;6486;657;680;682;702;705;712;719;724;791;794;823;850;857;907;925;940;947;973;974;977;99
Kyrenia,1126;1144;1276;1330;1396;1429;161;1994;2063;2066;2387;2393;2632;2726;2915;2984;3198;3497;3894;4101;4299;4969;5454;5495;5504;5527;6124;6229;628;6408;763
L'Ariana,1047;1938;2364;2494;2805;3000;3614;3795;41;4479;4614;5084;5159;5287;5550;5738;5762;5850;5969;6128;6137;6204;6319;6349;6451;6504;77;856;889;969
La Paz,1780;1999;2421;2747;2923;3317;3434;382;4336;4860;5063;5113;5278;5347;6211;6295
Lima,10;1026;1068;1069;1082;1084;1095;1097;1101;1125;1131;1138;1143;1147;1184;121;1216;1234;1235;1242;1259;126;1267;127;1311;1320;1322;1331;1334;1342;1346;1378;139;1393;1395;1399;1422;1434;1436;1451;1454;1475;1477;1480;1488;1493;1498;1526;1528;1542;1548;1557;1563;1572;1582;1603;1606;1638;1650;1655;1658;1664;1687;1690;1691;1692;1693;170;1703;1704;1718;1761;1770;178;1797;180;1821;1832;1844;1859;1866;1871;1885;1888;1901;1946;1948;1957;196;1995;1997;2050;2054;2062;208;2085;2086;209;2091;2113;2115;2116;2127;2167;2184;2186;2192;2208;224;2255;2270;2276;2321;2323;2332;2337;2342;2346;2363;2370;2388;2390;2392;2402;2412;2437;2452;2461;2481;2490;2493;2495;2512;2515;2529;2548;2558;258;2592;2602;2625;2648;2661;2667;2732;2737;276;2769;279;2828;2831;2833;2836;285;2867;2870;2877;2892;291;2914;294;3019;3025;3044;3059;3106;3117;3122;3129;3140;316;3161;3190;3193;3231;331;3311;3333;3352;3376;3387;340;3409;3415;3436;344;3443;3446;3452;3458;3466;3484;3489;352;3561;3580;3584;3607;3611;3620;3624;3659;3660;3668;367;3682;3685;369;3705;3732;3755;3826;3843;3844;3851;3869;3918;393;3944;395;3971;4031;405;4065;4079;4086;4099;4109;4115;4119;4134;415;4157;416;4186;4192;4199;4204;4208;4215;4222;4246;4247;4252;4253;4316;4330;4331;4332;4355;439;4392;4437;446;448;451;4513;4542;455;4606;4616;4622;4633;4674;4678;4689;4692;4695;4709;4710;4720;4761;4792;481;4822;4831;4850;4872;4880;4888;489;4895;4904;4911;4914;4919;4937;4957;4967;4971;4975;4981;4991;4996;5000;5017;503;5036;5037;5039;5042;5043;5052;5069;5073;5076;51;5114;5132;5134;5148;5162;5180;5199;5221;5297;5302;5330;5331;5335;5365;5373;5377;5394;542;5426;5442;5478;5496;5499;5515;5522;5537;5614;5618;5639;5649;5687;5689;569;5699;5705;5725;573;574;5765;5767;5798;5808;5828;5836;5849;587;5897;5950;5962;5967;5970;5987;6023;6024;6034;6048;6063;6072;6078;6086;609;6153;6165;6167;6186;6207;6223;6224;6251;6283;6290;6291;6293;6307;6320;6322;633;6337;6360;6363;6367;6373;6392;6406;6414;6415;6420;6421;6431;6447;6453;6456;6484;6496;6509;663;664;687;690;692;696;726;740;742;746;773;795;802;81;810;831;835;836;846;853;865;867;875;888;90;91;919;928;932;942;972;987;989;992;998
Lisbon,110;1109;1197;1224;1279;1380;14;1487;1660;1695;1881;1892;1960;210;2180;2316;2403;2460;2499;2505;2531;2626;2685;2886;2935;2948;2970;2990;3184;3265;329;3374;3439;3653;3678;3714;3727;3763;3769;4062;4104;4172;4202;4355;4365;4431;460;4673;4728;4823;4899;4995;5240;5264;538;5388;5427;5597;5631;5685;5824;6059;6254;6277;6323;6469;816
Manado,1119;1168;1181;128;1341;1364;1416;158;1587;1594;1599;1610;1616;1642;1837;1896;1912;1986;1998;2000;2107;2201;2291;2341;2349;2360;2417;2532;2539;2623;2684;2717;2795;2891;2901;2905;2953;2967;2979;3098;3212;3216;3242;328;3280;33;3442;3570;3604;3642;3648;3692;3801;3870;3877;3892;3931;4064;4211;4304;4467;4471;4549;4677;4785;4799;4819;4958;4987;5100;5150;5161;5324;5378;5393;5509;5556;5602;5630;5718;5737;5801;5887;6021;6028;6061;6087;6200;6209;6210;6314;6385;649;662;753;820;883;95
Manama,2263;730
Minsk,1001;1149;1159;1188;1208;1255;1333;1337;1463;1505;1545;1590;1630;1701;1759;1768;1783;1835;1875;1942;2001;204;2068;2078;2123;2128;2130;2259;2312;2547;2687;2784;3085;314;3150;3247;3348;3360;3550;3564;3781;3811;3848;3955;4070;4195;4260;428;4281;4293;4300;4361;4397;4406;444;4571;4641;4698;4758;4766;4791;4837;4863;49;5074;5090;512;5127;5167;5184;5189;5245;5259;5261;5502;5548;5628;5690;5693;5704;5744;5769;5806;5927;6049;611;6115;6120;6127;6155;6203;6232;6275;629;6300;6397;6437;681;708;719;848;93;948;949;97;996
Muscat,153;219;3006;3232;3322;3353;3505;3554;3573;3597;3728;3791;4787;4881;5734;666;785
Nairobi,1011;1045;1118;1170;122;1251;1377;1414;1448;145;1585;1887;199;2064;2082;2253;2366;2406;244;2451;2519;2617;2799;2847;3069;3151;3238;3298;332;3440;35;37;3889;3925;4034;4607;4812;4834;5022;5094;516;5187;5360;5380;5384;5526;556;5573;5594;5796;5826;5913;6098;6271;6304;6369;644;767;808;841;930;950;991
New Delhi,1335;1708;1713;1781;1992;2093;2840;3081;3255;3256;3268;3445;3539;3857;3987;4251;4261;4311;4589;5047;5124;5328;5329;5425;5597;6269;6303
New Orleans,1135;118;1407;1627;1670;2099;2190;2477;2543;2573;2768;2780;2969;3095;3133;3147;3324;3525;3758;3835;384;4001;4091;4191;4385;4469;4620;4703;478;4857;4983;5624;5768;5819;585;5863;5870;5920;5928;5941;616;6192;6193;6394;993
Nicosia,1126;1144;1276;1310;1330;1396;1575;161;1994;2387;2393;2610;2632;2915;2925;2984;2990;3497;3894;4101;4111;4299;4326;4402;4769;4969;5454;5464;5495;5622;5732;6229;628;6408;763
Nueva San Salvador,1228;1400;1501;171;1972;2021;2095;2328;2524;2633;2765;3088;3229;3230;3350;3398;3496;365;3744;378;3945;3950;4277;4283;4451;4525;4557;4956;5252;5253;531;5383;5528;571;5714;5774;5853;5895;6150;616;693;957
Odesa,1030;1056;1094;1172;1580;1596;1661;17;1777;1914;1985;2059;2078;274;2827;3276;3337;3523;3538;3542;3577;3626;3638;3641;3666;3704;3738;3888;3916;4264;4265;4508;4531;4562;4641;4744;4747;4751;4798;4879;501;511;5117;5131;5146;5229;5295;5296;5311;5349;5356;5727;5770;5793;5811;5834;5896;60;600;6205;6212;6243;6383;651;719;809;823;937;940
Panama,1055;1080;1089;1096;1131;119;1221;1231;1241;1254;1272;1327;1355;1437;1439;1446;147;1494;1581;163;1772;1807;1820;1937;1944;2102;2144;2178;2278;229;2420;2441;2454;2498;2517;2520;2645;2665;2718;2746;2767;2787;2825;2894;290;2908;2973;3038;3043;3073;3159;3227;3266;3305;3362;338;3433;3929;3973;4050;412;4120;4132;4207;4305;4320;4341;4380;4421;4529;4537;4639;464;4682;4694;4722;4757;4854;4876;4910;4933;4951;4955;4988;4989;5006;5088;5091;5109;5207;5209;5214;5226;5276;5340;5364;5403;5476;5498;5503;5523;5530;5540;5578;5609;5647;5668;5673;5692;5696;5750;5753;5818;5837;5878;5894;5943;5957;6011;6039;6164;6266;6285;6315;6502;6513;652;665;69;709;884;951;968;971
Paris,1024;1025;1040;106;1070;1083;1103;1109;1128;1154;116;1172;1178;1212;1214;1218;1226;1252;1279;1315;1326;1344;1365;1375;1379;1384;14;1456;148;1489;1490;1492;1500;1529;1618;1620;1652;1657;1671;1673;169;1695;1700;1727;1734;1738;1741;1817;1818;1847;1867;1878;1882;189;1953;1980;2012;2025;2043;2121;2132;2149;2165;2230;2232;2242;2248;2338;2340;2379;2391;2422;2425;245;2465;2473;2482;2483;2487;2489;2497;2513;2523;2526;2535;2563;2712;2755;2842;2910;2917;293;2931;2955;2958;2972;2980;2982;2992;3095;3145;3175;3215;3243;3294;3297;3299;3332;3377;3381;3422;3426;3490;3587;3609;3618;3682;3715;3736;3739;3759;3775;3777;3783;3802;3846;3858;39;3917;3927;4026;4033;4058;4173;4196;4204;4276;431;4379;4404;4446;447;4479;4523;456;4652;4668;4745;4767;4801;4847;4848;4893;4938;494;4947;4948;4950;4994;500;5001;5015;5016;5050;5071;5078;5108;5179;5234;5249;5273;5315;5320;5354;5368;5394;5449;5463;548;5485;5567;5599;5634;5677;5679;5681;5706;5728;5738;5750;5757;5821;585;5868;589;5940;5991;6031;6040;6047;6059;6096;6129;6151;6172;6178;6197;622;6254;6267;6270;6305;6309;6312;6331;6340;6358;6387;6428;6470;691;699;747;758;811;829;833;840;885;893;894;902;913;970;978;980;983
Perth,1169;1478;1559;156;1731;1833;2386;3066;318;3753;4279;4518;5462;559;5598;6060;6339;6500;674;851
Phuket,1115;2599;3379;4010;484;4922;5176;5237;5859;6107;6145
Pinang,1013;1015;102;1039;1087;1100;1121;1132;1150;1151;1161;117;1191;123;1240;1258;1266;1285;129;1300;1312;1316;1323;1328;1356;1359;1369;1389;140;1419;142;1461;1465;1483;1546;1549;1566;1574;1624;167;1676;1681;1683;1702;1725;1764;1779;1787;1799;18;1808;1840;1845;1846;1856;1868;1876;1917;1920;1947;1969;2007;201;2024;2051;2056;2058;2077;2097;2125;2154;216;2191;2210;2234;2239;2245;2252;2254;2266;2285;2289;2295;2311;2354;2369;2447;2456;2472;2568;2585;2600;2657;2709;271;2711;2720;2723;2748;2750;2785;2808;2821;2844;2848;2883;2887;2911;2920;3002;3007;3008;3022;3057;3077;3093;310;3119;3121;3188;3194;3204;321;3220;323;3327;3339;3343;3367;3369;3373;3380;3427;3431;346;3472;3474;3482;3544;3558;359;360;3655;3709;3716;3773;379;3805;3810;3834;3841;3850;3864;3900;3921;3923;3934;3960;3964;3981;4002;4017;4038;407;4098;4105;4133;4149;4239;4263;4271;4287;4310;4314;4322;4360;4366;4393;4394;4399;4401;4430;4447;4465;4477;4492;4493;4501;4518;4596;4617;465;4672;473;4730;4735;4768;4855;4866;4878;4885;4901;4902;4912;4916;4917;4959;4963;4978;4997;4998;5024;5027;5101;5103;5105;5141;5145;5217;5227;5339;5344;5399;5406;5408;5410;5412;5436;5450;5516;553;5532;5533;5560;5565;5576;5581;561;5670;5671;5688;5731;5805;5861;5865;5873;5882;5888;5889;5909;592;5923;5929;593;5930;595;5972;5986;6005;6060;6067;607;6071;6096;6122;6183;6202;6238;6245;6247;6250;6257;631;6316;6329;6334;6357;636;6388;6399;6404;6405;6474;6482;6505;6511;6512;6523;673;686;694;727;728;756;765;766;779;805;838;847;855;860;868;881;897;912;92;958;98;988;999
Piraeus,1041;1077;113;1273;1336;1380;1453;1484;1510;1536;1685;1745;1776;1791;185;2038;2047;2098;2105;2155;2217;2222;2258;2298;2356;2467;252;2538;2560;265;2662;2676;2700;2730;2739;2878;2932;2940;3011;3033;3054;3079;3083;3269;3286;3357;3363;3368;337;3518;3608;3653;3726;3758;3804;3815;3823;3824;3861;390;3932;3938;3953;3957;3967;4005;4080;4083;4124;4147;4189;4317;4329;4353;4428;4457;4510;4743;4770;4836;4838;4859;496;5012;5044;5058;5080;5099;5265;5291;5337;5351;5359;5362;5369;5386;5418;5420;5437;5485;5519;5589;5720;5724;5736;5807;5812;5823;5939;5960;602;6159;6282;6284;6294;6342;6380;6419;754;83;874;876;956;967
Port of Spain,1275;133;205;2673;2736;298;3400;3906;4085;4237;4372;543;5513;5746;5975;6052
Porto,1027;1954;2088;2316;2903;2935;2970;3080;3552;3559;3605;3727;3763;3765;3859;4062;4202;4582;4833;487;4995;5019;5240;5770;731
Prague,1620;2100;2303;2404;2982;3910;3992;4155;4460;4753;5317;5318;5451;5461;5743;5786;6252;980
Puerto Presidente Stroessner,1038;1424;1565;172;1724;177;1843;1913;1931;231;2333;238;2399;2401;266;2710;2722;2764;2773;300;3004;3042;3045;3153;3459;3662;3853;4139;4268;4280;432;4328;4335;4466;4498;4564;4655;4871;5172;5236;5501;557;5571;6306;6448;755;926
Pusan,1583;1609;1766;2231;2238;2457;2521;2595;2686;2909;311;3137;3219;3529;3698;4007;5040;5904;6143;6281;641;863
Quezon City,1004;1006;1016;103;1057;1065;1072;1078;1079;1086;1088;11;1133;1167;1175;1176;1182;1186;1187;1193;1194;1195;1198;1207;1243;125;1256;1268;1269;1277;1286;1290;1297;1298;1302;131;1313;132;1325;1338;134;1352;1358;1373;1382;141;1421;1425;1431;1441;1445;1450;1460;1468;1469;1470;1473;1486;149;1497;1511;1517;1521;1534;1538;1552;1555;1569;1588;1593;1634;1641;1643;1646;1688;1698;1705;1717;1719;1729;1732;1743;1744;175;1763;1773;1786;1790;1816;182;1827;1842;1858;1883;1890;1893;1906;1919;1930;1932;1962;1966;1975;1981;1983;2002;2003;2011;2016;2017;2020;2029;2055;2072;2074;2090;21;2114;212;2129;2133;215;2153;2156;2164;2194;2213;2215;2223;2233;2241;225;226;2264;2272;2275;228;2297;2304;2324;2348;2353;2368;2373;2381;2383;2389;239;2395;2397;2400;2410;2415;2418;242;2423;2424;2438;2466;2485;2486;2488;2496;2502;2503;2504;2506;2510;2533;2552;2554;2557;2561;2567;2574;2575;2576;259;2598;2608;2621;2636;2640;2644;2649;2650;2656;2669;2692;2697;2699;2705;2719;2725;2741;2754;2757;277;2778;2802;2815;2838;2843;2845;2851;2853;2854;2861;2863;2872;2889;289;2895;2896;2897;2904;292;2926;2929;2933;2936;2945;295;2956;2962;2986;2993;2998;3001;301;3010;3012;3017;302;3037;3040;3041;3046;305;3052;3064;3087;3090;3092;3105;3114;3125;3135;3141;3149;3167;3181;3183;319;3191;3200;3207;3214;3217;3224;3226;325;3270;3303;3314;3319;3323;3335;3355;3378;3382;3392;3393;3402;3404;3419;342;3420;3428;343;3430;3444;3448;3456;3473;3477;3487;3499;3502;3510;3517;3522;3537;354;3541;3543;3545;355;3569;3571;3583;3585;3589;3590;3591;3595;3601;3621;364;3640;3651;3652;3664;3667;3679;368;3687;3688;3693;3699;3708;3713;3734;3737;3742;3752;3754;377;3788;3806;3840;3849;385;3866;3878;3897;3909;3924;3935;3954;3986;3990;4012;4018;4021;4029;4032;4040;4042;4055;4081;4088;4092;4103;411;4142;4150;4153;4156;4165;4170;4180;4190;4194;4205;4232;4235;4249;4255;4286;4295;43;430;4308;4342;4343;4354;4359;4371;4377;4382;4387;4403;4411;4433;4434;4436;4443;4448;4459;4495;4496;4507;4514;4516;4527;4534;4538;4544;4546;4554;4566;4584;4585;4590;4591;4594;4595;4597;4599;4601;4613;4643;4651;4654;4660;4667;4670;4676;4685;4696;47;4704;4715;472;4731;4732;4745;4759;4773;4776;4780;4782;4814;4815;4817;4832;4862;4875;4882;4884;4886;491;4924;4936;4965;4977;5;5003;5018;5026;5030;5035;504;5048;5049;505;5050;5051;5054;5055;5064;5068;5070;5104;5106;5110;5111;5135;5138;5139;5152;5157;5165;5170;5173;5174;5182;5185;519;520;5201;5206;5224;5231;5274;5285;5289;5292;5294;5304;5307;5308;5333;5334;5336;534;5342;535;536;5366;5367;5371;5379;5381;5398;5400;5402;541;5415;5417;5421;5446;547;5473;5479;5486;55;5511;5521;5547;5553;5586;5623;5625;5637;564;5640;5651;5652;5657;5663;5664;5697;5702;5703;5707;5716;5739;5745;5752;5755;5758;5763;577;5773;5782;5792;5797;5799;5809;5825;583;5833;5839;584;5872;5874;5880;5890;5908;5933;5937;5946;596;5961;5965;5971;6027;6037;6044;6057;6077;608;6082;6083;6097;6117;613;6144;6157;6161;6189;62;6220;6228;6237;624;6248;6268;6273;6280;6299;6302;6328;6335;6362;6376;6381;6395;6400;6403;6424;6426;6429;6432;6433;6436;6441;6450;6452;646;6460;6466;6468;6471;6475;648;65;655;659;660;669;735;744;752;764;8;821;827;85;87;871;89;890;892;905;911;914;929;934;953;960
Quito,1075;1283;1405;1857;2653;2874;3023;3142;3922;394;427;4381;4583;4852;5250;5262;5711;5791;6036;6095;6298;66;710
Riga,1028;104;1124;1166;1215;1236;124;1301;1315;1381;143;1570;1597;164;1714;1752;1891;19;1909;194;1941;2169;2220;2259;23;2330;257;2580;2652;2671;2675;2784;2809;283;2856;2924;2943;2997;3078;3084;3128;3265;3351;3388;3418;3586;3592;3706;3807;3911;4;40;4006;4061;4090;4096;4107;4148;4188;42;4218;4248;4323;435;443;4435;4535;4563;4576;4690;4849;4907;5028;5122;5147;5238;5241;5272;5370;5427;5583;5641;5701;5717;5760;5877;5879;5922;5977;6076;6091;6106;6185;6232;6244;6489;6494;6518;7;732;781;826;895;936;945
San Juan,1145;1317;2112;2314;27;3310;3486;3500;3756;3757;3821;3956;4141;4196;4216;4231;4380;439;4423;469;4740;4748;4762;4840;4985;5223;525;5255;5644;5673;5978;5992;6255;6325;6351;6490;68;738;748;793
San Salvador,1074;1228;150;1972;2021;2095;2122;2206;2328;2524;2537;2633;2765;3067;3088;3350;3398;3496;378;3945;3947;3950;4451;4525;4557;4956;5115;5252;531;5383;5528;571;5714;5774;5853;5895;5966;6150;616;6196;6330;684;693;707;84;957
Santo Domingo,1060;1076;12;1203;1233;1291;1514;1560;1726;1798;1864;2004;2179;24;2450;2603;270;2756;2820;2846;2873;3192;3407;3432;3572;3575;3684;376;4028;409;4129;4302;436;4412;4437;4487;462;4626;4771;4968;4970;5014;507;5143;5164;5194;5214;5248;5303;5636;5672;5708;586;5914;5921;5952;6215;6226;6310;6409;6479;698;734;786;806;9;995
Seville,1062;1140;1365;2296;230;2565;269;2771;2797;3156;3263;3356;3562;3653;3797;4619;4666;5574;5610;5830;614;6361
Shanghai,1044;1048;1481;1541;1584;1651;1672;1747;1751;1823;1925;2042;2249;2405;2605;2663;2702;278;3047;3261;3364;345;36;3663;3664;3786;3856;4011;4378;4550;4553;4664;4715;4807;4994;5230;5284;5712;5772;5776;5985;605;6147;6190;6259;6401;6423;71;878
Sharjah,4789;5551
Sheffield,1372;1947;2900;3024;3039;3186
Shimonoseki,20;2188;2555;2688;2735;3104;3290;3306;3689;3725;4203;4272;4454;5008;5210;5213;5949;5981
Singapore,1002;1007;1008;1009;1021;1033;1051;1061;1063;1104;1106;1108;111;1113;1115;1120;1123;1127;1150;1152;1153;1162;1164;1167;1168;1179;1180;1183;1204;1222;1238;1244;1253;1264;1279;1288;1292;1293;1296;13;1303;1306;1319;1348;1349;136;1366;137;138;1385;1386;1394;1403;1404;1419;1440;1442;1447;1449;1452;1455;1462;1473;1474;1491;1495;1496;1511;1516;1518;1519;1520;1522;1568;1578;1579;1586;1601;1604;1612;1623;1625;1626;1629;1635;1636;1637;1646;1696;1710;1720;1736;1739;1740;1753;1758;1763;1765;1769;1771;1774;1778;1787;1788;1794;1795;1800;1801;1802;1810;1822;1825;184;1851;1855;1865;1884;1893;1894;1899;1908;1911;1915;1918;1921;1922;193;1933;1934;1940;1950;1952;1955;1965;1968;197;1973;1974;1976;1978;1987;1988;1989;200;201;2018;2030;2032;2048;2049;2060;2070;2075;2079;2081;2083;2101;2104;211;2117;2120;2135;2137;2168;217;2172;2174;2182;2195;2199;2200;2202;2205;2207;221;2212;2214;2219;222;2224;2246;2256;2268;2269;2280;2284;2285;2288;2294;2307;2318;2325;2326;2334;2335;2351;2352;2374;2376;2382;2430;2440;2443;2444;2459;2469;2479;248;2511;2522;2528;253;2544;2545;255;2550;2556;2559;2562;2579;2582;2583;2589;2590;2591;2596;2616;262;2622;2628;2636;2637;2641;2656;2659;2677;268;2689;2691;2713;2714;272;273;2744;2770;2774;2782;2783;280;2800;2801;2807;281;282;2824;2826;2835;2864;2868;288;2882;2922;2927;2934;2949;297;2975;2976;2981;299;3005;3013;3020;3029;3048;3049;3057;3062;3074;309;31;3100;313;3138;3143;3148;315;3154;3157;3163;32;3200;3201;3211;3234;327;3272;3274;3282;3294;3315;3321;3326;3329;3330;334;3340;3349;3365;3366;3383;3385;3394;3401;3413;3414;3419;3438;3454;3463;3467;347;3492;3494;350;3509;3511;3514;3515;3528;3539;3540;3545;3555;3582;3588;3589;3591;3594;36;3601;3603;361;3612;362;3654;3680;370;3716;3717;3719;3731;3733;3741;3743;3747;3772;3782;38;381;3825;383;3830;3833;3839;3845;3847;386;3880;3886;3890;3897;3899;3901;3908;3912;3941;3949;3952;3966;3969;3974;3988;4024;4039;4046;4053;4057;4059;4116;4118;4145;4162;4171;4177;421;4227;4228;4234;4241;4244;4249;4254;426;4275;4279;4285;4290;4296;4303;4318;4319;4325;4363;4364;44;4405;441;4411;4413;4425;4426;4427;4449;4455;4480;4483;4491;4494;4499;450;4501;4502;4522;4546;4551;4555;459;4596;46;4601;4623;4644;4653;4661;4669;4671;4681;4687;4705;4712;4729;4739;4774;4777;4778;4796;4797;4802;4811;482;4846;4853;4856;4870;4873;4917;4925;4934;495;498;5013;5020;5033;5046;5067;5079;5083;5107;5111;5112;5120;5125;5142;5144;5163;5177;5183;5185;5188;5190;5191;5198;52;5202;5203;5219;522;523;5283;5290;5293;53;5305;5309;5316;5317;5350;536;5374;5396;54;5413;5436;5443;5452;5460;5471;5474;5492;552;5524;5525;5534;5555;5559;5569;5572;5576;558;5584;5587;5588;5593;5601;5606;5611;5621;5626;5627;5635;5654;5659;5674;5682;5684;5686;5698;57;5700;5709;5724;5729;5752;5756;5766;5775;5781;5795;5804;5810;5815;5817;5822;5842;585;5855;5856;5857;5899;5905;5906;591;5911;594;5945;5947;5951;5956;5980;5982;5988;5994;5995;5996;5999;6016;6025;6042;6045;6060;6066;6073;6075;6079;6099;6101;6104;6108;6112;6126;6136;6143;6147;615;6156;6160;6170;6174;6180;6182;620;6216;6240;6258;6260;6274;6287;6301;6311;6318;6333;6344;6347;6352;6353;6354;6377;6379;6396;640;6402;6417;642;6430;6440;6458;6460;6461;6462;6463;6480;6483;6487;6492;6495;6517;6520;6523;656;661;674;677;683;686;695;700;703;706;71;72;725;743;766;776;778;780;782;783;784;785;790;800;813;815;817;824;830;834;838;844;851;864;879;882;899;901;910;922;923;943;946;96;963;975;982;986
Smolensk,1196;1836;2221;2427;2458;2766;3275;3465;3780;4127;4176;4185;4388;4665;5140;5604;5694;6297;653
Sofia,1230;1813;1826;2063;2203;3471;380;3831;4347;5242;568;5866;5884;5902
Stockholm,1036;1066;1613;1668;1850;2319;2613;2939;3178;3336;3347;3507;3691;3707;3862;3982;424;4337;4420;4470;4708;5212;5239;5281;5743;5787;5860;6084;6100;6390;6489;675;858;938;985
Stuttgart,1427;2492;2996;3643;4066;4356;5133;5954
Taipei,1281;1787;2211;2227;2315;2706;3920;4060;4225;5005;5230;5451;5646;842;898
Talca,1110;1324;1737;2530;2651;2753;2837;2941;2994;3453;3645;3646;4077;4093;4700;4775;4897;5759;6410;887
Tallinn,1157;1239;1982;4;463;4931;509;6232;6412
Tel Aviv-Yafo,169;1755;1886;2536;2629;2678;2696;326;374;3992;4475;5010;5590;5741;6018;931
Tunis,1257;1621;1938;2494;2805;3000;3614;3795;3915;4404;4479;5084;5550;5608;5738;5762;5850;5898;5969;6050;6137;6204;6319;6349;6451;6504;856;889
Valencia,1406;1482;1648;2015;2142;2336;2542;2743;3152;3171;3262;3295;3475;3627;4220;4288;4841;5021;5181;5235;5517;599;6032;6214;6219;6292;6343;6384;74
Vienna,1295;1487;161;1617;1711;1730;1826;1964;2151;2244;2292;2961;3101;3449;3617;3978;4548;5948;5974;6012
Warsaw,2162;2440;3276;3556;3568;3633;4224;4688;4772
Zonguldak,1111;4482
Zurich,160;2776;3180;4015;4204;5310;5750


==> dmf_final/data/t_ccc_dmf_tist_test_data5.txt <==
3,1624,Kyiv,1
5,2118,Quezon City,1
7,225,Riga,1
7,1285,Riga,1
7,748,Riga,1
8,939,Quezon City,1
8,381,Quezon City,1
10,834,Lima,1
11,938,Quezon City,1
12,1421,Santo Domingo,1
13,218,Singapore,1
14,296,Paris,1
15,892,Bogota,1
16,1537,Brasilia,1
19,935,Riga,1
21,431,Quezon City,1
26,1924,Amman,1
30,915,Bogota,1
30,1899,Bogota,1
31,610,Singapore,1
36,482,Shanghai,1
40,2872,Riga,1
45,1,Houston,1
47,1521,Quezon City,1
48,2910,Antwerpen,1
49,1662,Minsk,1
50,1125,Kyiv,1
55,936,Quezon City,1
55,1143,Quezon City,1
59,1899,Bogota,1
62,281,Quezon City,1
69,1270,Panama,1
71,949,Shanghai,1
72,190,Singapore,1
80,1114,Guayaquil,1
88,1469,Asuncion,1
95,1755,Manado,1
95,2812,Manado,1
97,1336,Minsk,1
98,1936,Pinang,1
100,1111,Brasilia,1
105,2229,Hawalli,1
105,3184,Kuwait,1
108,2804,Fort-De-France,1
111,110,Singapore,1
113,3135,Piraeus,1
114,1172,Asuncion,1
114,1877,Asuncion,1
114,1953,Asuncion,1
115,630,Brasilia,1
118,16,New Orleans,1
123,3049,Pinang,1
123,2670,Pinang,1
128,1755,Manado,1
130,1281,Kyiv,1
130,1624,Kyiv,1
131,627,Quezon City,1
131,3118,Quezon City,1
131,2696,Quezon City,1
139,3145,Lima,1
140,2357,Ipoh,1
143,2947,Riga,1
144,1968,Bogota,1
146,932,Kyiv,1
147,1803,Panama,1
154,673,Bogota,1
158,2653,Manado,1
159,289,Auckland,1
162,1655,Ipoh,1
164,1009,Riga,1
164,1534,Riga,1
164,2872,Riga,1
166,1029,Kyiv,1
167,1160,Pinang,1
167,461,Pinang,1
167,2284,Pinang,1
170,608,Lima,1
170,1276,Lima,1
171,1682,Nueva San Salvador,1
175,1764,Quezon City,1
176,1645,Asuncion,1
177,1347,Asuncion,1
177,2968,Asuncion,1
178,1504,Lima,1
181,677,Davao,1
183,3059,Jeddah,1
183,3038,Jeddah,1
183,1573,Jeddah,1
183,2672,Jeddah,1
187,957,Davao,1
190,1281,Kyiv,1
191,563,Antwerpen,1
195,1107,Kyiv,1
196,714,Lima,1
197,374,Singapore,1
198,1075,Hawalli,1
199,2940,Nairobi,1
203,650,Chang Rai,1
205,1247,Port of Spain,1
206,2117,Fort-De-France,1
209,1233,Lima,1
211,3002,Singapore,1
215,349,Quezon City,1
215,333,Quezon City,1
216,1368,Pinang,1
217,120,Singapore,1
217,821,Singapore,1
221,929,Singapore,1
224,1208,Lima,1
225,2196,Quezon City,1
226,531,Quezon City,1
229,1224,Panama,1
229,1375,Panama,1
235,957,Davao,1
238,2507,Puerto Presidente Stroessner,1
238,1972,Puerto Presidente Stroessner,1
247,909,Cuiaba,1
249,1996,Jeddah,1
253,1951,Singapore,1
253,749,Singapore,1
258,598,Lima,1
258,1592,Lima,1
259,562,Quezon City,1
261,1495,Brasilia,1
263,2676,Cordoba,1
265,2204,Piraeus,1
271,842,Pinang,1
271,1989,Pinang,1
271,1324,Pinang,1
275,3008,Kyiv,1
278,2164,Shanghai,1
280,1594,Singapore,1
281,807,Singapore,1
281,1658,Singapore,1
283,2440,Riga,1
283,2935,Riga,1
283,1178,Riga,1
286,1464,Jeddah,1
288,558,Singapore,1
295,2059,Quezon City,1
295,1577,Quezon City,1
298,670,Port of Spain,1
302,3171,Quezon City,1
306,2281,Antwerpen,1
307,1225,Kyiv,1
310,3143,Pinang,1
310,2326,Pinang,1
316,396,Lima,1
316,3006,Lima,1
321,1461,Pinang,1
321,2431,Pinang,1
321,2429,Pinang,1
322,2546,Colombo,1
323,1163,Pinang,1
324,916,Kuwait,1
334,1323,Singapore,1
334,1027,Singapore,1
339,1446,Asuncion,1
339,1645,Asuncion,1
343,2364,Quezon City,1
344,372,Lima,1
347,452,Singapore,1
349,378,Buenos Aires,1
350,1593,Singapore,1
352,2997,Lima,1
354,1900,Quezon City,1
355,634,Quezon City,1
357,2784,Hawalli,1
368,1521,Quezon City,1
371,263,Jeddah,1
375,1066,Fort-De-France,1
382,1090,La Paz,1
383,266,Jeddah,1
383,1171,Singapore,1
388,639,Bogota,1
388,1756,Bogota,1
392,1260,Cairo,1
394,2144,Quito,1
395,285,Lima,1
396,202,Edmonton,1
398,330,Hawalli,1
401,2536,Hawalli,1
401,1950,Hawalli,1
412,500,Panama,1
413,1799,Bogota,1
414,70,Buenos Aires,1
415,1979,Lima,1
416,321,Lima,1
417,639,Bogota,1
419,2383,Concepcion,1
422,263,Jeddah,1
423,964,Doha,1
428,2346,Minsk,1
429,1397,Hawalli,1
430,3028,Quezon City,1
435,2947,Riga,1
441,184,Singapore,1
444,2372,Minsk,1
447,479,Paris,1
449,1651,Hawalli,1
449,2224,Hawalli,1
451,448,Lima,1
454,2207,Hawalli,1
455,264,Lima,1
457,2570,Kyiv,1
457,409,Kyiv,1
457,1624,Kyiv,1
466,483,Buenos Aires,1
468,69,Buenos Aires,1
471,60,Edmonton,1
476,2917,Hawalli,1
477,2611,Hawalli,1
491,1838,Quezon City,1
492,69,Buenos Aires,1
493,1985,Budapest,1
495,269,Singapore,1
496,675,Piraeus,1
499,3164,Kuwait,1
514,1384,Kyiv,1
514,1078,Kyiv,1
514,836,Kyiv,1
519,839,Quezon City,1
520,3072,Quezon City,1
524,3,Houston,1
526,2798,Hawalli,1
531,339,San Salvador,1
534,2677,Quezon City,1
536,1316,Quezon City,1
544,1856,Alajuela,1
548,27,Paris,1
550,1464,Jeddah,1
553,1147,Pinang,1
558,2563,Singapore,1
562,2173,Asuncion,1
565,1078,Kyiv,1
569,264,Lima,1
569,606,Lima,1
573,661,Lima,1
573,1592,Lima,1
574,2984,Lima,1
580,1206,Ipoh,1
582,2001,Alajuela,1
582,590,Alajuela,1
583,3117,Quezon City,1
588,660,Bogota,1
593,320,Pinang,1
593,1030,Pinang,1
593,799,Pinang,1
594,127,Singapore,1
595,1047,Pinang,1
598,501,Brasilia,1
602,34,Piraeus,1
612,2721,Hawalli,1
614,1784,Seville,1
614,386,Seville,1
618,1509,Asuncion,1
621,2778,Hawalli,1
622,841,Paris,1
627,1246,Concepcion,1
630,3165,Hawalli,1
630,1416,Hawalli,1
631,2838,Pinang,1
636,444,Pinang,1
640,1680,Singapore,1
642,3110,Singapore,1
643,2493,Hawalli,1
644,1930,Nairobi,1
644,1478,Nairobi,1
649,617,Manado,1
659,1542,Quezon City,1
660,2377,Quezon City,1
661,1152,Singapore,1
663,805,Lima,1
663,448,Lima,1
663,264,Lima,1
665,952,Panama,1
674,207,Perth,1
678,1899,Bogota,1
678,1712,Bogota,1
681,791,Minsk,1
685,846,Bogota,1
690,264,Lima,1
691,854,Bologna,1
691,479,Paris,1
693,982,San Salvador,1
697,879,Hawalli,1
699,21,Paris,1
703,147,Singapore,1
703,1100,Singapore,1
721,1554,Buenos Aires,1
722,1398,Concepcion,1
725,2183,Singapore,1
726,631,Lima,1
732,664,Riga,1
734,464,Santo Domingo,1
738,222,San Juan,1
741,2796,Asuncion,1
744,1838,Quezon City,1
751,14,Houston,1
754,2091,Piraeus,1
760,1792,Hawalli,1
762,66,Buenos Aires,1
765,2664,Pinang,1
768,672,Hawalli,1
768,1651,Hawalli,1
772,976,Hawalli,1
772,844,Hawalli,1
775,2867,Beirut,1
777,3183,Ipoh,1
779,2431,Pinang,1
787,1676,Beirut,1
788,2167,Hawalli,1
792,319,Buenos Aires,1
801,3142,Davao,1
802,2622,Lima,1
814,2262,Bogota,1
817,179,Singapore,1
817,1860,Singapore,1
818,2262,Bogota,1
818,1712,Bogota,1
819,2638,Hawalli,1
820,984,Manado,1
820,817,Manado,1
828,433,Antwerpen,1
832,525,Hiroshima,1
832,336,Hiroshima,1
833,600,Paris,1
837,2779,Budapest,1
838,1118,Pinang,1
838,1368,Pinang,1
843,130,Houston,1
844,2537,Singapore,1
844,1683,Singapore,1
848,3014,Minsk,1
850,1804,Kyiv,1
852,2648,Ho Chi Minh City,1
857,1103,Kyiv,1
857,1624,Kyiv,1
861,2955,Hawalli,1
865,855,Lima,1
865,2098,Lima,1
867,3095,Lima,1
867,371,Lima,1
869,1573,Jeddah,1
871,666,Quezon City,1
874,239,Piraeus,1
874,131,Piraeus,1
875,787,Lima,1
876,2464,Piraeus,1
878,98,Shanghai,1
880,1625,Asuncion,1
887,1769,Talca,1
887,2827,Talca,1
887,1025,Talca,1
891,2389,Concepcion,1
896,189,Buenos Aires,1
896,378,Buenos Aires,1
897,960,Pinang,1
905,798,Quezon City,1
906,192,Frankfurt,1
908,501,Brasilia,1
910,398,Singapore,1
912,589,Pinang,1
920,59,Calgary,1
921,1264,Hawalli,1
925,3008,Kyiv,1
925,793,Kyiv,1
926,1791,Asuncion,1
926,1509,Asuncion,1
934,624,Quezon City,1
939,723,Concepcion,1
941,2135,Asuncion,1
944,1275,Hawalli,1
945,1138,Riga,1
946,121,Singapore,1
952,8,Houston,1
956,175,Piraeus,1
956,2053,Piraeus,1
963,234,Singapore,1
963,2904,Singapore,1
971,2363,Panama,1
972,1082,Lima,1
976,2527,Houston,1
978,329,Paris,1
980,24,Paris,1
983,19,Paris,1
986,360,Singapore,1
987,566,Lima,1
992,633,Lima,1
999,1319,Pinang,1
1000,1257,Bogota,1
1000,673,Bogota,1
1001,2051,Minsk,1
1006,3063,Quezon City,1
1009,173,Singapore,1
1011,975,Nairobi,1
1015,446,Pinang,1
1015,468,Pinang,1
1017,198,Buenos Aires,1
1018,1396,Kyiv,1
1021,179,Singapore,1
1026,416,Lima,1
1030,1095,Odesa,1
1030,2466,Odesa,1
1031,2134,Jeddah,1
1031,2543,Jeddah,1
1033,807,Singapore,1
1034,1284,Asuncion,1
1035,1348,Fort-De-France,1
1036,252,Stockholm,1
1037,1731,Hawalli,1
1038,762,Puerto Presidente Stroessner,1
1043,3172,Jeddah,1
1043,2672,Jeddah,1
1045,975,Nairobi,1
1049,2798,Hawalli,1
1050,914,Colombo,1
1052,66,Buenos Aires,1
1053,292,Heredia,1
1055,952,Panama,1
1056,1128,Kyiv,1
1057,2485,Quezon City,1
1061,234,Singapore,1
1069,1325,Lima,1
1070,146,Paris,1
1072,827,Quezon City,1
1072,781,Quezon City,1
1073,323,Budapest,1
1076,577,Santo Domingo,1
1077,155,Piraeus,1
1080,767,Panama,1
1084,395,Lima,1
1085,2200,Kyiv,1
1086,1549,Quezon City,1
1088,2606,Quezon City,1
1095,631,Lima,1
1099,725,Brasilia,1
1102,1469,Asuncion,1
1103,479,Paris,1
1107,1241,Cairo,1
1116,2467,Kuwait,1
1123,1683,Singapore,1
1124,364,Riga,1
1127,87,Singapore,1
1127,112,Singapore,1
1130,2672,Jeddah,1
1130,1480,Jeddah,1
1131,800,Lima,1
1136,37,Helsinki,1
1138,2428,Lima,1
1143,1276,Lima,1
1145,899,San Juan,1
1151,3021,Pinang,1
1155,2217,Fort-De-France,1
1155,2117,Fort-De-France,1
1157,1026,Tallinn,1
1158,2489,Hawalli,1
1161,1160,Pinang,1
1161,2115,Pinang,1
1166,364,Riga,1
1173,1165,Kyiv,1
1174,3064,Ipoh,1
1176,768,Quezon City,1
1179,807,Singapore,1
1182,240,Quezon City,1
1182,1542,Quezon City,1
1183,133,Singapore,1
1185,977,Bogota,1
1186,3084,Quezon City,1
1190,1016,Bogota,1
1192,2480,Asuncion,1
1192,1693,Asuncion,1
1195,3185,Quezon City,1
1200,620,Buenos Aires,1
1205,1054,Kyiv,1
1207,2421,Quezon City,1
1207,562,Quezon City,1
1217,2126,Buenos Aires,1
1219,1451,Concepcion,1
1222,193,Singapore,1
1230,986,Sofia,1
1235,389,Lima,1
1241,784,Panama,1
1242,714,Lima,1
1245,2446,Ajman,1
1246,1055,Bogota,1
1249,2192,Kyiv,1
1253,244,Singapore,1
1254,2720,Panama,1
1257,2052,Tunis,1
1266,953,Pinang,1
1267,393,Lima,1
1271,2415,Hawalli,1
1271,2420,Hawalli,1
1278,1497,Kuwait,1
1278,1983,Hawalli,1
1282,2280,Beirut,1
1285,632,Pinang,1
1285,348,Pinang,1
1285,2414,Pinang,1
1288,359,Singapore,1
1290,3185,Quezon City,1
1296,277,Singapore,1
1297,467,Quezon City,1
1299,1076,Hawalli,1
1304,594,Guayaquil,1
1307,1962,Heredia,1
1312,1035,Pinang,1
1313,736,Quezon City,1
1315,1072,Buenos Aires,1
1317,899,San Juan,1
1318,483,Buenos Aires,1
1318,64,Buenos Aires,1
1322,2126,Buenos Aires,1
1324,1528,Talca,1
1326,31,Paris,1
1330,2689,Kyrenia,1
1330,2199,Nicosia,1
1331,1068,Lima,1
1332,3182,Ipoh,1
1333,2051,Minsk,1
1334,695,Lima,1
1335,367,New Delhi,1
1336,155,Piraeus,1
1345,2621,Ipoh,1
1349,88,Singapore,1
1353,2551,Hawalli,1
1360,1439,Ipoh,1
1360,443,Ipoh,1
1363,1045,Fort-De-France,1
1364,2812,Manado,1
1364,984,Manado,1
1366,1100,Singapore,1
1368,1284,Asuncion,1
1368,1222,Asuncion,1
1368,2789,Asuncion,1
1369,1206,Ipoh,1
1373,1827,Quezon City,1
1385,159,Singapore,1
1386,142,Singapore,1
1386,109,Singapore,1
1389,572,Pinang,1
1389,2429,Pinang,1
1389,2670,Pinang,1
1391,2307,Asuncion,1
1392,1625,Asuncion,1
1395,459,Lima,1
1399,395,Lima,1
1404,2707,Singapore,1
1408,910,Ipoh,1
1411,2558,Colombo,1
1413,592,Bogota,1
1416,2943,Manado,1
1416,907,Manado,1
1416,1620,Manado,1
1430,2046,Heredia,1
1441,537,Quezon City,1
1446,1375,Panama,1
1447,452,Singapore,1
1448,1729,Nairobi,1
1449,509,Singapore,1
1453,239,Piraeus,1
1455,318,Singapore,1
1460,2697,Quezon City,1
1469,781,Quezon City,1
1469,1330,Quezon City,1
1470,1037,Quezon City,1
1472,414,Brasilia,1
1474,2392,Singapore,1
1477,466,Lima,1
1479,889,Frankfurt,1
1494,1087,Panama,1
1494,1270,Panama,1
1496,218,Singapore,1
1497,1577,Quezon City,1
1502,1257,Bogota,1
1503,2755,Asuncion,1
1505,1646,Minsk,1
1506,1498,Alajuela,1
1507,2041,Brasilia,1
1508,3053,Brasilia,1
1509,1458,Brasilia,1
1510,34,Piraeus,1
1511,1355,Quezon City,1
1517,644,Quezon City,1
1517,2697,Quezon City,1
1520,111,Singapore,1
1520,1457,Singapore,1
1531,1248,Asuncion,1
1531,1284,Asuncion,1
1531,2968,Asuncion,1
1533,915,Bogota,1
1538,624,Quezon City,1
1539,620,Buenos Aires,1
1542,2950,Lima,1
1548,1762,Lima,1
1552,562,Quezon City,1
1554,1817,Bogota,1
1554,1808,Bogota,1
1560,214,Santo Domingo,1
1561,2137,Antwerpen,1
1564,977,Bogota,1
1565,2169,Asuncion,1
1567,2605,Fort-De-France,1
1572,1800,Lima,1
1572,396,Lima,1
1573,1700,Antwerpen,1
1578,79,Singapore,1
1580,1080,Odesa,1
1583,355,Pusan,1
1585,1930,Nairobi,1
1587,1631,Manado,1
1591,483,Buenos Aires,1
1593,654,Quezon City,1
1593,1330,Quezon City,1
1597,996,Riga,1
1599,1102,Manado,1
1603,608,Lima,1
1603,581,Lima,1
1608,2623,Buenos Aires,1
1609,622,Pusan,1
1611,2271,Asuncion,1
1613,39,Stockholm,1
1616,721,Manado,1
1623,77,Singapore,1
1624,2709,Ipoh,1
1626,159,Singapore,1
1627,49,New Orleans,1
1629,463,Singapore,1
1630,3019,Minsk,1
1631,2658,Bogota,1
1634,666,Quezon City,1
1636,398,Singapore,1
1636,81,Singapore,1
1638,1532,Lima,1
1646,3026,Singapore,1
1648,1949,Valencia,1
1653,384,Antwerpen,1
1653,2137,Antwerpen,1
1662,620,Buenos Aires,1
1676,2326,Pinang,1
1679,14,Houston,1
1681,1043,Pinang,1
1681,1845,Pinang,1
1682,2156,Heredia,1
1689,1343,Beirut,1
1691,2622,Lima,1
1711,759,Vienna,1
1715,2110,Ipoh,1
1717,2899,Quezon City,1
1718,285,Lima,1
1719,669,Quezon City,1
1721,263,Jeddah,1
1721,1464,Jeddah,1
1724,1518,Puerto Presidente Stroessner,1
1727,31,Paris,1
1729,2380,Quezon City,1
1729,1903,Quezon City,1
1730,759,Vienna,1
1733,498,Buenos Aires,1
1734,248,Paris,1
1735,601,Buenos Aires,1
1737,2390,Talca,1
1738,23,Paris,1
1742,1475,Bogota,1
1742,1306,Bogota,1
1743,1995,Quezon City,1
1744,2227,Quezon City,1
1744,766,Quezon City,1
1746,2396,Bogota,1
1750,1122,Banda Aceh,1
1758,1426,Singapore,1
1763,3043,Quezon City,1
1764,3049,Pinang,1
1775,802,Colombo,1
1785,292,Heredia,1
1787,86,Singapore,1
1789,977,Bogota,1
1791,942,Piraeus,1
1798,1776,Santo Domingo,1
1804,1494,Cali,1
1806,335,Bogota,1
1808,2326,Pinang,1
1810,856,Singapore,1
1812,2592,Buenos Aires,1
1814,2415,Hawalli,1
1817,32,Paris,1
1827,1692,Quezon City,1
1830,2502,Colombo,1
1834,1123,Banda Aceh,1
1835,2933,Minsk,1
1836,1571,Smolensk,1
1837,3060,Manado,1
1837,2700,Manado,1
1837,1405,Manado,1
1839,2456,Alajuela,1
1843,2114,Puerto Presidente Stroessner,1
1844,685,Lima,1
1845,974,Pinang,1
1847,30,Paris,1
1848,2611,Hawalli,1
1850,162,Stockholm,1
1852,2867,Beirut,1
1859,2985,Lima,1
1859,631,Lima,1
1868,346,Pinang,1
1868,426,Pinang,1
1868,3143,Pinang,1
1868,2907,Pinang,1
1871,453,Lima,1
1873,2120,Bogota,1
1877,1765,Hawalli,1
1878,31,Paris,1
1879,1891,Asuncion,1
1879,1033,Asuncion,1
1880,620,Buenos Aires,1
1883,1008,Quezon City,1
1883,2757,Quezon City,1
1885,2622,Lima,1
1888,2950,Lima,1
1890,537,Quezon City,1
1896,1405,Manado,1
1896,638,Manado,1
1901,1193,Lima,1
1902,1383,Colombo,1
1904,2811,Hawalli,1
1906,625,Quezon City,1
1912,1413,Manado,1
1920,707,Pinang,1
1920,1035,Pinang,1
1920,1324,Pinang,1
1920,237,Pinang,1
1926,1397,Hawalli,1
1928,2311,Houston,1
1928,2089,Houston,1
1931,2542,Puerto Presidente Stroessner,1
1933,1457,Singapore,1
1934,117,Singapore,1
1934,1658,Singapore,1
1935,2493,Hawalli,1
1937,1086,Panama,1
1937,1237,Panama,1
1939,2690,Brasilia,1
1940,3183,Ipoh,1
1943,1343,Beirut,1
1946,1268,Lima,1
1957,2428,Lima,1
1958,2119,Kyiv,1
1962,512,Quezon City,1
1962,2599,Quezon City,1
1962,431,Quezon City,1
1964,118,Vienna,1
1966,2857,Quezon City,1
1969,1541,Pinang,1
1970,545,Buenos Aires,1
1972,968,San Salvador,1
1975,2297,Quezon City,1
1975,1049,Quezon City,1
1977,289,Auckland,1
1981,3085,Quezon City,1
1981,432,Quezon City,1
1982,1026,Tallinn,1
1986,934,Manado,1
1988,74,Singapore,1
1997,1979,Lima,1
1999,1954,La Paz,1
2004,1421,Santo Domingo,1
2005,2424,Jeddah,1
2005,1291,Ad Damman,1
2005,2523,Ad Damman,1
2006,2041,Brasilia,1
2011,1557,Quezon City,1
2016,939,Quezon City,1
2020,381,Quezon City,1
2020,1883,Quezon City,1
2020,2452,Quezon City,1
2024,1523,Pinang,1
2032,137,Singapore,1
2032,110,Singapore,1
2038,942,Piraeus,1
2039,1977,Asuncion,1
2040,2120,Bogota,1
2041,1463,Buenos Aires,1
2041,2022,Buenos Aires,1
2042,1267,Shanghai,1
2042,682,Shanghai,1
2043,29,Paris,1
2044,2229,Hawalli,1
2050,556,Lima,1
2052,50,Houston,1
2056,2414,Pinang,1
2064,2940,Nairobi,1
2069,1436,Heredia,1
2077,1167,Pinang,1
2078,1165,Kyiv,1
2084,678,Brasilia,1
2086,940,Lima,1
2088,307,Porto,1
2092,2725,Banda Aceh,1
2094,66,Buenos Aires,1
2096,2586,Hawalli,1
2098,1491,Piraeus,1
2102,1803,Panama,1
2103,1287,Ad Damman,1
2108,1273,Brasilia,1
2108,2395,Brasilia,1
2113,459,Lima,1
2123,2705,Minsk,1
2123,1728,Minsk,1
2123,3014,Minsk,1
2127,2354,Lima,1
2127,1271,Lima,1
2128,3140,Minsk,1
2129,1265,Quezon City,1
2134,1716,Bogota,1
2141,1175,Hawalli,1
2143,1387,Antwerpen,1
2144,500,Panama,1
2147,2087,Brasilia,1
2153,765,Quezon City,1
2159,2445,Hawalli,1
2161,797,Kuwait,1
2163,2302,Jeddah,1
2164,768,Quezon City,1
2165,329,Paris,1
2169,2247,Riga,1
2173,2290,Buenos Aires,1
2179,2641,Santo Domingo,1
2184,1898,Bogota,1
2185,2545,Alajuela,1
2190,1450,New Orleans,1
2199,223,Singapore,1
2202,134,Singapore,1
2204,3077,Bogota,1
2206,1182,San Salvador,1
2207,610,Singapore,1
2207,356,Singapore,1
2210,804,Pinang,1
2215,1542,Quezon City,1
2221,3015,Smolensk,1
2223,1263,Quezon City,1
2224,463,Singapore,1
2224,165,Singapore,1
2225,2866,Hawalli,1
2228,2954,Johannesburg,1
2231,622,Pusan,1
2239,1194,Pinang,1
2241,2377,Quezon City,1
2241,671,Quezon City,1
2250,2489,Hawalli,1
2250,672,Hawalli,1
2257,255,Antwerpen,1
2263,3184,Kuwait,1
2264,644,Quezon City,1
2271,580,Hermosillo,1
2274,1273,Brasilia,1
2274,785,Brasilia,1
2276,770,Lima,1
2282,256,Giza,1
2285,1038,Singapore,1
2285,812,Pinang,1
2286,1264,Hawalli,1
2288,76,Singapore,1
2292,1113,Vienna,1
2294,234,Singapore,1
2296,410,Seville,1
2297,381,Quezon City,1
2297,654,Quezon City,1
2300,37,Helsinki,1
2304,957,Davao,1
2305,323,Budapest,1
2307,79,Singapore,1
2311,1687,Pinang,1
2311,2369,Pinang,1
2313,1036,Hiroshima,1
2313,341,Hiroshima,1
2316,115,Lisbon,1
2317,3165,Hawalli,1
2319,139,Stockholm,1
2320,434,Fort-De-France,1
2324,2640,Quezon City,1
2325,937,Singapore,1
2330,664,Riga,1
2332,233,Lima,1
2335,206,Singapore,1
2335,398,Singapore,1
2342,448,Lima,1
2343,2299,Buenos Aires,1
2346,2168,Lima,1
2349,1277,Manado,1
2350,1849,Kyiv,1
2350,793,Kyiv,1
2352,816,Singapore,1
2353,2367,Quezon City,1
2357,2125,Colombo,1
2357,2546,Colombo,1
2358,803,Hawalli,1
2366,1729,Nairobi,1
2367,858,Kuwait,1
2370,487,Lima,1
2370,1068,Lima,1
2373,3171,Quezon City,1
2375,255,Antwerpen,1
2379,105,Paris,1
2381,423,Quezon City,1
2392,285,Lima,1
2392,557,Lima,1
2397,2892,Quezon City,1
2400,2406,Quezon City,1
2402,855,Lima,1
2404,128,Prague,1
2405,1267,Shanghai,1
2408,37,Helsinki,1
2419,2120,Bogota,1
2427,1562,Smolensk,1
2428,1733,Antwerpen,1
2436,1580,Hawalli,1
2438,1499,Quezon City,1
2439,2588,Cairo,1
2440,2988,Singapore,1
2440,1508,Singapore,1
2444,165,Singapore,1
2444,284,Singapore,1
2447,3143,Pinang,1
2462,2545,Alajuela,1
2464,2001,Alajuela,1
2470,1284,Asuncion,1
2476,1833,Brasilia,1
2480,3195,Hawalli,1
2481,579,Lima,1
2484,2190,Hawalli,1
2485,736,Quezon City,1
2485,3043,Quezon City,1
2486,240,Quezon City,1
2488,2452,Quezon City,1
2488,1542,Quezon City,1
2491,546,Brasilia,1
2493,753,Lima,1
2494,2331,Tunis,1
2495,579,Lima,1
2496,2899,Quezon City,1
2501,292,Heredia,1
2502,1881,Quezon City,1
2504,2485,Quezon City,1
2507,2055,Hawalli,1
2509,2740,Buenos Aires,1
2509,2329,Buenos Aires,1
2510,1557,Quezon City,1
2514,3164,Kuwait,1
2515,453,Lima,1
2517,767,Panama,1
2527,621,Buenos Aires,1
2534,2467,Kuwait,1
2536,613,Giza,1
2537,292,Heredia,1
2538,287,Piraeus,1
2539,648,Manado,1
2540,2924,Budapest,1
2542,1960,Valencia,1
2544,188,Singapore,1
2545,374,Singapore,1
2546,2229,Hawalli,1
2548,2019,Lima,1
2550,1798,Singapore,1
2551,1877,Asuncion,1
2553,335,Bogota,1
2553,1968,Bogota,1
2554,1470,Quezon City,1
2556,359,Singapore,1
2560,196,Piraeus,1
2561,3063,Quezon City,1
2563,26,Paris,1
2566,2357,Ipoh,1
2567,2272,Quezon City,1
2569,639,Bogota,1
2572,538,Brasilia,1
2576,2677,Quezon City,1
2580,1138,Riga,1
2581,1190,Kyiv,1
2584,2792,Bogota,1
2585,960,Pinang,1
2586,858,Kuwait,1
2587,697,Buenos Aires,1
2593,1519,Asuncion,1
2594,483,Buenos Aires,1
2602,3145,Lima,1
2602,391,Lima,1
2602,487,Lima,1
2604,2760,Hawalli,1
2604,879,Hawalli,1
2608,2485,Quezon City,1
2609,2775,Heredia,1
2610,2860,Nicosia,1
2612,2311,Houston,1
2613,1690,Stockholm,1
2615,763,Hawalli,1
2618,498,Buenos Aires,1
2620,2909,Beirut,1
2621,3076,Quezon City,1
2621,624,Quezon City,1
2631,901,Budapest,1
2632,2689,Kyrenia,1
2633,1182,San Salvador,1
2635,844,Hawalli,1
2638,2516,Kaliningrad,1
2638,2006,Kaliningrad,1
2640,1882,Quezon City,1
2645,1262,Panama,1
2652,1288,Riga,1
2654,904,Guayaquil,1
2655,312,Houston,1
2657,2139,Pinang,1
2660,1273,Brasilia,1
2668,1448,Houston,1
2671,911,Riga,1
2676,175,Piraeus,1
2679,1264,Hawalli,1
2681,3040,Concepcion,1
2686,355,Pusan,1
2688,2511,Shimonoseki,1
2688,350,Shimonoseki,1
2689,1426,Singapore,1
2692,1577,Quezon City,1
2699,1440,Quezon City,1
2701,2989,Concepcion,1
2702,272,Antwerpen,1
2709,2185,Pinang,1
2711,1163,Pinang,1
2713,1457,Singapore,1
2714,186,Singapore,1
2716,2179,Hawalli,1
2718,1262,Panama,1
2719,3117,Quezon City,1
2725,1311,Quezon City,1
2726,2238,Kyrenia,1
2728,394,Brasilia,1
2731,1556,Buenos Aires,1
2737,372,Lima,1
2746,607,Panama,1
2747,3011,La Paz,1
2748,1065,Pinang,1
2749,2313,Kyiv,1
2751,2141,Kaliningrad,1
2756,1020,Santo Domingo,1
2757,2317,Quezon City,1
2766,2981,Smolensk,1
2767,1785,Heredia,1
2770,738,Singapore,1
2775,2325,Amman,1
2777,1149,Bogota,1
2781,60,Edmonton,1
2782,623,Singapore,1
2782,79,Singapore,1
2784,1662,Minsk,1
2785,2284,Pinang,1
2788,492,Brasilia,1
2788,1266,Brasilia,1
2790,2190,Hawalli,1
2790,1580,Hawalli,1
2791,2471,Concepcion,1
2794,8,Houston,1
2801,75,Singapore,1
2806,2335,Fort-De-France,1
2807,937,Singapore,1
2810,1585,Heredia,1
2811,2134,Jeddah,1
2816,2993,Hawalli,1
2817,677,Davao,1
2820,1032,Santo Domingo,1
2821,444,Pinang,1
2821,2369,Pinang,1
2824,2318,Singapore,1
2828,770,Lima,1
2834,1719,Brasilia,1
2854,425,Quezon City,1
2857,2557,Hawalli,1
2861,1200,Quezon City,1
2862,973,Brasilia,1
2863,3031,Quezon City,1
2867,520,Lima,1
2867,2997,Lima,1
2868,1346,Singapore,1
2872,1770,Quezon City,1
2877,1205,Lima,1
2879,722,Kyiv,1
2883,265,Pinang,1
2883,2709,Ipoh,1
2884,2594,Bogota,1
2891,2726,Manado,1
2892,259,Lima,1
2892,2007,Lima,1
2892,633,Lima,1
2895,1609,Quezon City,1
2896,936,Quezon City,1
2897,432,Quezon City,1
2899,1901,Hawalli,1
2901,1620,Manado,1
2906,2523,Ad Damman,1
2907,1397,Hawalli,1
2908,1783,Panama,1
2908,1803,Panama,1
2912,2371,Jeddah,1
2913,41,Dublin,1
2914,2219,Lima,1
2917,2264,Hawalli,1
2918,829,Hawalli,1
2922,611,Singapore,1
2923,2969,La Paz,1
2926,1823,Quezon City,1
2929,2485,Quezon City,1
2930,895,Kyiv,1
2930,793,Kyiv,1
2931,2000,Paris,1
2932,175,Piraeus,1
2932,154,Piraeus,1
2935,1282,Lisbon,1
2935,1926,Porto,1
2938,1634,Asuncion,1
2943,893,Riga,1
2950,2708,Buenos Aires,1
2951,2958,Fort-De-France,1
2952,102,Frankfurt,1
2954,1348,Fort-De-France,1
2957,973,Brasilia,1
2962,515,Quezon City,1
2963,1629,Hawalli,1
2963,1765,Hawalli,1
2964,2536,Hawalli,1
2964,879,Hawalli,1
2973,1803,Panama,1
2975,80,Singapore,1
2975,318,Singapore,1
2977,243,Ipoh,1
2978,2647,Hawalli,1
2978,1880,Kuwait,1
2978,2536,Hawalli,1
2986,837,Quezon City,1
2988,2558,Colombo,1
2988,914,Colombo,1
2993,2317,Quezon City,1
2994,1409,Talca,1
2994,2957,Talca,1
2994,2827,Talca,1
2994,2794,Talca,1
2996,584,Stuttgart,1
2998,1499,Quezon City,1
2999,1839,Ajman,1
2999,2961,Kuwait,1
3001,1939,Quezon City,1
3002,1319,Pinang,1
3004,2315,Puerto Presidente Stroessner,1
3016,365,Buenos Aires,1
3016,1485,Buenos Aires,1
3017,1132,Quezon City,1
3018,3027,Chang Rai,1
3019,805,Lima,1
3020,718,Singapore,1
3021,1246,Concepcion,1
3034,1149,Bogota,1
3035,1096,Concepcion,1
3037,837,Quezon City,1
3038,2171,Panama,1
3039,3126,Sheffield,1
3041,1764,Quezon City,1
3042,978,Asuncion,1
3042,2542,Puerto Presidente Stroessner,1
3043,2732,Panama,1
3044,1276,Lima,1
3045,1518,Puerto Presidente Stroessner,1
3051,629,Cairo,1
3053,1441,Concepcion,1
3054,1998,Piraeus,1
3056,2003,Ipoh,1
3065,1416,Hawalli,1
3066,207,Perth,1
3068,3058,Buenos Aires,1
3071,1987,Cairo,1
3076,2179,Hawalli,1
3077,1063,Pinang,1
3077,2838,Pinang,1
3078,1935,Riga,1
3078,1835,Riga,1
3082,2910,Antwerpen,1
3082,427,Concepcion,1
3085,3140,Minsk,1
3088,1581,Nueva San Salvador,1
3093,418,Pinang,1
3097,691,Kyiv,1
3102,879,Hawalli,1
3102,3161,Hawalli,1
3103,2804,Fort-De-France,1
3104,1012,Shimonoseki,1
3106,1874,Lima,1
3109,1290,Hawalli,1
3112,858,Kuwait,1
3113,1289,Bogota,1
3119,2670,Pinang,1
3125,2160,Quezon City,1
3125,2768,Quezon City,1
3125,2240,Quezon City,1
3126,843,Cairo,1
3127,205,Hermosillo,1
3129,770,Lima,1
3132,2126,Buenos Aires,1
3135,1274,Quezon City,1
3137,1322,Pusan,1
3138,494,Singapore,1
3140,1191,Lima,1
3145,26,Paris,1
3150,1703,Minsk,1
3150,1728,Minsk,1
3152,1107,Kyiv,1
3153,1556,Buenos Aires,1
3154,74,Singapore,1
3156,777,Seville,1
3159,1244,Panama,1
3159,1373,Panama,1
3159,2767,Panama,1
3161,603,Lima,1
3167,431,Quezon City,1
3168,2436,Brasilia,1
3169,2410,Hawalli,1
3169,2870,Hawalli,1
3172,1111,Brasilia,1
3177,63,Buenos Aires,1
3183,2308,Quezon City,1
3186,989,Sheffield,1
3187,1815,Bogota,1
3188,2326,Pinang,1
3191,216,Quezon City,1
3191,2892,Quezon City,1
3194,1782,Pinang,1
3197,1628,Brasilia,1
3200,1171,Singapore,1
3201,1310,Singapore,1
3201,269,Singapore,1
3203,2411,Fort-De-France,1
3206,219,Buenos Aires,1
3211,218,Singapore,1
3213,1326,Brasilia,1
3213,3109,Brasilia,1
3216,1405,Manado,1
3217,425,Quezon City,1
3220,294,Ipoh,1
3220,1324,Pinang,1
3222,1606,Kyiv,1
3223,2675,Kyiv,1
3224,441,Quezon City,1
3227,1237,Panama,1
3227,1244,Panama,1
3229,1885,Nueva San Salvador,1
3231,1435,Lima,1
3236,1307,Brasilia,1
3237,2493,Hawalli,1
3238,549,Nairobi,1
3243,30,Paris,1
3243,479,Paris,1
3243,29,Paris,1
3248,2001,Alajuela,1
3248,1585,Heredia,1
3249,3004,Kuwait,1
3252,2200,Kyiv,1
3252,3069,Kyiv,1
3254,2138,Brasilia,1
3254,1381,Brasilia,1
3262,2150,Valencia,1
3263,386,Seville,1
3266,2732,Panama,1
3268,367,New Delhi,1
3271,972,Fort-De-France,1
3273,409,Kyiv,1
3274,2068,Singapore,1
3278,916,Kuwait,1
3282,929,Singapore,1
3290,301,Shimonoseki,1
3291,221,Cordoba,1
3293,2587,Hawalli,1
3294,134,Singapore,1
3295,1623,Valencia,1
3295,490,Valencia,1
3296,1525,Fawley,1
3296,183,Fawley,1
3301,1747,Budapest,1
3305,2515,Panama,1
3306,301,Shimonoseki,1
3308,2514,Kuwait,1
3309,980,Kyiv,1
3315,779,Singapore,1
3317,535,La Paz,1
3321,929,Singapore,1
3323,3090,Quezon City,1
3323,2719,Quezon City,1
3325,1315,Heredia,1
3327,1701,Ipoh,1
3330,835,Singapore,1
3333,734,Lima,1
3335,1618,Quezon City,1
3339,974,Pinang,1
3343,930,Pinang,1
3343,180,Pinang,1
3343,946,Pinang,1
3348,756,Minsk,1
3351,2872,Riga,1
3355,652,Quezon City,1
3355,425,Quezon City,1
3359,3120,Baku,1
3360,2819,Minsk,1
3362,825,Panama,1
3363,57,Piraeus,1
3367,2008,Pinang,1
3369,3143,Pinang,1
3372,2996,Antwerpen,1
3372,1733,Antwerpen,1
3376,3145,Lima,1
3381,21,Paris,1
3386,1712,Bogota,1
3387,2864,Lima,1
3390,1553,Cali,1
3390,1393,Cali,1
3391,2125,Colombo,1
3396,2442,Kyiv,1
3396,1804,Kyiv,1
3401,79,Singapore,1
3401,2068,Singapore,1
3404,2184,Quezon City,1
3406,1475,Bogota,1
3412,198,Buenos Aires,1
3413,738,Singapore,1
3417,443,Ipoh,1
3418,1741,Riga,1
3425,1531,Concepcion,1
3428,1521,Quezon City,1
3429,3182,Ipoh,1
3433,987,Panama,1
3436,321,Lima,1
3436,3145,Lima,1
3438,284,Singapore,1
3441,2335,Fort-De-France,1
3442,2726,Manado,1
3444,716,Quezon City,1
3453,2957,Talca,1
3455,2099,Kyiv,1
3456,3028,Quezon City,1
3462,2141,Kaliningrad,1
3467,407,Singapore,1
3468,1074,Hawalli,1
3477,624,Quezon City,1
3478,891,Beirut,1
3479,1347,Asuncion,1
3481,1149,Bogota,1
3482,1324,Pinang,1
3483,1197,Budapest,1
3487,2317,Quezon City,1
3490,152,Paris,1
3494,1139,Singapore,1
3495,1833,Brasilia,1
3497,2585,Nicosia,1
3499,3090,Quezon City,1
3502,2130,Quezon City,1
3502,1028,Quezon City,1
3504,858,Kuwait,1
3510,754,Quezon City,1
3513,2135,Asuncion,1
3513,1704,Asuncion,1
3514,1310,Singapore,1
3517,3151,Quezon City,1
3521,879,Hawalli,1
3524,2798,Hawalli,1
3535,2609,Alajuela,1
3535,1476,Heredia,1
3539,1565,Singapore,1
3540,1665,Singapore,1
3540,147,Singapore,1
3542,2047,Odesa,1
3543,2254,Quezon City,1
3544,170,Pinang,1
3545,1778,Quezon City,1
3547,2217,Fort-De-France,1
3548,3169,Beirut,1
3548,2165,Beirut,1
3550,3140,Minsk,1
3555,181,Singapore,1
3557,1997,Hawalli,1
3560,496,Brasilia,1
3564,3140,Minsk,1
3565,434,Fort-De-France,1
3566,545,Buenos Aires,1
3571,1311,Quezon City,1
3572,1020,Santo Domingo,1
3574,2875,Hawalli,1
3574,2207,Hawalli,1
3577,2974,Kyiv,1
3582,470,Singapore,1
3583,772,Quezon City,1
3585,764,Quezon City,1
3589,82,Singapore,1
3589,2308,Quezon City,1
3591,3090,Quezon City,1
3597,1411,Muscat,1
3599,2463,Houston,1
3605,881,Porto,1
3608,199,Piraeus,1
3610,904,Guayaquil,1
3611,2202,Lima,1
3614,1994,L'Ariana,1
3617,1113,Vienna,1
3619,2437,Asuncion,1
3620,925,Lima,1
3624,560,Lima,1
3625,1297,Brasilia,1
3628,910,Ipoh,1
3630,1676,Beirut,1
3642,907,Manado,1
3645,1678,Talca,1
3648,617,Manado,1
3651,3136,Quezon City,1
3653,2434,Piraeus,1
3658,703,Davao,1
3660,1271,Lima,1
3667,2364,Quezon City,1
3670,2638,Hawalli,1
3673,2866,Hawalli,1
3673,858,Kuwait,1
3675,722,Kyiv,1
3675,1165,Kyiv,1
3680,1027,Singapore,1
3686,488,Buenos Aires,1
3692,638,Manado,1
3695,3165,Hawalli,1
3701,1387,Antwerpen,1
3702,2558,Colombo,1
3702,2655,Colombo,1
3703,1150,Kyiv,1
3705,396,Lima,1
3705,2985,Lima,1
3707,102,Frankfurt,1
3708,2828,Quezon City,1
3709,632,Pinang,1
3716,88,Singapore,1
3716,3049,Pinang,1
3716,572,Pinang,1
3718,2170,Concepcion,1
3722,2111,Baku,1
3727,307,Porto,1
3730,678,Brasilia,1
3733,88,Singapore,1
3735,161,Helsinki,1
3738,1337,Kyiv,1
3738,1080,Odesa,1
3739,146,Paris,1
3740,330,Hawalli,1
3742,2452,Quezon City,1
3742,2364,Quezon City,1
3744,1885,Nueva San Salvador,1
3747,2025,Singapore,1
3751,332,Bucharest,1
3752,943,Quezon City,1
3753,2983,Perth,1
3754,2508,Quezon City,1
3766,2437,Asuncion,1
3766,1674,Asuncion,1
3768,1072,Buenos Aires,1
3773,2725,Banda Aceh,1
3776,1469,Asuncion,1
3781,3194,Minsk,1
3784,2089,Houston,1
3788,508,Quezon City,1
3788,333,Quezon City,1
3788,839,Quezon City,1
3790,1291,Ad Damman,1
3792,892,Bogota,1
3798,2458,Hawalli,1
3800,64,Buenos Aires,1
3802,21,Paris,1
3804,2246,Piraeus,1
3805,1160,Pinang,1
3805,1101,Pinang,1
3806,2026,Quezon City,1
3810,572,Pinang,1
3810,1147,Pinang,1
3814,2917,Hawalli,1
3816,2871,Kyiv,1
3817,875,Concepcion,1
3818,1011,Kyiv,1
3822,1165,Kyiv,1
3822,1091,Kyiv,1
3823,469,Piraeus,1
3826,259,Lima,1
3829,717,Cuiaba,1
3831,951,Sofia,1
3840,839,Quezon City,1
3841,1845,Pinang,1
3841,338,Pinang,1
3841,985,Pinang,1
3842,1733,Antwerpen,1
3843,459,Lima,1
3844,713,Lima,1
3847,88,Singapore,1
3848,1646,Minsk,1
3849,1265,Quezon City,1
3850,1541,Pinang,1
3856,2475,Shanghai,1
3860,1389,Hawalli,1
3861,1871,Piraeus,1
3861,57,Piraeus,1
3865,924,Buenos Aires,1
3868,3077,Bogota,1
3870,1413,Manado,1
3872,1114,Guayaquil,1
3872,595,Guayaquil,1
3874,1284,Asuncion,1
3875,892,Bogota,1
3875,735,Bogota,1
3878,1903,Quezon City,1
3879,2496,Casablanca,1
3880,1715,Singapore,1
3880,2707,Singapore,1
3882,1360,Brasilia,1
3883,1852,Brasilia,1
3884,2264,Hawalli,1
3885,2457,Brasilia,1
3888,722,Kyiv,1
3889,549,Nairobi,1
3889,2132,Nairobi,1
3895,1959,Davao,1
3897,3151,Quezon City,1
3898,1458,Brasilia,1
3898,501,Brasilia,1
3899,2537,Singapore,1
3900,2369,Pinang,1
3900,2326,Pinang,1
3904,1570,Almaty,1
3908,75,Singapore,1
3911,664,Riga,1
3912,398,Singapore,1
3914,1074,Hawalli,1
3915,2052,Tunis,1
3917,152,Paris,1
3921,912,Pinang,1
3922,411,Guayaquil,1
3924,1104,Quezon City,1
3926,2867,Beirut,1
3928,964,Doha,1
3929,952,Panama,1
3936,2195,Hawalli,1
3943,1391,Kaliningrad,1
3946,836,Kyiv,1
3948,892,Bogota,1
3948,1149,Bogota,1
3948,2396,Bogota,1
3951,1376,Bogota,1
3955,1636,Minsk,1
3956,585,San Juan,1
3957,1159,Piraeus,1
3960,1147,Pinang,1
3964,1245,Pinang,1
3965,1685,Asuncion,1
3971,608,Lima,1
3988,269,Singapore,1
3988,1139,Singapore,1
3997,10,Houston,1
3999,2782,Jeddah,1
3999,2424,Jeddah,1
4002,348,Pinang,1
4002,298,Pinang,1
4004,3164,Kuwait,1
4012,357,Quezon City,1
4012,522,Quezon City,1
4012,850,Quezon City,1
4014,3172,Jeddah,1
4016,1519,Asuncion,1
4019,1901,Hawalli,1
4022,1360,Brasilia,1
4022,394,Brasilia,1
4024,188,Singapore,1
4035,910,Ipoh,1
4035,3182,Ipoh,1
4037,1502,Fort-De-France,1
4039,193,Singapore,1
4045,2271,Asuncion,1
4045,2579,Asuncion,1
4047,399,Antwerpen,1
4050,2171,Panama,1
4050,2978,Panama,1
4053,400,Singapore,1
4059,291,Singapore,1
4061,2752,Riga,1
4062,864,Almaty,1
4065,2738,Lima,1
4068,3182,Ipoh,1
4069,2119,Kyiv,1
4071,920,Hawalli,1
4072,2487,Accra,1
4073,1849,Kyiv,1
4075,288,Brasilia,1
4080,196,Piraeus,1
4081,2640,Quezon City,1
4085,670,Port of Spain,1
4088,736,Quezon City,1
4089,447,Jeddah,1
4089,2672,Jeddah,1
4093,2036,Talca,1
4093,1528,Talca,1
4095,2527,Houston,1
4096,2947,Riga,1
4098,1782,Pinang,1
4101,1991,Nicosia,1
4102,802,Colombo,1
4103,2364,Quezon City,1
4104,114,Lisbon,1
4111,1686,Nicosia,1
4118,1052,Singapore,1
4120,1120,Panama,1
4122,620,Buenos Aires,1
4122,3189,Buenos Aires,1
4123,501,Brasilia,1
4123,1796,Brasilia,1
4132,1239,Panama,1
4132,1086,Panama,1
4132,2990,Panama,1
4134,416,Lima,1
4135,1917,Alajuela,1
4144,1983,Hawalli,1
4144,879,Hawalli,1
4147,175,Piraeus,1
4148,2355,Riga,1
4150,1471,Quezon City,1
4151,2654,Concepcion,1
4151,1329,Concepcion,1
4153,659,Quezon City,1
4158,2109,Davao,1
4159,1984,Amman,1
4166,846,Bogota,1
4169,1281,Kyiv,1
4172,115,Lisbon,1
4172,94,Lisbon,1
4177,1062,Singapore,1
4183,643,Brasilia,1
4190,2370,Quezon City,1
4190,2777,Quezon City,1
4200,1352,Asuncion,1
4209,2453,Ho Chi Minh City,1
4210,2712,Antwerpen,1
4214,2658,Bogota,1
4215,1268,Lima,1
4216,585,San Juan,1
4218,2440,Riga,1
4219,3012,Davao,1
4226,3074,Davao,1
4229,1091,Kyiv,1
4231,869,San Juan,1
4233,2241,Hawalli,1
4233,2760,Hawalli,1
4235,306,Quezon City,1
4235,1823,Quezon City,1
4239,2634,Pinang,1
4247,2629,Callao,1
4248,2440,Riga,1
4251,1487,New Delhi,1
4254,2181,Singapore,1
4259,3119,Ipoh,1
4265,1080,Odesa,1
4267,3109,Brasilia,1
4270,2441,Houston,1
4270,2463,Houston,1
4271,461,Pinang,1
4273,1792,Hawalli,1
4274,2220,Davao,1
4275,125,Singapore,1
4277,1885,Nueva San Salvador,1
4280,3128,Puerto Presidente Stroessner,1
4281,1937,Minsk,1
4282,2927,Cuiaba,1
4286,1051,Quezon City,1
4289,1407,Cuiaba,1
4289,909,Cuiaba,1
4290,463,Singapore,1
4293,2346,Minsk,1
4293,2454,Minsk,1
4296,731,Singapore,1
4299,2585,Nicosia,1
4303,807,Singapore,1
4304,1102,Manado,1
4305,500,Panama,1
4306,495,Budapest,1
4306,921,Budapest,1
4314,1936,Pinang,1
4315,920,Hawalli,1
4317,818,Piraeus,1
4320,1560,Panama,1
4322,1147,Pinang,1
4326,2585,Nicosia,1
4329,1871,Piraeus,1
4331,520,Lima,1
4331,2388,Lima,1
4331,556,Lima,1
4334,1367,Dublin,1
4336,524,La Paz,1
4342,369,Quezon City,1
4343,1274,Quezon City,1
4343,2706,Quezon City,1
4345,1531,Concepcion,1
4350,1756,Bogota,1
4355,1392,Lima,1
4357,836,Kyiv,1
4360,338,Pinang,1
4364,740,Singapore,1
4368,1629,Hawalli,1
4372,1250,Port of Spain,1
4379,1794,Beirut,1
4381,2159,Quito,1
4386,1857,Kuwait,1
4386,3165,Hawalli,1
4389,693,Bogota,1
4389,1055,Bogota,1
4394,1118,Pinang,1
4395,1416,Hawalli,1
4399,1327,Pinang,1
4399,1118,Pinang,1
4414,288,Brasilia,1
4416,890,Brasilia,1
4417,263,Jeddah,1
4419,1891,Asuncion,1
4421,1373,Panama,1
4426,206,Singapore,1
4428,172,Piraeus,1
4428,2091,Piraeus,1
4430,346,Pinang,1
4440,2105,Bruges,1
4442,203,Antwerpen,1
4447,1163,Pinang,1
4447,3039,Pinang,1
4447,1142,Pinang,1
4448,936,Quezon City,1
4449,208,Singapore,1
4450,297,Buenos Aires,1
4451,982,San Salvador,1
4459,1440,Quezon City,1
4463,959,Kyiv,1
4467,2943,Manado,1
4468,2958,Fort-De-France,1
4468,2411,Fort-De-France,1
4477,180,Pinang,1
4487,1694,Santo Domingo,1
4491,153,Singapore,1
4494,835,Singapore,1
4495,2485,Quezon City,1
4496,240,Quezon City,1
4497,1084,Brasilia,1
4497,1616,Brasilia,1
4498,297,Buenos Aires,1
4502,1027,Singapore,1
4504,2681,Asuncion,1
4504,1625,Asuncion,1
4504,2271,Asuncion,1
4506,1917,Alajuela,1
4507,467,Quezon City,1
4512,2681,Asuncion,1
4513,1193,Lima,1
4516,1316,Quezon City,1
4516,2697,Quezon City,1
4516,2473,Quezon City,1
4516,3129,Quezon City,1
4523,152,Paris,1
4526,2230,Cuiaba,1
4529,966,Panama,1
4530,1352,Asuncion,1
4530,1510,Asuncion,1
4530,2579,Asuncion,1
4533,2958,Fort-De-France,1
4533,2117,Fort-De-France,1
4533,972,Fort-De-France,1
4534,522,Quezon City,1
4541,10,Houston,1
4542,581,Lima,1
4552,1721,Heredia,1
4554,2012,Quezon City,1
4555,159,Singapore,1
4555,178,Singapore,1
4558,3120,Baku,1
4563,1807,Riga,1
4563,970,Riga,1
4564,2830,Puerto Presidente Stroessner,1
4564,1209,Puerto Presidente Stroessner,1
4568,888,Ho Chi Minh City,1
4569,1284,Asuncion,1
4569,2271,Asuncion,1
4574,316,Bogota,1
4575,2850,Hawalli,1
4576,1512,Riga,1
4577,2319,Hawalli,1
4580,2004,Asuncion,1
4583,429,Quito,1
4586,541,Buenos Aires,1
4588,1940,Davao,1
4591,3090,Quezon City,1
4594,532,Quezon City,1
4595,1192,Quezon City,1
4597,798,Quezon City,1
4598,67,Buenos Aires,1
4598,1072,Buenos Aires,1
4599,425,Quezon City,1
4599,3031,Quezon City,1
4601,1192,Quezon City,1
4609,710,Kyiv,1
4609,1091,Kyiv,1
4609,2442,Kyiv,1
4611,65,Buenos Aires,1
4612,1451,Concepcion,1
4613,1471,Quezon City,1
4618,980,Kyiv,1
4619,565,Seville,1
4622,695,Lima,1
4631,547,Jeddah,1
4631,1480,Jeddah,1
4636,2205,Concepcion,1
4637,1264,Hawalli,1
4639,2250,Panama,1
4641,902,Odesa,1
4642,3099,Brasilia,1
4642,2801,Brasilia,1
4643,1542,Quezon City,1
4644,3002,Singapore,1
4644,2392,Singapore,1
4645,2925,Budapest,1
4647,932,Kyiv,1
4647,1481,Kyiv,1
4648,1084,Brasilia,1
4649,919,Brasilia,1
4650,1725,Halfway Tree,1
4651,333,Quezon City,1
4657,1731,Hawalli,1
4661,826,Singapore,1
4661,452,Singapore,1
4666,777,Seville,1
4669,159,Singapore,1
4670,533,Quezon City,1
4671,807,Singapore,1
4673,1824,Lisbon,1
4674,2337,Lima,1
4677,1077,Manado,1
4678,1082,Lima,1
4679,316,Bogota,1
4679,2792,Bogota,1
4681,623,Singapore,1
4684,2566,Hawalli,1
4685,2606,Quezon City,1
4687,76,Singapore,1
4687,153,Singapore,1
4689,1592,Lima,1
4692,992,Lima,1
4692,1762,Lima,1
4694,2263,Panama,1
4694,612,Panama,1
4695,770,Lima,1
4696,2421,Quezon City,1
4696,728,Quezon City,1
4696,850,Quezon City,1
4697,2672,Jeddah,1
4702,1021,Colombo,1
4704,2059,Quezon City,1
4705,1457,Singapore,1
4705,190,Singapore,1
4708,53,Stockholm,1
4710,855,Lima,1
4714,2201,Alajuela,1
4716,1833,Brasilia,1
4719,1155,Kyiv,1
4721,2379,Antwerpen,1
4726,2514,Kuwait,1
4730,2139,Pinang,1
4731,659,Quezon City,1
4731,2406,Quezon City,1
4735,1324,Pinang,1
4736,2681,Asuncion,1
4738,1415,Brasilia,1
4739,3106,Singapore,1
4740,1317,San Juan,1
4742,711,Kyiv,1
4754,2125,Colombo,1
4756,1122,Banda Aceh,1
4757,1375,Panama,1
4758,1703,Minsk,1
4759,716,Quezon City,1
4764,1127,Kyiv,1
4765,796,Jeddah,1
4767,51,Paris,1
4773,1104,Quezon City,1
4785,1405,Manado,1
4790,1347,Asuncion,1
4790,1787,Asuncion,1
4796,873,Singapore,1
4797,2537,Singapore,1
4800,2587,Hawalli,1
4803,1243,Concepcion,1
4804,1500,Buenos Aires,1
4804,365,Buenos Aires,1
4808,2031,Buenos Aires,1
4808,1418,Buenos Aires,1
4815,1881,Quezon City,1
4817,2254,Quezon City,1
4821,1248,Asuncion,1
4821,2922,Asuncion,1
4822,3145,Lima,1
4822,1503,Lima,1
4823,104,Lisbon,1
4827,796,Jeddah,1
4830,311,Buenos Aires,1
4831,598,Lima,1
4832,281,Quezon City,1
4834,1729,Nairobi,1
4838,1000,Piraeus,1
4841,1949,Valencia,1
4845,167,Bogota,1
4845,693,Bogota,1
4845,1712,Bogota,1
4848,168,Paris,1
4852,1482,Quito,1
4852,539,Quito,1
4854,2522,Panama,1
4854,1859,Panama,1
4866,2369,Pinang,1
4866,1324,Pinang,1
4867,2993,Hawalli,1
4874,2578,Buenos Aires,1
4875,333,Quezon City,1
4876,698,Bogota,1
4876,735,Bogota,1
4877,1862,Kuwait,1
4882,1778,Quezon City,1
4883,1439,Ipoh,1
4884,2730,Quezon City,1
4890,1286,Kyiv,1
4891,2521,Hawalli,1
4893,248,Paris,1
4894,620,Buenos Aires,1
4896,297,Buenos Aires,1
4897,2036,Talca,1
4902,799,Pinang,1
4903,1476,Heredia,1
4904,189,Buenos Aires,1
4905,1716,Bogota,1
4911,3145,Lima,1
4914,1308,Lima,1
4915,2577,Amman,1
4915,1924,Amman,1
4921,711,Kyiv,1
4924,1549,Quezon City,1
4926,2402,Hawalli,1
4927,691,Kyiv,1
4929,1257,Bogota,1
4930,286,Bucharest,1
4931,1026,Tallinn,1
4933,1239,Panama,1
4933,2978,Panama,1
4934,140,Singapore,1
4934,1715,Singapore,1
4937,1504,Lima,1
4941,2944,Asuncion,1
4942,478,Brasilia,1
4944,519,Buenos Aires,1
4949,1520,Houston,1
4950,31,Paris,1
4952,1536,Bogota,1
4952,1376,Bogota,1
4953,1509,Asuncion,1
4953,1787,Asuncion,1
4954,2558,Colombo,1
4963,632,Pinang,1
4964,1480,Jeddah,1
4966,2471,Concepcion,1
4968,933,Santo Domingo,1
4968,851,Santo Domingo,1
4968,1083,Santo Domingo,1
4976,1899,Bogota,1
4976,3077,Bogota,1
4978,1101,Pinang,1
4981,1276,Lima,1
4982,2786,Hawalli,1
4987,934,Manado,1
4987,1631,Manado,1
4987,2812,Manado,1
4988,952,Panama,1
4988,2732,Panama,1
4989,952,Panama,1
4997,1101,Pinang,1
4998,1065,Pinang,1
5000,2951,Lima,1
5003,3028,Quezon City,1
5006,952,Panama,1
5008,301,Shimonoseki,1
5010,806,Tel Aviv-Yafo,1
5017,845,Lima,1
5018,1811,Quezon City,1
5018,2370,Quezon City,1
5018,3072,Quezon City,1
5020,2537,Singapore,1
5020,178,Singapore,1
5020,718,Singapore,1
5023,282,Guayaquil,1
5024,1319,Pinang,1
5025,621,Buenos Aires,1
5028,2947,Riga,1
5029,1490,Almaty,1
5030,512,Quezon City,1
5031,2028,Alajuela,1
5033,1551,Singapore,1
5033,88,Singapore,1
5034,510,Buenos Aires,1
5035,3188,Quezon City,1
5037,1094,Lima,1
5037,685,Lima,1
5039,253,Lima,1
5042,1257,Bogota,1
5043,2569,Lima,1
5044,199,Piraeus,1
5046,374,Singapore,1
5047,367,New Delhi,1
5050,587,Paris,1
5050,997,Quezon City,1
5051,1542,Quezon City,1
5051,1990,Quezon City,1
5053,267,Halfway Tree,1
5057,2111,Baku,1
5059,814,Dublin,1
5062,1291,Ad Damman,1
5065,1474,Amman,1
5068,1437,Quezon City,1
5070,2903,Quezon City,1
5073,450,Lima,1
5074,2705,Minsk,1
5076,1956,Lima,1
5078,119,Paris,1
5079,148,Singapore,1
5083,148,Singapore,1
5088,2720,Panama,1
5089,1016,Bogota,1
5089,2083,Bogota,1
5089,3054,Bogota,1
5089,167,Bogota,1
5090,704,Minsk,1
5091,1224,Panama,1
5093,890,Brasilia,1
5093,1381,Brasilia,1
5096,2691,Kyiv,1
5097,1938,Budapest,1
5105,426,Pinang,1
5110,936,Quezon City,1
5111,2739,Quezon City,1
5112,1052,Singapore,1
5115,339,San Salvador,1
5116,1698,Bogota,1
5119,3162,Hawalli,1
5122,683,Riga,1
5127,2454,Minsk,1
5127,2064,Minsk,1
5132,1357,Lima,1
5132,1762,Lima,1
5133,584,Stuttgart,1
5135,1944,Quezon City,1
5137,1007,Johannesburg,1
5140,2981,Smolensk,1
5144,84,Singapore,1
5144,188,Singapore,1
5145,1189,Pinang,1
5153,1651,Hawalli,1
5156,2413,Bogota,1
5157,1316,Quezon City,1
5169,506,Bogota,1
5170,2430,Quezon City,1
5172,2169,Asuncion,1
5180,1276,Lima,1
5183,1565,Singapore,1
5184,1967,Minsk,1
5184,1144,Minsk,1
5185,531,Quezon City,1
5188,147,Singapore,1
5190,1736,Singapore,1
5194,241,Santo Domingo,1
5197,920,Hawalli,1
5197,844,Hawalli,1
5199,456,Lima,1
5201,2636,Quezon City,1
5205,341,Hiroshima,1
5207,1301,Panama,1
5207,928,Panama,1
5208,414,Brasilia,1
5209,2919,Panama,1
5215,3012,Davao,1
5216,2,Houston,1
5216,18,Houston,1
5218,2798,Hawalli,1
5219,318,Singapore,1
5220,198,Buenos Aires,1
5223,1317,San Juan,1
5225,205,Hermosillo,1
5226,1388,Panama,1
5228,403,Concepcion,1
5229,859,Kyiv,1
5231,764,Quezon City,1
5233,814,Dublin,1
5239,139,Stockholm,1
5239,247,Stockholm,1
5242,279,Sofia,1
5243,2760,Hawalli,1
5246,1625,Asuncion,1
5249,27,Paris,1
5253,760,Nueva San Salvador,1
5256,803,Hawalli,1
5261,1646,Minsk,1
5265,1000,Piraeus,1
5270,972,Fort-De-France,1
5271,221,Cordoba,1
5274,1442,Quezon City,1
5275,2955,Hawalli,1
5282,2625,Kuwait,1
5285,3071,Davao,1
5287,635,L'Ariana,1
5289,666,Quezon City,1
5295,931,Odesa,1
5297,1191,Lima,1
5298,1543,Baku,1
5298,3120,Baku,1
5302,520,Lima,1
5303,1335,Santo Domingo,1
5306,860,Bogota,1
5321,601,Buenos Aires,1
5326,2682,Concepcion,1
5330,3006,Lima,1
5333,1883,Quezon City,1
5339,1439,Ipoh,1
5346,351,Budapest,1
5355,2424,Jeddah,1
5359,1754,Piraeus,1
5360,1930,Nairobi,1
5365,1193,Lima,1
5367,555,Quezon City,1
5369,2175,Piraeus,1
5372,1385,Hawalli,1
5374,1565,Singapore,1
5374,159,Singapore,1
5378,1631,Manado,1
5385,1264,Hawalli,1
5392,858,Kuwait,1
5392,2264,Hawalli,1
5392,2866,Hawalli,1
5399,320,Pinang,1
5400,2240,Quezon City,1
5401,1746,Asuncion,1
5405,1550,Hawalli,1
5405,1385,Hawalli,1
5412,1142,Pinang,1
5413,749,Singapore,1
5415,2377,Quezon City,1
5415,2599,Quezon City,1
5416,1712,Bogota,1
5418,1000,Piraeus,1
5419,2898,Ad Damman,1
5424,808,Bogota,1
5426,1532,Lima,1
5427,108,Lisbon,1
5434,863,Ipoh,1
5436,446,Pinang,1
5438,2190,Hawalli,1
5445,332,Bucharest,1
5450,896,Pinang,1
5451,128,Prague,1
5453,1595,Brasilia,1
5457,1458,Brasilia,1
5466,1596,Brasilia,1
5466,2138,Brasilia,1
5468,2389,Concepcion,1
5471,509,Singapore,1
5472,2708,Buenos Aires,1
5473,1903,Quezon City,1
5478,556,Lima,1
5480,2496,Casablanca,1
5484,915,Bogota,1
5486,2240,Quezon City,1
5488,1924,Amman,1
5489,1069,Kyiv,1
5492,398,Singapore,1
5496,2616,Lima,1
5499,1205,Lima,1
5501,1302,Puerto Presidente Stroessner,1
5503,2278,Panama,1
5503,2515,Panama,1
5515,389,Lima,1
5516,632,Pinang,1
5520,1704,Asuncion,1
5521,2184,Quezon City,1
5521,3118,Quezon City,1
5521,432,Quezon City,1
5522,3095,Lima,1
5524,463,Singapore,1
5530,1909,Panama,1
5532,338,Pinang,1
5533,572,Pinang,1
5536,1134,Chang Rai,1
5537,2098,Lima,1
5540,1375,Panama,1
5540,952,Panama,1
5544,916,Kuwait,1
5545,294,Ipoh,1
5547,1049,Quezon City,1
5551,2446,Ajman,1
5559,135,Singapore,1
5560,1189,Pinang,1
5560,1718,Pinang,1
5571,2315,Puerto Presidente Stroessner,1
5571,2114,Puerto Presidente Stroessner,1
5572,779,Singapore,1
5581,2232,Pinang,1
5585,385,Houston,1
5586,533,Quezon City,1
5586,877,Quezon City,1
5587,872,Singapore,1
5592,1397,Hawalli,1
5595,1997,Hawalli,1
5595,1981,Hawalli,1
5604,2981,Smolensk,1
5604,1562,Smolensk,1
5605,895,Kyiv,1
5608,1982,Tunis,1
5609,2515,Panama,1
5612,3077,Bogota,1
5612,1815,Bogota,1
5613,1815,Bogota,1
5615,1326,Brasilia,1
5616,1953,Asuncion,1
5620,2609,Alajuela,1
5622,3115,Nicosia,1
5625,1944,Quezon City,1
5625,2364,Quezon City,1
5626,835,Singapore,1
5627,472,Singapore,1
5628,3019,Minsk,1
5631,195,Lisbon,1
5632,1157,Banda Aceh,1
5632,1024,Banda Aceh,1
5633,803,Hawalli,1
5635,283,Singapore,1
5639,1082,Lima,1
5641,664,Riga,1
5641,2872,Riga,1
5645,2249,Brasilia,1
5645,1261,Brasilia,1
5645,832,Brasilia,1
5647,1086,Panama,1
5649,556,Lima,1
5651,2419,Quezon City,1
5654,2988,Singapore,1
5657,1566,Quezon City,1
5657,2719,Quezon City,1
5659,117,Singapore,1
5659,122,Singapore,1
5663,1354,Quezon City,1
5663,943,Quezon City,1
5664,280,Quezon City,1
5674,1851,Singapore,1
5675,2190,Hawalli,1
5675,829,Hawalli,1
5675,2698,Hawalli,1
5677,146,Paris,1
5684,2061,Singapore,1
5688,1948,Pinang,1
5692,1034,Panama,1
5693,1646,Minsk,1
5694,2673,Smolensk,1
5697,369,Quezon City,1
5697,3022,Quezon City,1
5700,2988,Singapore,1
5704,704,Minsk,1
5706,815,Paris,1
5716,1104,Quezon City,1
5717,1138,Riga,1
5722,2411,Fort-De-France,1
5722,972,Fort-De-France,1
5725,1592,Lima,1
5726,414,Brasilia,1
5729,1576,Singapore,1
5735,679,Brasilia,1
5738,1994,L'Ariana,1
5739,3072,Quezon City,1
5750,248,Paris,1
5752,178,Singapore,1
5756,1515,Singapore,1
5757,105,Paris,1
5759,2845,Talca,1
5759,2693,Talca,1
5763,423,Quezon City,1
5764,263,Jeddah,1
5768,5,New Orleans,1
5773,2236,Quezon City,1
5775,84,Singapore,1
5789,2588,Cairo,1
5792,531,Quezon City,1
5794,1637,B'abda,1
5795,2537,Singapore,1
5797,357,Quezon City,1
5798,556,Lima,1
5799,2240,Quezon City,1
5799,3043,Quezon City,1
5801,1277,Manado,1
5801,984,Manado,1
5803,898,Kyiv,1
5804,1658,Singapore,1
5804,291,Singapore,1
5807,640,Piraeus,1
5810,359,Singapore,1
5814,510,Buenos Aires,1
5816,1558,Fort-De-France,1
5822,1641,Singapore,1
5823,1587,Piraeus,1
5827,351,Budapest,1
5829,197,Antwerpen,1
5830,565,Seville,1
5830,1847,Seville,1
5832,414,Brasilia,1
5833,671,Quezon City,1
5834,902,Odesa,1
5835,1384,Kyiv,1
5838,3167,Fort-De-France,1
5839,2640,Quezon City,1
5844,363,Jeddah,1
5844,1240,Jeddah,1
5845,1792,Hawalli,1
5846,844,Hawalli,1
5846,2786,Hawalli,1
5848,1291,Ad Damman,1
5849,1082,Lima,1
5849,834,Lima,1
5850,635,L'Ariana,1
5851,2489,Hawalli,1
5854,2471,Concepcion,1
5857,318,Singapore,1
5861,2284,Pinang,1
5861,2369,Pinang,1
5864,919,Brasilia,1
5865,589,Pinang,1
5865,1160,Pinang,1
5868,51,Paris,1
5871,793,Kyiv,1
5872,1811,Quezon City,1
5874,333,Quezon City,1
5877,2355,Riga,1
5885,1877,Asuncion,1
5888,2887,Ipoh,1
5889,346,Pinang,1
5891,647,Cali,1
5904,355,Pusan,1
5905,494,Singapore,1
5905,2068,Singapore,1
5908,981,Quezon City,1
5909,373,Pinang,1
5912,2993,Hawalli,1
5913,1930,Nairobi,1
5916,1568,Asuncion,1
5917,1340,Bogota,1
5920,1105,New Orleans,1
5921,2641,Santo Domingo,1
5926,785,Brasilia,1
5927,2454,Minsk,1
5929,1160,Pinang,1
5930,1368,Pinang,1
5932,708,Davao,1
5935,2554,Ad Damman,1
5941,4,New Orleans,1
5943,1223,Panama,1
5943,825,Panama,1
5943,784,Panama,1
5946,508,Quezon City,1
5947,1710,Singapore,1
5948,2993,Hawalli,1
5950,787,Lima,1
5950,3006,Lima,1
5958,752,Brasilia,1
5965,2160,Quezon City,1
5967,603,Lima,1
5972,3183,Ipoh,1
5974,90,Vienna,1
5974,101,Vienna,1
5975,513,Port of Spain,1
5977,683,Riga,1
5979,177,Houston,1
5982,610,Singapore,1
5982,1038,Singapore,1
5983,2551,Hawalli,1
5986,1154,Banda Aceh,1
5987,581,Lima,1
5987,1325,Lima,1
5989,2112,Brasilia,1
5989,2041,Brasilia,1
5997,1384,Kyiv,1
5998,2798,Hawalli,1
5998,672,Hawalli,1
6000,2557,Hawalli,1
6001,3030,Kuwait,1
6007,875,Concepcion,1
6010,2558,Colombo,1
6011,767,Panama,1
6012,101,Vienna,1
6012,1113,Vienna,1
6012,1166,Vienna,1
6013,1756,Bogota,1
6014,324,Cairo,1
6015,3146,Colombo,1
6015,2228,Colombo,1
6017,3092,Fort-De-France,1
6027,1566,Quezon City,1
6033,1155,Kyiv,1
6034,448,Lima,1
6034,1268,Lima,1
6035,568,Colombo,1
6035,2125,Colombo,1
6038,1016,Bogota,1
6040,30,Paris,1
6041,1756,Bogota,1
6042,1173,Singapore,1
6043,1480,Jeddah,1
6045,2025,Singapore,1
6047,26,Paris,1
6053,1968,Bogota,1
6057,431,Quezon City,1
6058,1768,Brasilia,1
6061,636,Manado,1
6062,2570,Kyiv,1
6065,1498,Alajuela,1
6067,589,Pinang,1
6079,1457,Singapore,1
6081,1140,Kuwait,1
6082,1823,Quezon City,1
6088,2555,Jeddah,1
6091,1534,Riga,1
6092,1606,Kyiv,1
6092,1481,Kyiv,1
6092,959,Kyiv,1
6093,1497,Kuwait,1
6093,2409,Hawalli,1
6094,2255,Asuncion,1
6099,1027,Singapore,1
6101,400,Singapore,1
6102,2672,Jeddah,1
6104,771,Singapore,1
6105,568,Colombo,1
6108,171,Singapore,1
6115,1646,Minsk,1
6122,1479,Pinang,1
6123,973,Brasilia,1
6125,2866,Hawalli,1
6129,2307,Asuncion,1
6130,1445,Cali,1
6131,1248,Asuncion,1
6133,2422,Hawalli,1
6134,803,Hawalli,1
6134,2462,Hawalli,1
6135,2156,Heredia,1
6136,206,Singapore,1
6137,1218,L'Ariana,1
6139,3038,Jeddah,1
6143,206,Singapore,1
6144,1049,Quezon City,1
6155,3140,Minsk,1
6162,2190,Hawalli,1
6163,1424,Kyiv,1
6164,1713,Panama,1
6164,2171,Panama,1
6164,2732,Panama,1
6165,1325,Lima,1
6166,1629,Hawalli,1
6167,925,Lima,1
6168,977,Bogota,1
6172,250,Paris,1
6176,1709,Kaliningrad,1
6176,1391,Kaliningrad,1
6179,69,Buenos Aires,1
6180,1323,Singapore,1
6181,3012,Davao,1
6182,206,Singapore,1
6182,120,Singapore,1
6184,2717,Kyiv,1
6185,1757,Riga,1
6186,1325,Lima,1
6188,1746,Asuncion,1
6188,1752,Asuncion,1
6189,666,Quezon City,1
6199,2586,Hawalli,1
6203,1728,Minsk,1
6205,897,Odesa,1
6206,2309,Ad Damman,1
6208,2207,Hawalli,1
6209,990,Manado,1
6212,902,Odesa,1
6221,1475,Bogota,1
6223,714,Lima,1
6224,945,Lima,1
6231,70,Buenos Aires,1
6234,1953,Asuncion,1
6235,1651,Hawalli,1
6237,1349,Quezon City,1
6238,2326,Pinang,1
6240,291,Singapore,1
6242,1091,Kyiv,1
6244,2440,Riga,1
6248,2495,Quezon City,1
6250,917,Pinang,1
6254,1824,Lisbon,1
6256,829,Hawalli,1
6256,2961,Kuwait,1
6257,375,Pinang,1
6258,1457,Singapore,1
6265,1891,Asuncion,1
6266,500,Panama,1
6267,23,Paris,1
6272,289,Auckland,1
6274,2971,Singapore,1
6274,1507,Singapore,1
6282,2175,Piraeus,1
6284,942,Piraeus,1
6285,1224,Panama,1
6286,2647,Hawalli,1
6287,347,Singapore,1
6289,447,Jeddah,1
6292,490,Valencia,1
6294,1998,Piraeus,1
6295,1954,La Paz,1
6299,644,Quezon City,1
6300,2933,Minsk,1
6301,78,Singapore,1
6304,2940,Nairobi,1
6306,2542,Puerto Presidente Stroessner,1
6306,2161,Puerto Presidente Stroessner,1
6307,713,Lima,1
6310,2603,Santo Domingo,1
6316,237,Pinang,1
6320,940,Lima,1
6320,436,Lima,1
6321,471,Brasilia,1
6325,596,San Juan,1
6332,1264,Hawalli,1
6335,1805,Quezon City,1
6337,1308,Lima,1
6342,52,Piraeus,1
6344,120,Singapore,1
6345,7,Houston,1
6346,919,Brasilia,1
6349,2076,L'Ariana,1
6353,206,Singapore,1
6353,816,Singapore,1
6354,3026,Singapore,1
6354,107,Singapore,1
6354,83,Singapore,1
6359,2543,Jeddah,1
6362,850,Quezon City,1
6362,1143,Quezon City,1
6365,1359,Concepcion,1
6373,1392,Lima,1
6383,409,Kyiv,1
6387,479,Paris,1
6398,2188,Kyiv,1
6399,1118,Pinang,1
6401,99,Shanghai,1
6404,1163,Pinang,1
6408,1991,Nicosia,1
6412,923,Helsinki,1
6416,1029,Kyiv,1
6416,2876,Kyiv,1
6417,558,Singapore,1
6418,674,Guayaquil,1
6423,2475,Shanghai,1
6423,1513,Shanghai,1
6423,741,Shanghai,1
6423,246,Shanghai,1
6424,1640,Quezon City,1
6429,467,Quezon City,1
6434,1968,Bogota,1
6437,2459,Minsk,1
6440,317,Singapore,1
6440,873,Singapore,1
6441,1470,Quezon City,1
6444,700,Hawalli,1
6445,1675,Brasilia,1
6446,2425,Ipoh,1
6448,2161,Puerto Presidente Stroessner,1
6451,1793,L'Ariana,1
6453,971,Lima,1
6453,2211,Callao,1
6457,2974,Kyiv,1
6461,398,Singapore,1
6466,1827,Quezon City,1
6466,1499,Quezon City,1
6466,2070,Quezon City,1
6471,3079,Quezon City,1
6474,3112,Pinang,1
6475,2677,Quezon City,1
6477,2755,Asuncion,1
6479,527,Santo Domingo,1
6479,729,Santo Domingo,1
6483,345,Singapore,1
6487,337,Singapore,1
6487,190,Singapore,1
6488,999,Buenos Aires,1
6488,70,Buenos Aires,1
6494,1003,Riga,1
6496,506,Bogota,1
6499,401,Buenos Aires,1
6502,500,Panama,1
6505,1687,Pinang,1
6508,2110,Ipoh,1
6510,2107,Cali,1
6512,2023,Pinang,1
6516,273,Buenos Aires,1
6518,1288,Riga,1
6518,911,Riga,1
6519,1329,Concepcion,1
6520,1576,Singapore,1
6524,2796,Asuncion,1


==> dmf_final/data/t_ccc_dmf_tist_train_data5.txt <==
1,650,Chang Rai,1
2,2089,Houston,1
2,129,Houston,1
3,409,Kyiv,1
3,1424,Kyiv,1
3,722,Kyiv,1
3,1029,Kyiv,1
3,2178,Kyiv,1
3,2570,Kyiv,1
3,1606,Kyiv,1
3,1396,Kyiv,1
3,2116,Kyiv,1
4,232,Tallinn,1
4,996,Riga,1
5,2289,Quezon City,1
5,2377,Quezon City,1
5,431,Quezon City,1
5,1263,Quezon City,1
5,1311,Quezon City,1
6,409,Kyiv,1
6,1153,Kyiv,1
6,1400,Kyiv,1
7,2947,Riga,1
8,2645,Quezon City,1
9,729,Santo Domingo,1
9,214,Santo Domingo,1
10,557,Lima,1
10,372,Lima,1
10,391,Lima,1
11,754,Quezon City,1
11,2151,Quezon City,1
11,736,Quezon City,1
11,1008,Quezon City,1
11,943,Quezon City,1
11,798,Quezon City,1
12,214,Santo Domingo,1
12,2603,Santo Domingo,1
12,851,Santo Domingo,1
13,182,Singapore,1
13,171,Singapore,1
13,121,Singapore,1
13,463,Singapore,1
13,1551,Singapore,1
13,1660,Singapore,1
14,95,Lisbon,1
14,100,Paris,1
14,29,Paris,1
15,846,Bogota,1
15,1899,Bogota,1
15,316,Bogota,1
16,538,Brasilia,1
16,1675,Brasilia,1
16,1768,Brasilia,1
16,1495,Brasilia,1
16,890,Brasilia,1
16,2138,Brasilia,1
17,1213,Odesa,1
17,1231,Odesa,1
18,2624,Pinang,1
18,2429,Pinang,1
18,1063,Pinang,1
18,2838,Pinang,1
18,1040,Pinang,1
19,604,Riga,1
19,970,Riga,1
19,1285,Riga,1
19,2752,Riga,1
19,911,Riga,1
19,1003,Riga,1
19,1516,Riga,1
19,991,Riga,1
20,300,Shimonoseki,1
20,271,Shimonoseki,1
20,350,Shimonoseki,1
20,397,Shimonoseki,1
20,420,Shimonoseki,1
20,1012,Shimonoseki,1
21,981,Quezon City,1
21,1764,Quezon City,1
21,938,Quezon City,1
21,3151,Quezon City,1
22,1036,Hiroshima,1
22,3035,Hiroshima,1
22,561,Hiroshima,1
22,305,Hiroshima,1
22,3025,Hiroshima,1
22,304,Hiroshima,1
22,327,Hiroshima,1
22,525,Hiroshima,1
23,2440,Riga,1
23,2752,Riga,1
23,1935,Riga,1
23,991,Riga,1
23,3100,Riga,1
24,1421,Santo Domingo,1
24,933,Santo Domingo,1
25,1940,Davao,1
25,1959,Davao,1
25,708,Davao,1
25,3108,Davao,1
25,2423,Davao,1
25,3071,Davao,1
26,1001,Amman,1
26,665,Amman,1
26,1474,Amman,1
27,585,San Juan,1
27,899,San Juan,1
28,2578,Buenos Aires,1
28,189,Buenos Aires,1
28,541,Buenos Aires,1
29,677,Davao,1
30,1756,Bogota,1
30,1992,Bogota,1
30,316,Bogota,1
31,85,Singapore,1
31,86,Singapore,1
31,171,Singapore,1
31,835,Singapore,1
31,1658,Singapore,1
32,929,Singapore,1
32,82,Singapore,1
32,293,Singapore,1
32,2537,Singapore,1
32,178,Singapore,1
32,835,Singapore,1
32,206,Singapore,1
33,1102,Manado,1
33,636,Manado,1
33,648,Manado,1
33,1077,Manado,1
33,817,Manado,1
33,2700,Manado,1
34,1985,Budapest,1
35,2940,Nairobi,1
36,73,Singapore,1
36,85,Singapore,1
36,137,Singapore,1
36,1426,Singapore,1
37,1930,Nairobi,1
37,975,Nairobi,1
38,122,Singapore,1
38,1038,Singapore,1
38,356,Singapore,1
38,779,Singapore,1
38,171,Singapore,1
38,178,Singapore,1
39,30,Paris,1
39,33,Paris,1
40,364,Riga,1
40,1835,Riga,1
41,635,L'Ariana,1
42,1279,Riga,1
42,1516,Riga,1
42,991,Riga,1
42,1666,Riga,1
43,1354,Quezon City,1
43,424,Quezon City,1
44,159,Singapore,1
44,149,Singapore,1
44,1565,Singapore,1
45,9,Houston,1
45,10,Houston,1
46,127,Singapore,1
46,937,Singapore,1
46,208,Singapore,1
46,1298,Singapore,1
46,1323,Singapore,1
46,398,Singapore,1
46,684,Singapore,1
47,2070,Quezon City,1
47,3079,Quezon City,1
47,3129,Quezon City,1
48,255,Antwerpen,1
48,614,Antwerpen,1
49,2853,Minsk,1
49,2346,Minsk,1
49,1689,Minsk,1
49,1711,Minsk,1
49,2051,Minsk,1
50,1029,Kyiv,1
50,710,Kyiv,1
50,3093,Kyiv,1
50,898,Kyiv,1
50,793,Kyiv,1
50,1493,Kyiv,1
51,2333,Lima,1
51,1788,Lima,1
52,85,Singapore,1
52,727,Singapore,1
52,148,Singapore,1
52,494,Singapore,1
53,149,Singapore,1
53,244,Singapore,1
53,184,Singapore,1
54,317,Singapore,1
54,1710,Singapore,1
55,981,Quezon City,1
55,3171,Quezon City,1
55,3079,Quezon City,1
55,1316,Quezon City,1
55,850,Quezon City,1
55,1827,Quezon City,1
55,1929,Quezon City,1
55,827,Quezon City,1
55,2903,Quezon City,1
56,295,Guayaquil,1
56,674,Guayaquil,1
56,782,Guayaquil,1
56,411,Guayaquil,1
56,904,Guayaquil,1
56,2305,Guayaquil,1
57,318,Singapore,1
57,611,Singapore,1
57,74,Singapore,1
57,126,Singapore,1
58,2294,Jeddah,1
58,3172,Jeddah,1
58,263,Jeddah,1
58,2543,Jeddah,1
59,1756,Bogota,1
59,915,Bogota,1
59,1968,Bogota,1
60,2466,Odesa,1
60,897,Odesa,1
60,902,Odesa,1
61,2672,Jeddah,1
61,363,Jeddah,1
62,2640,Quezon City,1
62,381,Quezon City,1
62,1521,Quezon City,1
62,715,Quezon City,1
62,2452,Quezon City,1
63,959,Kyiv,1
63,1281,Kyiv,1
63,1190,Kyiv,1
63,1225,Kyiv,1
63,3075,Kyiv,1
63,980,Kyiv,1
64,2110,Ipoh,1
64,1655,Ipoh,1
65,1661,Quezon City,1
65,3091,Quezon City,1
65,1130,Quezon City,1
65,2889,Quezon City,1
65,2645,Quezon City,1
65,1732,Quezon City,1
66,429,Quito,1
66,594,Guayaquil,1
67,941,Bogota,1
67,1055,Bogota,1
67,335,Bogota,1
68,963,San Juan,1
68,2096,San Juan,1
69,1244,Panama,1
69,767,Panama,1
69,1650,Panama,1
69,2515,Panama,1
70,1084,Brasilia,1
71,151,Singapore,1
71,969,Shanghai,1
71,99,Shanghai,1
71,140,Singapore,1
72,718,Singapore,1
72,509,Singapore,1
72,223,Singapore,1
72,277,Singapore,1
73,2587,Hawalli,1
73,3184,Kuwait,1
73,810,Hawalli,1
73,1060,Kuwait,1
73,3162,Hawalli,1
73,1175,Hawalli,1
74,490,Valencia,1
75,68,Buenos Aires,1
75,402,Buenos Aires,1
75,273,Buenos Aires,1
76,342,Budapest,1
76,2779,Budapest,1
76,687,Budapest,1
77,1456,L'Ariana,1
77,1793,L'Ariana,1
78,1731,Hawalli,1
78,2229,Hawalli,1
78,3030,Kuwait,1
78,2625,Kuwait,1
78,737,Kuwait,1
79,2867,Beirut,1
79,1136,Beirut,1
79,1637,B'abda,1
80,595,Guayaquil,1
80,411,Guayaquil,1
80,904,Guayaquil,1
81,511,Lima,1
81,556,Lima,1
81,1271,Lima,1
81,395,Lima,1
81,631,Lima,1
81,681,Lima,1
81,905,Lima,1
81,1109,Lima,1
81,1082,Lima,1
81,3145,Lima,1
82,492,Brasilia,1
82,1307,Brasilia,1
82,1458,Brasilia,1
82,706,Brasilia,1
82,752,Brasilia,1
82,1853,Brasilia,1
82,2395,Brasilia,1
82,428,Brasilia,1
83,640,Piraeus,1
83,287,Piraeus,1
83,2528,Piraeus,1
84,1182,San Salvador,1
84,982,San Salvador,1
85,1200,Quezon City,1
85,1338,Quezon City,1
85,555,Quezon City,1
86,2687,Asuncion,1
86,2922,Asuncion,1
86,1033,Asuncion,1
86,1501,Asuncion,1
87,2367,Quezon City,1
87,939,Quezon City,1
87,3085,Quezon City,1
87,1442,Quezon City,1
87,2079,Quezon City,1
87,2730,Quezon City,1
87,507,Quezon City,1
87,1353,Quezon City,1
88,2004,Asuncion,1
88,2162,Asuncion,1
89,3174,Quezon City,1
89,981,Quezon City,1
89,850,Quezon City,1
90,598,Lima,1
90,581,Lima,1
90,714,Lima,1
90,1233,Lima,1
90,259,Lima,1
90,487,Lima,1
90,2211,Callao,1
90,1802,Callao,1
91,1477,Lima,1
91,2984,Lima,1
91,2211,Callao,1
91,1208,Lima,1
92,804,Pinang,1
92,265,Pinang,1
93,1937,Minsk,1
93,1967,Minsk,1
93,756,Minsk,1
93,2113,Minsk,1
94,794,Calgary,1
94,59,Calgary,1
95,3177,Manado,1
95,721,Manado,1
95,830,Manado,1
95,1277,Manado,1
95,636,Manado,1
95,2726,Manado,1
95,1185,Manado,1
96,407,Singapore,1
96,821,Singapore,1
97,1636,Minsk,1
97,1937,Minsk,1
97,2454,Minsk,1
98,1048,Pinang,1
99,2313,Kyiv,1
99,1091,Kyiv,1
99,3069,Kyiv,1
99,2188,Kyiv,1
101,1089,Johannesburg,1
102,2598,Pinang,1
102,3049,Pinang,1
102,1035,Pinang,1
102,346,Pinang,1
102,632,Pinang,1
102,444,Pinang,1
102,572,Pinang,1
102,3160,Pinang,1
103,2288,Quezon City,1
103,781,Quezon City,1
103,2452,Quezon City,1
103,2367,Quezon City,1
103,3171,Quezon City,1
103,2697,Quezon City,1
104,1925,Riga,1
104,995,Riga,1
104,1279,Riga,1
104,1835,Riga,1
104,2947,Riga,1
105,1880,Kuwait,1
105,1983,Hawalli,1
105,2167,Hawalli,1
106,248,Paris,1
107,158,Bruges,1
108,1502,Fort-De-France,1
108,1348,Fort-De-France,1
108,2335,Fort-De-France,1
108,2411,Fort-De-France,1
109,2441,Houston,1
109,129,Houston,1
109,2527,Houston,1
110,922,Lisbon,1
111,771,Singapore,1
112,290,Jeddah,1
112,796,Jeddah,1
112,547,Jeddah,1
112,2424,Jeddah,1
112,266,Jeddah,1
112,447,Jeddah,1
112,2555,Jeddah,1
112,3038,Jeddah,1
112,1996,Jeddah,1
113,175,Piraeus,1
113,2552,Piraeus,1
114,1469,Asuncion,1
114,1884,Asuncion,1
114,2004,Asuncion,1
114,1846,Asuncion,1
114,1284,Asuncion,1
114,2968,Asuncion,1
115,1644,Brasilia,1
115,478,Brasilia,1
115,538,Brasilia,1
115,2108,Brasilia,1
115,1084,Brasilia,1
115,1467,Brasilia,1
116,21,Paris,1
117,1163,Pinang,1
117,1687,Pinang,1
117,1368,Pinang,1
117,1438,Pinang,1
117,249,Pinang,1
119,2263,Panama,1
119,1373,Panama,1
119,1301,Panama,1
119,2729,Panama,1
120,514,Bogota,1
120,1899,Bogota,1
121,2007,Lima,1
121,581,Lima,1
121,866,Lima,1
121,1760,Lima,1
121,1325,Lima,1
121,2984,Lima,1
122,2132,Nairobi,1
122,1478,Nairobi,1
123,896,Pinang,1
123,320,Pinang,1
123,1194,Pinang,1
124,1138,Riga,1
124,2039,Riga,1
124,1835,Riga,1
124,2947,Riga,1
124,893,Riga,1
124,604,Riga,1
124,683,Riga,1
125,3118,Quezon City,1
125,3136,Quezon City,1
126,557,Lima,1
126,598,Lima,1
127,3145,Lima,1
127,606,Lima,1
128,617,Manado,1
128,638,Manado,1
129,2232,Pinang,1
129,1101,Pinang,1
129,2185,Pinang,1
129,169,Pinang,1
129,799,Pinang,1
129,2301,Pinang,1
130,1078,Kyiv,1
130,2119,Kyiv,1
130,809,Kyiv,1
130,2930,Kyiv,1
130,1493,Kyiv,1
130,959,Kyiv,1
130,2200,Kyiv,1
130,1190,Kyiv,1
131,432,Quezon City,1
131,2184,Quezon City,1
131,798,Quezon City,1
131,662,Quezon City,1
132,3129,Quezon City,1
132,624,Quezon City,1
132,1130,Quezon City,1
132,2966,Quezon City,1
132,926,Quezon City,1
133,2534,Port of Spain,1
133,1247,Port of Spain,1
134,669,Quezon City,1
134,441,Quezon City,1
134,1051,Quezon City,1
135,1505,Davao,1
136,73,Singapore,1
136,81,Singapore,1
136,407,Singapore,1
136,84,Singapore,1
137,3106,Singapore,1
137,120,Singapore,1
137,111,Singapore,1
137,204,Singapore,1
137,284,Singapore,1
138,874,Singapore,1
138,1377,Singapore,1
138,1730,Singapore,1
138,873,Singapore,1
138,1310,Singapore,1
138,738,Singapore,1
139,2019,Lima,1
139,905,Lima,1
139,3095,Lima,1
139,560,Lima,1
140,2122,Ipoh,1
140,953,Pinang,1
140,2382,Ipoh,1
141,1883,Quezon City,1
141,575,Quezon City,1
141,2012,Quezon City,1
142,1748,Pinang,1
142,1564,Pinang,1
142,1936,Pinang,1
143,1288,Riga,1
143,1138,Riga,1
143,1210,Riga,1
144,1306,Bogota,1
144,1899,Bogota,1
144,2120,Bogota,1
145,549,Nairobi,1
145,1729,Nairobi,1
146,1155,Kyiv,1
146,1046,Kyiv,1
146,1396,Kyiv,1
146,980,Kyiv,1
146,1054,Kyiv,1
147,1373,Panama,1
147,1713,Panama,1
147,1555,Panama,1
147,927,Panama,1
147,1244,Panama,1
147,767,Panama,1
148,248,Paris,1
149,624,Quezon City,1
149,1008,Quezon City,1
149,512,Quezon City,1
149,2636,Quezon City,1
149,1770,Quezon City,1
149,425,Quezon City,1
149,1549,Quezon City,1
149,2892,Quezon City,1
149,1265,Quezon City,1
149,3085,Quezon City,1
150,326,San Salvador,1
150,1097,San Salvador,1
151,192,Frankfurt,1
151,56,Frankfurt,1
152,1866,Buenos Aires,1
152,534,Buenos Aires,1
152,483,Buenos Aires,1
153,2095,Muscat,1
154,1815,Bogota,1
154,1376,Bogota,1
154,1016,Bogota,1
154,2218,Bogota,1
155,383,Buenos Aires,1
155,401,Buenos Aires,1
155,483,Buenos Aires,1
155,1366,Buenos Aires,1
155,311,Buenos Aires,1
155,66,Buenos Aires,1
155,69,Buenos Aires,1
156,1868,Perth,1
157,3035,Hiroshima,1
157,341,Hiroshima,1
157,561,Hiroshima,1
158,2652,Manado,1
158,3050,Manado,1
158,1077,Manado,1
158,2270,Manado,1
158,617,Manado,1
158,1102,Manado,1
158,3060,Manado,1
158,984,Manado,1
160,377,Zurich,1
161,1071,Nicosia,1
161,118,Vienna,1
161,2102,Kyrenia,1
162,2357,Ipoh,1
162,1378,Ipoh,1
162,3182,Ipoh,1
163,628,Panama,1
163,500,Panama,1
163,767,Panama,1
163,1237,Panama,1
163,1803,Panama,1
163,1262,Panama,1
164,1178,Riga,1
164,1003,Riga,1
164,991,Riga,1
165,1371,Caracas,1
166,2890,Kyiv,1
167,468,Pinang,1
167,1782,Pinang,1
167,2326,Pinang,1
167,2598,Pinang,1
167,1194,Pinang,1
167,3049,Pinang,1
167,426,Pinang,1
168,66,Buenos Aires,1
168,70,Buenos Aires,1
169,31,Paris,1
169,187,Tel Aviv-Yafo,1
170,1979,Lima,1
170,2407,Lima,1
170,3006,Lima,1
170,450,Lima,1
170,1233,Lima,1
171,2177,Nueva San Salvador,1
171,1885,Nueva San Salvador,1
172,2681,Asuncion,1
172,1341,Asuncion,1
172,2315,Puerto Presidente Stroessner,1
172,2789,Asuncion,1
172,1746,Asuncion,1
172,2307,Asuncion,1
173,637,Hermosillo,1
173,205,Hermosillo,1
174,1269,Hawalli,1
174,2961,Kuwait,1
175,381,Quezon City,1
175,240,Quezon City,1
175,827,Quezon City,1
175,2697,Quezon City,1
175,2317,Quezon City,1
176,1953,Asuncion,1
176,1877,Asuncion,1
176,1977,Asuncion,1
177,1953,Asuncion,1
177,758,Puerto Presidente Stroessner,1
177,1927,Asuncion,1
177,1704,Asuncion,1
177,1341,Asuncion,1
177,1877,Asuncion,1
178,1961,Lima,1
178,259,Lima,1
178,2513,Lima,1
178,2868,Lima,1
179,1495,Brasilia,1
179,1628,Brasilia,1
179,1111,Brasilia,1
179,706,Brasilia,1
180,1079,Lima,1
180,649,Lima,1
180,487,Lima,1
180,1205,Lima,1
180,992,Lima,1
181,1940,Davao,1
182,3129,Quezon City,1
182,1904,Quezon City,1
182,2540,Quezon City,1
182,562,Quezon City,1
182,2861,Quezon City,1
182,1990,Quezon City,1
183,1464,Jeddah,1
183,1996,Jeddah,1
183,447,Jeddah,1
183,2555,Jeddah,1
183,2523,Ad Damman,1
183,796,Jeddah,1
183,2371,Jeddah,1
184,127,Singapore,1
184,184,Singapore,1
184,223,Singapore,1
184,1323,Singapore,1
184,2988,Singapore,1
184,1720,Ipoh,1
185,199,Piraeus,1
185,2175,Piraeus,1
185,419,Piraeus,1
185,1975,Piraeus,1
186,3114,Ipoh,1
186,1378,Ipoh,1
186,1889,Ipoh,1
187,1529,Davao,1
187,677,Davao,1
187,3142,Davao,1
188,1073,Cairo,1
188,2588,Cairo,1
189,248,Paris,1
189,2154,Casablanca,1
189,26,Paris,1
190,959,Kyiv,1
190,898,Kyiv,1
190,711,Kyiv,1
190,1493,Kyiv,1
191,141,Antwerpen,1
191,614,Antwerpen,1
192,1913,Budapest,1
192,853,Budapest,1
192,2925,Budapest,1
192,342,Budapest,1
192,387,Budapest,1
193,269,Singapore,1
193,82,Singapore,1
193,645,Singapore,1
193,548,Singapore,1
193,1027,Singapore,1
194,225,Riga,1
194,1009,Riga,1
195,809,Kyiv,1
195,895,Kyiv,1
195,980,Kyiv,1
196,2984,Lima,1
196,382,Lima,1
196,2327,Lima,1
196,713,Lima,1
196,259,Lima,1
196,273,Buenos Aires,1
196,1592,Lima,1
197,142,Singapore,1
197,182,Singapore,1
197,171,Singapore,1
197,738,Singapore,1
197,121,Singapore,1
198,1880,Kuwait,1
198,2809,Hawalli,1
198,2638,Hawalli,1
199,1478,Nairobi,1
199,2132,Nairobi,1
200,452,Singapore,1
200,2183,Singapore,1
200,2392,Singapore,1
200,2537,Singapore,1
200,1298,Singapore,1
200,72,Singapore,1
200,283,Singapore,1
201,412,Pinang,1
201,1742,Pinang,1
201,1171,Singapore,1
201,2537,Singapore,1
202,1382,Hawalli,1
203,1699,Chang Rai,1
204,1384,Kyiv,1
204,2116,Kyiv,1
204,898,Kyiv,1
204,2573,Kyiv,1
204,711,Kyiv,1
204,691,Kyiv,1
204,1971,Kyiv,1
204,2663,Kyiv,1
204,3194,Minsk,1
206,2764,Fort-De-France,1
206,3167,Fort-De-France,1
207,35,Copenhagen,1
208,253,Lima,1
208,436,Lima,1
209,3190,Lima,1
209,581,Lima,1
210,886,Lisbon,1
210,91,Lisbon,1
210,701,Lisbon,1
211,125,Singapore,1
211,171,Singapore,1
211,223,Singapore,1
212,2757,Quezon City,1
212,625,Quezon City,1
212,644,Quezon City,1
212,1008,Quezon City,1
212,1263,Quezon City,1
212,2697,Quezon City,1
213,1791,Asuncion,1
214,295,Guayaquil,1
214,65,Buenos Aires,1
214,309,Buenos Aires,1
214,595,Guayaquil,1
215,1526,Quezon City,1
215,3028,Quezon City,1
215,2743,Quezon City,1
215,938,Quezon City,1
215,659,Quezon City,1
215,3117,Quezon City,1
216,368,Pinang,1
216,632,Pinang,1
216,572,Pinang,1
216,707,Pinang,1
216,3049,Pinang,1
216,2326,Pinang,1
216,2598,Pinang,1
216,446,Pinang,1
216,1649,Pinang,1
217,1310,Singapore,1
217,85,Singapore,1
217,78,Singapore,1
218,267,Halfway Tree,1
219,2615,Muscat,1
220,323,Budapest,1
220,1559,Budapest,1
220,1985,Budapest,1
220,2925,Budapest,1
221,374,Singapore,1
221,208,Singapore,1
221,360,Singapore,1
221,504,Singapore,1
222,77,Singapore,1
223,471,Brasilia,1
223,890,Brasilia,1
223,658,Brasilia,1
223,1596,Brasilia,1
224,3095,Lima,1
224,259,Lima,1
224,753,Lima,1
224,371,Lima,1
224,1233,Lima,1
224,3124,Lima,1
224,598,Lima,1
224,1325,Lima,1
225,666,Quezon City,1
225,2889,Quezon City,1
225,1192,Quezon City,1
225,1349,Quezon City,1
226,754,Quezon City,1
226,357,Quezon City,1
226,781,Quezon City,1
226,1442,Quezon City,1
226,2421,Quezon City,1
226,3057,Quezon City,1
226,1526,Quezon City,1
226,2012,Quezon City,1
226,1292,Quezon City,1
226,3028,Quezon City,1
226,3079,Quezon City,1
226,2364,Quezon City,1
227,1940,Davao,1
227,1505,Davao,1
227,677,Davao,1
227,2048,Davao,1
228,441,Quezon City,1
228,1470,Quezon City,1
228,2024,Quezon City,1
228,2889,Quezon City,1
228,1811,Quezon City,1
228,1577,Quezon City,1
229,1187,Panama,1
229,1918,Panama,1
230,386,Seville,1
230,1784,Seville,1
231,762,Puerto Presidente Stroessner,1
231,2161,Puerto Presidente Stroessner,1
231,3128,Puerto Presidente Stroessner,1
231,2830,Puerto Presidente Stroessner,1
232,1011,Kyiv,1
233,673,Bogota,1
234,1996,Jeddah,1
234,1480,Jeddah,1
234,2574,Jeddah,1
234,2672,Jeddah,1
234,1573,Jeddah,1
235,708,Davao,1
235,3012,Davao,1
236,1976,Houston,1
236,13,Houston,1
237,1474,Amman,1
237,2679,Amman,1
237,2325,Amman,1
237,665,Amman,1
238,1341,Asuncion,1
238,2315,Puerto Presidente Stroessner,1
238,1429,Puerto Presidente Stroessner,1
239,1143,Quezon City,1
239,1049,Quezon City,1
240,399,Antwerpen,1
240,497,Antwerpen,1
240,2649,Antwerpen,1
240,433,Antwerpen,1
241,1981,Hawalli,1
241,2566,Hawalli,1
241,2647,Hawalli,1
242,1349,Quezon City,1
243,1123,Banda Aceh,1
243,1154,Banda Aceh,1
244,1930,Nairobi,1
245,103,Paris,1
245,119,Paris,1
246,2551,Hawalli,1
247,1751,Cuiaba,1
247,1407,Cuiaba,1
248,148,Singapore,1
248,1683,Singapore,1
248,2068,Singapore,1
248,184,Singapore,1
249,2294,Jeddah,1
249,3059,Jeddah,1
249,2371,Jeddah,1
249,263,Jeddah,1
250,198,Buenos Aires,1
250,297,Buenos Aires,1
250,311,Buenos Aires,1
251,1676,Beirut,1
251,1794,Beirut,1
251,1230,Beirut,1
252,1587,Piraeus,1
253,2183,Singapore,1
253,2285,Singapore,1
253,3002,Singapore,1
253,88,Singapore,1
253,1323,Singapore,1
253,417,Singapore,1
253,731,Singapore,1
254,2867,Beirut,1
254,1637,B'abda,1
254,1136,Beirut,1
255,2662,Singapore,1
255,223,Singapore,1
255,452,Singapore,1
255,179,Singapore,1
255,181,Singapore,1
256,2692,Cairo,1
256,2404,Cairo,1
256,2512,Cairo,1
257,730,Riga,1
258,2868,Lima,1
258,685,Lima,1
258,714,Lima,1
258,1109,Lima,1
258,866,Lima,1
258,2657,Callao,1
259,1349,Quezon City,1
259,1823,Quezon City,1
259,2430,Quezon City,1
260,972,Fort-De-France,1
260,2335,Fort-De-France,1
261,1628,Brasilia,1
261,1111,Brasilia,1
261,752,Brasilia,1
261,658,Brasilia,1
262,276,Singapore,1
262,72,Singapore,1
262,206,Singapore,1
264,262,Budapest,1
264,351,Budapest,1
264,302,Budapest,1
264,323,Budapest,1
265,2869,Piraeus,1
265,196,Piraeus,1
266,2922,Asuncion,1
266,1791,Asuncion,1
266,1341,Asuncion,1
266,1625,Asuncion,1
266,758,Puerto Presidente Stroessner,1
267,1756,Bogota,1
267,316,Bogota,1
267,977,Bogota,1
267,1149,Bogota,1
267,808,Bogota,1
267,2234,Bogota,1
267,1249,Bogota,1
267,2120,Bogota,1
268,208,Singapore,1
268,2988,Singapore,1
268,718,Singapore,1
268,807,Singapore,1
269,565,Seville,1
269,213,Seville,1
270,464,Santo Domingo,1
271,1118,Pinang,1
271,2414,Pinang,1
271,444,Pinang,1
271,572,Pinang,1
271,1147,Pinang,1
271,3045,Pinang,1
272,452,Singapore,1
272,171,Singapore,1
273,3106,Singapore,1
273,1576,Singapore,1
273,873,Singapore,1
273,1575,Singapore,1
273,2563,Singapore,1
274,931,Odesa,1
274,897,Odesa,1
275,1078,Kyiv,1
276,253,Lima,1
276,983,Lima,1
276,1919,Lima,1
277,2370,Quezon City,1
277,2765,Quezon City,1
278,2475,Shanghai,1
279,753,Lima,1
279,1435,Lima,1
279,1979,Lima,1
279,2333,Lima,1
279,945,Lima,1
280,771,Singapore,1
280,1680,Singapore,1
280,2392,Singapore,1
280,1736,Singapore,1
280,718,Singapore,1
280,208,Singapore,1
281,181,Singapore,1
282,137,Singapore,1
282,398,Singapore,1
282,779,Singapore,1
283,1009,Riga,1
283,225,Riga,1
283,730,Riga,1
283,364,Riga,1
284,3137,Kyiv,1
284,1011,Kyiv,1
284,2092,Kyiv,1
284,2856,Kyiv,1
284,3158,Kyiv,1
285,1325,Lima,1
285,631,Lima,1
285,1869,Lima,1
285,511,Lima,1
285,3145,Lima,1
285,1896,Lima,1
285,2622,Lima,1
286,547,Jeddah,1
286,2424,Jeddah,1
286,1240,Jeddah,1
286,1573,Jeddah,1
286,2134,Jeddah,1
286,263,Jeddah,1
286,3059,Jeddah,1
287,362,Johannesburg,1
288,276,Singapore,1
288,463,Singapore,1
288,718,Singapore,1
289,2203,Quezon City,1
289,2696,Quezon City,1
289,1353,Quezon City,1
289,1588,Quezon City,1
289,1661,Quezon City,1
289,1499,Quezon City,1
289,575,Quezon City,1
290,952,Panama,1
290,1375,Panama,1
291,685,Lima,1
292,644,Quezon City,1
292,981,Quezon City,1
292,537,Quezon City,1
292,625,Quezon City,1
292,662,Quezon City,1
292,2324,Quezon City,1
292,2966,Quezon City,1
293,815,Paris,1
293,823,Bologna,1
293,854,Bologna,1
294,3124,Lima,1
294,264,Lima,1
294,551,Lima,1
294,259,Lima,1
294,913,Lima,1
295,2236,Quezon City,1
295,754,Quezon City,1
295,2599,Quezon City,1
296,267,Halfway Tree,1
296,1174,Halfway Tree,1
296,1725,Halfway Tree,1
296,1854,Halfway Tree,1
297,1515,Singapore,1
299,1139,Singapore,1
299,807,Singapore,1
299,929,Singapore,1
299,291,Singapore,1
300,2315,Puerto Presidente Stroessner,1
300,2161,Puerto Presidente Stroessner,1
301,3031,Quezon City,1
301,2966,Quezon City,1
301,624,Quezon City,1
301,381,Quezon City,1
301,786,Quezon City,1
302,3085,Quezon City,1
302,3174,Quezon City,1
303,1318,Houston,1
303,385,Houston,1
303,13,Houston,1
304,2577,Amman,1
304,2325,Amman,1
304,1474,Amman,1
305,274,Quezon City,1
305,381,Quezon City,1
305,652,Quezon City,1
305,943,Quezon City,1
306,503,Antwerpen,1
306,1700,Antwerpen,1
306,203,Antwerpen,1
306,497,Antwerpen,1
307,711,Kyiv,1
307,1155,Kyiv,1
307,1190,Kyiv,1
307,836,Kyiv,1
307,1481,Kyiv,1
307,2856,Kyiv,1
307,409,Kyiv,1
307,437,Kyiv,1
307,1971,Kyiv,1
307,2675,Kyiv,1
307,1281,Kyiv,1
307,1606,Kyiv,1
307,1119,Kyiv,1
307,1384,Kyiv,1
308,2042,Giza,1
308,1848,Cairo,1
308,2404,Cairo,1
309,2971,Singapore,1
309,807,Singapore,1
309,779,Singapore,1
309,645,Singapore,1
309,359,Singapore,1
310,3160,Pinang,1
310,1147,Pinang,1
310,2232,Pinang,1
310,2191,Pinang,1
311,622,Pusan,1
311,2741,Pusan,1
312,2290,Buenos Aires,1
313,82,Singapore,1
314,1937,Minsk,1
314,2051,Minsk,1
314,1278,Minsk,1
315,509,Singapore,1
315,148,Singapore,1
315,1605,Singapore,1
316,1276,Lima,1
316,1896,Lima,1
316,1800,Lima,1
316,1600,Lima,1
317,892,Bogota,1
317,2658,Bogota,1
318,215,Perth,1
318,194,Perth,1
319,1355,Quezon City,1
319,716,Quezon City,1
320,2621,Ipoh,1
320,2142,Ipoh,1
320,2382,Ipoh,1
320,1439,Ipoh,1
320,243,Ipoh,1
320,3179,Ipoh,1
320,3070,Ipoh,1
321,1701,Ipoh,1
323,1147,Pinang,1
323,1479,Pinang,1
323,2598,Pinang,1
323,368,Pinang,1
323,2284,Pinang,1
323,572,Pinang,1
323,3045,Pinang,1
324,2167,Hawalli,1
324,2514,Kuwait,1
324,1862,Kuwait,1
325,666,Quezon City,1
325,2196,Quezon City,1
325,216,Quezon City,1
325,1470,Quezon City,1
325,3090,Quezon City,1
326,187,Tel Aviv-Yafo,1
327,83,Singapore,1
327,284,Singapore,1
327,218,Singapore,1
327,1027,Singapore,1
328,694,Manado,1
328,907,Manado,1
329,94,Lisbon,1
329,93,Lisbon,1
330,69,Buenos Aires,1
330,1500,Buenos Aires,1
330,620,Buenos Aires,1
330,64,Buenos Aires,1
331,480,Lima,1
331,581,Lima,1
332,2132,Nairobi,1
332,1930,Nairobi,1
332,536,Nairobi,1
332,780,Nairobi,1
333,2357,Ipoh,1
333,3114,Ipoh,1
333,2733,Ipoh,1
333,2142,Ipoh,1
333,2382,Ipoh,1
334,2886,Singapore,1
334,645,Singapore,1
335,263,Jeddah,1
335,1050,Jeddah,1
335,2555,Jeddah,1
335,547,Jeddah,1
335,796,Jeddah,1
335,2371,Jeddah,1
335,290,Jeddah,1
336,1480,Jeddah,1
336,2348,Jeddah,1
336,2134,Jeddah,1
336,2672,Jeddah,1
337,1000,Piraeus,1
337,2568,Piraeus,1
337,2246,Piraeus,1
338,628,Panama,1
338,966,Panama,1
338,1909,Panama,1
338,2263,Panama,1
338,2376,Panama,1
339,2255,Asuncion,1
339,2922,Asuncion,1
339,1352,Asuncion,1
340,3006,Lima,1
340,391,Lima,1
340,450,Lima,1
340,753,Lima,1
341,1502,Fort-De-France,1
341,972,Fort-De-France,1
341,2666,Fort-De-France,1
342,425,Quezon City,1
342,3084,Quezon City,1
342,764,Quezon City,1
342,2324,Quezon City,1
342,1355,Quezon City,1
342,2044,Quezon City,1
342,616,Quezon City,1
342,1008,Quezon City,1
342,2697,Quezon City,1
343,3129,Quezon City,1
344,1504,Lima,1
344,2354,Lima,1
344,2723,Lima,1
345,552,Shanghai,1
345,482,Shanghai,1
346,1142,Pinang,1
346,3143,Pinang,1
346,1479,Pinang,1
346,707,Pinang,1
347,1173,Singapore,1
347,147,Singapore,1
347,269,Singapore,1
348,2167,Hawalli,1
348,1814,Hawalli,1
349,2837,Buenos Aires,1
349,483,Buenos Aires,1
349,1500,Buenos Aires,1
350,1272,Singapore,1
350,120,Singapore,1
350,360,Singapore,1
351,2173,Asuncion,1
351,1884,Asuncion,1
351,1248,Asuncion,1
352,2723,Lima,1
353,2089,Houston,1
353,2683,Houston,1
354,441,Quezon City,1
354,505,Quezon City,1
354,1549,Quezon City,1
354,1051,Quezon City,1
355,2160,Quezon City,1
355,531,Quezon City,1
355,1904,Quezon City,1
356,58,Helsinki,1
356,38,Helsinki,1
357,2566,Hawalli,1
357,3162,Hawalli,1
358,803,Hawalli,1
358,2798,Hawalli,1
358,2536,Hawalli,1
359,1687,Pinang,1
359,368,Pinang,1
359,912,Pinang,1
359,2907,Pinang,1
359,1167,Pinang,1
359,1989,Pinang,1
359,2232,Pinang,1
360,373,Pinang,1
361,345,Singapore,1
361,2181,Singapore,1
362,740,Singapore,1
362,109,Singapore,1
362,2971,Singapore,1
362,857,Singapore,1
363,8,Houston,1
364,1640,Quezon City,1
364,1837,Quezon City,1
364,1521,Quezon City,1
364,755,Quezon City,1
365,2177,Nueva San Salvador,1
365,435,Nueva San Salvador,1
365,1885,Nueva San Salvador,1
366,289,Auckland,1
367,905,Lima,1
367,866,Lima,1
367,1325,Lima,1
367,2985,Lima,1
367,1979,Lima,1
367,285,Lima,1
367,2980,Lima,1
367,714,Lima,1
368,1696,Quezon City,1
369,3095,Lima,1
369,606,Lima,1
369,511,Lima,1
370,835,Singapore,1
370,117,Singapore,1
370,1052,Singapore,1
370,779,Singapore,1
370,1457,Singapore,1
370,771,Singapore,1
370,374,Singapore,1
370,1934,Singapore,1
371,449,Cairo,1
371,843,Cairo,1
371,2348,Jeddah,1
372,998,Bologna,1
373,1157,Banda Aceh,1
373,1123,Banda Aceh,1
373,1122,Banda Aceh,1
374,806,Tel Aviv-Yafo,1
375,2411,Fort-De-France,1
375,3167,Fort-De-France,1
376,933,Santo Domingo,1
376,2641,Santo Domingo,1
377,532,Quezon City,1
377,1130,Quezon City,1
377,2640,Quezon City,1
377,3043,Quezon City,1
377,624,Quezon City,1
377,1881,Quezon City,1
377,943,Quezon City,1
377,1764,Quezon City,1
378,435,Nueva San Salvador,1
378,1858,San Salvador,1
378,339,San Salvador,1
378,2177,Nueva San Salvador,1
379,1142,Pinang,1
379,707,Pinang,1
380,2893,Cairo,1
380,279,Sofia,1
381,122,Singapore,1
381,1038,Singapore,1
381,727,Singapore,1
382,2231,La Paz,1
382,524,La Paz,1
383,547,Jeddah,1
383,3026,Singapore,1
383,1996,Jeddah,1
384,1105,New Orleans,1
385,1921,Quezon City,1
385,357,Quezon City,1
386,1052,Singapore,1
386,2183,Singapore,1
386,125,Singapore,1
386,873,Singapore,1
387,1081,Kuwait,1
387,2587,Hawalli,1
387,2811,Hawalli,1
387,879,Hawalli,1
387,2422,Hawalli,1
388,335,Bogota,1
388,1712,Bogota,1
388,270,Bogota,1
388,592,Bogota,1
388,647,Cali,1
388,316,Bogota,1
388,506,Bogota,1
389,1076,Hawalli,1
389,2611,Hawalli,1
389,1629,Hawalli,1
389,2055,Hawalli,1
389,1075,Hawalli,1
390,199,Piraeus,1
390,1871,Piraeus,1
390,2053,Piraeus,1
390,2204,Piraeus,1
391,289,Auckland,1
392,843,Cairo,1
393,734,Lima,1
393,1527,Lima,1
393,2569,Lima,1
395,787,Lima,1
395,845,Lima,1
395,734,Lima,1
395,520,Lima,1
395,3095,Lima,1
395,459,Lima,1
395,1527,Lima,1
397,1315,Heredia,1
397,1476,Heredia,1
397,1431,Heredia,1
397,1436,Heredia,1
398,2917,Hawalli,1
398,2798,Hawalli,1
398,2809,Hawalli,1
398,2551,Hawalli,1
399,2725,Banda Aceh,1
400,1606,Kyiv,1
401,2611,Hawalli,1
401,976,Hawalli,1
401,2445,Hawalli,1
402,1343,Beirut,1
402,891,Beirut,1
402,1676,Beirut,1
402,2867,Beirut,1
403,829,Hawalli,1
403,1419,Hawalli,1
403,1765,Hawalli,1
403,2167,Hawalli,1
403,2955,Hawalli,1
404,66,Buenos Aires,1
405,395,Lima,1
405,1477,Lima,1
405,608,Lima,1
405,1325,Lima,1
405,3006,Lima,1
405,581,Lima,1
405,2832,Lima,1
406,1154,Banda Aceh,1
406,2353,Banda Aceh,1
406,2725,Banda Aceh,1
406,1161,Banda Aceh,1
407,589,Pinang,1
408,1328,Hermosillo,1
409,1099,Santo Domingo,1
410,614,Antwerpen,1
410,433,Antwerpen,1
410,2193,Antwerpen,1
410,141,Antwerpen,1
410,1135,Antwerpen,1
411,2777,Quezon City,1
411,441,Quezon City,1
412,1375,Panama,1
412,952,Panama,1
412,987,Panama,1
414,68,Buenos Aires,1
414,3189,Buenos Aires,1
414,2837,Buenos Aires,1
414,620,Buenos Aires,1
415,2155,Lima,1
415,2286,Lima,1
415,845,Lima,1
415,285,Lima,1
415,440,Lima,1
415,2304,Lima,1
416,557,Lima,1
416,3190,Lima,1
416,389,Lima,1
416,1068,Lima,1
416,1532,Lima,1
416,511,Lima,1
416,603,Lima,1
417,693,Bogota,1
417,1756,Bogota,1
417,941,Bogota,1
418,735,Bogota,1
418,2234,Bogota,1
418,892,Bogota,1
419,2387,Concepcion,1
419,2362,Concepcion,1
420,541,Buenos Aires,1
420,1366,Buenos Aires,1
420,2126,Buenos Aires,1
421,208,Singapore,1
421,1860,Singapore,1
421,1576,Singapore,1
422,1240,Jeddah,1
422,1464,Jeddah,1
422,2543,Jeddah,1
422,2371,Jeddah,1
422,447,Jeddah,1
423,2612,Doha,1
423,879,Hawalli,1
424,139,Stockholm,1
425,1831,Helsinki,1
426,1100,Singapore,1
426,2183,Singapore,1
426,1173,Singapore,1
426,1457,Singapore,1
426,179,Singapore,1
426,127,Singapore,1
426,2627,Singapore,1
426,548,Singapore,1
426,1323,Singapore,1
427,838,Guayaquil,1
427,962,Quito,1
427,595,Guayaquil,1
428,704,Minsk,1
428,1967,Minsk,1
430,1526,Quezon City,1
430,3079,Quezon City,1
431,530,Paris,1
431,21,Paris,1
432,1209,Puerto Presidente Stroessner,1
432,2161,Puerto Presidente Stroessner,1
432,1518,Puerto Presidente Stroessner,1
433,310,Hermosillo,1
433,580,Hermosillo,1
434,2687,Asuncion,1
434,1469,Asuncion,1
434,1341,Asuncion,1
434,1510,Asuncion,1
434,2255,Asuncion,1
435,1670,Riga,1
435,1897,Riga,1
435,2039,Riga,1
435,2440,Riga,1
435,996,Riga,1
436,1335,Santo Domingo,1
437,2108,Brasilia,1
437,492,Brasilia,1
437,1796,Brasilia,1
438,2396,Bogota,1
438,3054,Bogota,1
438,2218,Bogota,1
438,1016,Bogota,1
439,390,San Juan,1
439,753,Lima,1
440,1348,Fort-De-France,1
440,2335,Fort-De-France,1
440,3041,Fort-De-France,1
440,3167,Fort-De-France,1
441,76,Singapore,1
442,59,Calgary,1
443,911,Riga,1
443,2935,Riga,1
443,1003,Riga,1
443,1512,Riga,1
443,2947,Riga,1
443,748,Riga,1
443,991,Riga,1
443,3100,Riga,1
444,1336,Minsk,1
444,2210,Minsk,1
444,1278,Minsk,1
444,2933,Minsk,1
444,1820,Minsk,1
444,2853,Minsk,1
445,1559,Budapest,1
445,262,Budapest,1
446,1648,Lima,1
446,1546,Lima,1
447,1380,Paris,1
447,29,Paris,1
448,1308,Lima,1
448,685,Lima,1
448,2868,Lima,1
448,2209,Lima,1
448,1082,Lima,1
448,2202,Lima,1
449,2536,Hawalli,1
449,672,Hawalli,1
449,1382,Hawalli,1
449,1580,Hawalli,1
449,1997,Hawalli,1
450,826,Singapore,1
450,504,Singapore,1
450,1860,Singapore,1
450,86,Singapore,1
450,472,Singapore,1
451,992,Lima,1
451,1191,Lima,1
451,608,Lima,1
452,163,Edmonton,1
452,202,Edmonton,1
452,60,Edmonton,1
453,2001,Alajuela,1
453,1856,Alajuela,1
453,2456,Alajuela,1
453,1738,Alajuela,1
453,590,Alajuela,1
453,1358,Alajuela,1
454,2955,Hawalli,1
454,1497,Kuwait,1
454,2415,Hawalli,1
454,2587,Hawalli,1
455,391,Lima,1
455,2622,Lima,1
455,2820,Callao,1
456,168,Paris,1
456,30,Paris,1
456,33,Paris,1
457,691,Kyiv,1
457,1011,Kyiv,1
457,1971,Kyiv,1
457,2821,Kyiv,1
457,809,Kyiv,1
457,1396,Kyiv,1
457,3101,Kyiv,1
457,1400,Kyiv,1
457,1606,Kyiv,1
458,1656,Antwerpen,1
458,272,Antwerpen,1
458,586,Antwerpen,1
458,2281,Antwerpen,1
459,303,Singapore,1
459,502,Singapore,1
459,1152,Singapore,1
459,80,Singapore,1
459,178,Singapore,1
459,2468,Singapore,1
460,108,Lisbon,1
460,886,Lisbon,1
461,2856,Kyiv,1
461,932,Kyiv,1
461,1806,Kyiv,1
461,859,Kyiv,1
461,1493,Kyiv,1
461,861,Kyiv,1
461,1971,Kyiv,1
461,2192,Kyiv,1
461,1011,Kyiv,1
461,2745,Kyiv,1
462,344,Santo Domingo,1
462,1694,Santo Domingo,1
462,1083,Santo Domingo,1
462,933,Santo Domingo,1
463,573,Tallinn,1
464,2329,Buenos Aires,1
464,2732,Panama,1
464,383,Buenos Aires,1
465,375,Pinang,1
465,1163,Pinang,1
465,974,Pinang,1
465,1030,Pinang,1
466,2290,Buenos Aires,1
467,451,Frankfurt,1
467,89,Frankfurt,1
468,491,Buenos Aires,1
468,999,Buenos Aires,1
468,68,Buenos Aires,1
468,2290,Buenos Aires,1
468,189,Buenos Aires,1
469,585,San Juan,1
469,961,San Juan,1
469,899,San Juan,1
470,1891,Asuncion,1
470,2796,Asuncion,1
470,1617,Asuncion,1
470,2789,Asuncion,1
470,1746,Asuncion,1
470,1222,Asuncion,1
470,1953,Asuncion,1
471,163,Edmonton,1
471,113,Edmonton,1
472,3185,Quezon City,1
473,2670,Pinang,1
473,368,Pinang,1
473,2232,Pinang,1
474,3077,Bogota,1
474,808,Bogota,1
474,1899,Bogota,1
474,1443,Bogota,1
475,1372,Giza,1
476,2415,Hawalli,1
476,2410,Hawalli,1
476,2625,Kuwait,1
476,2811,Hawalli,1
477,879,Hawalli,1
477,3165,Hawalli,1
477,2566,Hawalli,1
477,1862,Kuwait,1
478,17,New Orleans,1
478,1105,New Orleans,1
479,658,Brasilia,1
479,832,Brasilia,1
479,890,Brasilia,1
480,1901,Hawalli,1
480,1950,Hawalli,1
480,2586,Hawalli,1
480,2993,Hawalli,1
481,1802,Callao,1
481,2211,Callao,1
481,2868,Lima,1
481,971,Lima,1
481,1961,Lima,1
481,2734,Lima,1
482,2183,Singapore,1
482,874,Singapore,1
482,835,Singapore,1
482,873,Singapore,1
483,586,Antwerpen,1
484,906,Phuket,1
485,2536,Hawalli,1
485,2587,Hawalli,1
485,858,Kuwait,1
485,2241,Hawalli,1
486,2948,Almaty,1
486,2607,Almaty,1
487,881,Porto,1
488,1318,Houston,1
489,1592,Lima,1
489,1232,Lima,1
489,1268,Lima,1
489,940,Lima,1
489,1802,Callao,1
490,295,Guayaquil,1
490,904,Guayaquil,1
491,2044,Quezon City,1
491,3090,Quezon City,1
491,936,Quezon City,1
491,2697,Quezon City,1
492,189,Buenos Aires,1
492,273,Buenos Aires,1
492,1366,Buenos Aires,1
492,383,Buenos Aires,1
492,64,Buenos Aires,1
493,351,Budapest,1
494,918,Paris,1
494,27,Paris,1
494,815,Paris,1
494,23,Paris,1
494,100,Paris,1
495,81,Singapore,1
495,1052,Singapore,1
496,154,Piraeus,1
496,1871,Piraeus,1
496,1993,Piraeus,1
496,894,Piraeus,1
496,124,Piraeus,1
496,34,Piraeus,1
496,157,Piraeus,1
496,175,Piraeus,1
497,330,Hawalli,1
498,558,Singapore,1
498,407,Singapore,1
498,208,Singapore,1
498,1298,Singapore,1
499,797,Kuwait,1
500,248,Paris,1
500,28,Paris,1
501,959,Kyiv,1
501,2688,Odesa,1
501,897,Odesa,1
502,2262,Bogota,1
502,1815,Bogota,1
502,1376,Bogota,1
502,693,Bogota,1
502,1899,Bogota,1
503,1435,Lima,1
503,770,Lima,1
504,424,Quezon City,1
504,2966,Quezon City,1
505,627,Quezon City,1
505,943,Quezon City,1
505,1200,Quezon City,1
505,521,Quezon City,1
505,1338,Quezon City,1
505,3085,Quezon City,1
506,2867,Beirut,1
506,1708,B'abda,1
506,1343,Beirut,1
507,2641,Santo Domingo,1
507,1933,Santo Domingo,1
508,783,Casablanca,1
508,2496,Casablanca,1
508,2836,Casablanca,1
509,573,Tallinn,1
510,1352,Asuncion,1
510,1791,Asuncion,1
510,1617,Asuncion,1
510,978,Asuncion,1
510,1535,Asuncion,1
510,2437,Asuncion,1
510,2030,Asuncion,1
511,1054,Kyiv,1
511,1332,Kyiv,1
511,840,Kyiv,1
511,1213,Odesa,1
511,1384,Kyiv,1
512,791,Minsk,1
512,1646,Minsk,1
512,1728,Minsk,1
512,1689,Minsk,1
512,1967,Minsk,1
513,302,Budapest,1
513,387,Budapest,1
513,757,Budapest,1
514,722,Kyiv,1
514,711,Kyiv,1
515,547,Jeddah,1
515,2424,Jeddah,1
515,1240,Jeddah,1
516,2132,Nairobi,1
516,536,Nairobi,1
516,780,Nairobi,1
517,569,Brasilia,1
517,706,Brasilia,1
517,2138,Brasilia,1
517,973,Brasilia,1
517,1381,Brasilia,1
517,1616,Brasilia,1
517,2457,Brasilia,1
518,2648,Ho Chi Minh City,1
519,1254,Quezon City,1
520,216,Quezon City,1
520,2160,Quezon City,1
520,1779,Quezon City,1
520,2184,Quezon City,1
520,281,Quezon City,1
520,2367,Quezon City,1
521,256,Giza,1
522,1860,Singapore,1
522,727,Singapore,1
522,117,Singapore,1
522,3002,Singapore,1
522,76,Singapore,1
522,284,Singapore,1
522,874,Singapore,1
522,821,Singapore,1
522,548,Singapore,1
523,821,Singapore,1
523,550,Singapore,1
524,46,Houston,1
524,1448,Houston,1
524,8,Houston,1
524,48,Houston,1
525,899,San Juan,1
526,1076,Hawalli,1
526,2489,Hawalli,1
526,2536,Hawalli,1
526,2458,Hawalli,1
527,724,Kyiv,1
527,1128,Kyiv,1
527,1400,Kyiv,1
527,2092,Kyiv,1
527,2856,Kyiv,1
527,1078,Kyiv,1
528,478,Brasilia,1
528,2965,Brasilia,1
528,630,Brasilia,1
529,1543,Baku,1
529,2111,Baku,1
529,3120,Baku,1
530,864,Almaty,1
530,1490,Almaty,1
530,2948,Almaty,1
530,1570,Almaty,1
531,435,Nueva San Salvador,1
531,1858,San Salvador,1
531,326,San Salvador,1
531,968,San Salvador,1
532,370,Auckland,1
533,1792,Hawalli,1
533,2917,Hawalli,1
534,424,Quezon City,1
534,532,Quezon City,1
534,781,Quezon City,1
534,997,Quezon City,1
535,669,Quezon City,1
535,2044,Quezon City,1
535,2227,Quezon City,1
536,333,Quezon City,1
536,3026,Singapore,1
537,2948,Almaty,1
537,1570,Almaty,1
538,701,Lisbon,1
538,2880,Lisbon,1
538,236,Lisbon,1
539,1446,Asuncion,1
539,2307,Asuncion,1
539,1787,Asuncion,1
539,1927,Asuncion,1
539,1877,Asuncion,1
540,3062,Kyiv,1
541,1440,Quezon City,1
541,3129,Quezon City,1
541,1192,Quezon City,1
541,2697,Quezon City,1
542,685,Lima,1
542,371,Lima,1
542,1592,Lima,1
542,2428,Lima,1
543,2534,Port of Spain,1
543,670,Port of Spain,1
544,2277,Alajuela,1
544,3104,Heredia,1
545,1712,Bogota,1
545,1201,Bogota,1
546,2125,Colombo,1
546,1383,Colombo,1
546,2391,Colombo,1
546,2228,Colombo,1
546,3146,Colombo,1
546,2502,Colombo,1
547,2370,Quezon City,1
547,1292,Quezon City,1
547,1005,Quezon City,1
547,1764,Quezon City,1
547,531,Quezon City,1
547,1437,Quezon City,1
548,814,Dublin,1
548,2525,Dublin,1
548,1380,Paris,1
548,26,Paris,1
548,815,Paris,1
549,1304,Brasilia,1
549,1495,Brasilia,1
549,546,Brasilia,1
549,679,Brasilia,1
549,2457,Brasilia,1
549,414,Brasilia,1
550,1573,Jeddah,1
550,2371,Jeddah,1
550,447,Jeddah,1
551,1497,Kuwait,1
551,2917,Hawalli,1
551,2422,Hawalli,1
552,171,Singapore,1
552,182,Singapore,1
552,149,Singapore,1
553,462,Pinang,1
553,2598,Pinang,1
554,2626,Hawalli,1
554,1385,Hawalli,1
554,2224,Hawalli,1
554,2422,Hawalli,1
554,2566,Hawalli,1
554,2600,Hawalli,1
554,2756,Hawalli,1
554,2644,Kuwait,1
555,433,Antwerpen,1
556,1930,Nairobi,1
556,2132,Nairobi,1
557,2131,Puerto Presidente Stroessner,1
557,2541,Puerto Presidente Stroessner,1
557,2542,Puerto Presidente Stroessner,1
557,762,Puerto Presidente Stroessner,1
557,2161,Puerto Presidente Stroessner,1
557,758,Puerto Presidente Stroessner,1
557,3128,Puerto Presidente Stroessner,1
558,127,Singapore,1
558,623,Singapore,1
559,1868,Perth,1
560,3189,Buenos Aires,1
560,63,Buenos Aires,1
560,413,Buenos Aires,1
561,896,Pinang,1
561,2907,Pinang,1
561,444,Pinang,1
561,572,Pinang,1
561,2232,Pinang,1
561,237,Pinang,1
561,1687,Pinang,1
561,2519,Pinang,1
562,2255,Asuncion,1
562,1428,Asuncion,1
562,1891,Asuncion,1
562,2004,Asuncion,1
562,1884,Asuncion,1
563,790,Cali,1
563,2107,Cali,1
563,1445,Cali,1
564,423,Quezon City,1
564,659,Quezon City,1
565,1029,Kyiv,1
565,1128,Kyiv,1
565,2618,Kyiv,1
565,3141,Kyiv,1
565,2427,Kyiv,1
565,3008,Kyiv,1
565,2576,Kyiv,1
565,1127,Kyiv,1
565,1396,Kyiv,1
565,1125,Kyiv,1
566,2866,Hawalli,1
566,2786,Hawalli,1
566,2462,Hawalli,1
567,3108,Davao,1
567,957,Davao,1
568,986,Sofia,1
569,753,Lima,1
569,2902,Lima,1
569,2950,Lima,1
569,1276,Lima,1
569,631,Lima,1
569,233,Lima,1
569,734,Lima,1
570,2241,Hawalli,1
570,2866,Hawalli,1
570,2917,Hawalli,1
571,1182,San Salvador,1
571,435,Nueva San Salvador,1
572,2955,Hawalli,1
572,3184,Kuwait,1
573,753,Lima,1
573,453,Lima,1
573,1094,Lima,1
573,2950,Lima,1
573,855,Lima,1
573,3095,Lima,1
573,3190,Lima,1
573,1002,Lima,1
573,1532,Lima,1
574,2282,Lima,1
574,787,Lima,1
574,2168,Lima,1
574,971,Lima,1
574,321,Lima,1
575,3027,Chang Rai,1
575,650,Chang Rai,1
576,1950,Hawalli,1
576,2870,Hawalli,1
576,2207,Hawalli,1
576,2626,Hawalli,1
577,1990,Quezon City,1
577,659,Quezon City,1
577,764,Quezon City,1
577,2696,Quezon City,1
577,2903,Quezon City,1
577,3031,Quezon City,1
577,1104,Quezon City,1
577,2540,Quezon City,1
578,2721,Hawalli,1
578,2811,Hawalli,1
578,737,Kuwait,1
579,2579,Asuncion,1
579,1674,Asuncion,1
579,2922,Asuncion,1
579,1908,Asuncion,1
579,2687,Asuncion,1
579,2271,Asuncion,1
580,2110,Ipoh,1
581,132,Copenhagen,1
582,1602,Alajuela,1
582,2456,Alajuela,1
582,1358,Alajuela,1
582,1129,Alajuela,1
583,1116,Quezon City,1
583,2677,Quezon City,1
583,2857,Quezon City,1
584,626,Quezon City,1
584,644,Quezon City,1
584,441,Quezon City,1
584,624,Quezon City,1
585,317,Singapore,1
585,21,Paris,1
585,24,Paris,1
585,17,New Orleans,1
586,464,Santo Domingo,1
587,1233,Lima,1
587,1800,Lima,1
587,3095,Lima,1
587,598,Lima,1
588,1712,Bogota,1
588,698,Bogota,1
588,860,Bogota,1
588,941,Bogota,1
589,31,Paris,1
589,20,Paris,1
590,1492,Concepcion,1
590,3020,Concepcion,1
590,403,Concepcion,1
590,1243,Concepcion,1
590,1246,Concepcion,1
590,1253,Concepcion,1
591,178,Singapore,1
592,2369,Pinang,1
592,1147,Pinang,1
593,1160,Pinang,1
593,1541,Pinang,1
593,2414,Pinang,1
594,2285,Singapore,1
594,318,Singapore,1
594,74,Singapore,1
595,1887,Pinang,1
595,3143,Pinang,1
595,412,Pinang,1
595,2634,Pinang,1
595,960,Pinang,1
595,1163,Pinang,1
596,1330,Quezon City,1
596,654,Quezon City,1
596,1827,Quezon City,1
596,2058,Quezon City,1
597,63,Buenos Aires,1
598,832,Brasilia,1
599,475,Valencia,1
599,2150,Valencia,1
599,490,Valencia,1
599,1184,Valencia,1
599,1978,Valencia,1
600,1213,Odesa,1
600,1011,Kyiv,1
600,3075,Kyiv,1
600,722,Kyiv,1
600,2200,Kyiv,1
600,2856,Kyiv,1
601,1480,Jeddah,1
602,131,Piraeus,1
602,942,Piraeus,1
603,620,Buenos Aires,1
603,2290,Buenos Aires,1
604,10,Houston,1
605,97,Shanghai,1
606,1899,Bogota,1
606,2792,Bogota,1
606,860,Bogota,1
607,1479,Pinang,1
607,2414,Pinang,1
607,960,Pinang,1
607,1718,Pinang,1
608,3055,Quezon City,1
608,1542,Quezon City,1
608,2370,Quezon City,1
609,1643,Lima,1
609,887,Lima,1
609,3086,Lima,1
610,679,Brasilia,1
610,658,Brasilia,1
610,1833,Brasilia,1
611,1711,Minsk,1
611,1336,Minsk,1
612,1814,Hawalli,1
612,1419,Hawalli,1
612,2611,Hawalli,1
612,2551,Hawalli,1
612,2917,Hawalli,1
613,764,Quezon City,1
613,755,Quezon City,1
613,3188,Quezon City,1
613,431,Quezon City,1
613,644,Quezon City,1
613,2966,Quezon City,1
614,213,Seville,1
615,218,Singapore,1
615,2886,Singapore,1
615,121,Singapore,1
615,407,Singapore,1
616,1450,New Orleans,1
616,339,San Salvador,1
616,1885,Nueva San Salvador,1
617,2229,Hawalli,1
617,2566,Hawalli,1
617,2798,Hawalli,1
617,2784,Hawalli,1
617,2811,Hawalli,1
618,1625,Asuncion,1
618,1746,Asuncion,1
618,1977,Asuncion,1
618,2796,Asuncion,1
618,2004,Asuncion,1
619,864,Almaty,1
619,2163,Almaty,1
620,1665,Singapore,1
621,2241,Hawalli,1
621,1382,Hawalli,1
621,1651,Hawalli,1
621,1416,Hawalli,1
622,200,Paris,1
622,51,Paris,1
622,119,Paris,1
623,434,Fort-De-France,1
624,1770,Quezon City,1
624,2706,Quezon City,1
625,2665,Beirut,1
626,678,Brasilia,1
627,747,Concepcion,1
627,1492,Concepcion,1
627,1096,Concepcion,1
627,3040,Concepcion,1
628,2102,Kyrenia,1
628,3130,Kyrenia,1
628,2585,Nicosia,1
629,791,Minsk,1
629,1336,Minsk,1
630,1651,Hawalli,1
630,879,Hawalli,1
630,3161,Hawalli,1
630,1269,Hawalli,1
631,946,Pinang,1
631,2369,Pinang,1
631,1319,Pinang,1
632,3114,Ipoh,1
632,2142,Ipoh,1
632,2382,Ipoh,1
632,2709,Ipoh,1
632,3179,Ipoh,1
632,3182,Ipoh,1
633,2365,Lima,1
633,382,Lima,1
634,408,Houston,1
634,2441,Houston,1
634,2,Houston,1
634,3,Houston,1
635,1474,Amman,1
635,665,Amman,1
635,865,Amman,1
636,2326,Pinang,1
636,2598,Pinang,1
636,1118,Pinang,1
636,1147,Pinang,1
637,2626,Hawalli,1
637,1379,Hawalli,1
637,2870,Hawalli,1
638,289,Auckland,1
639,1273,Brasilia,1
639,1595,Brasilia,1
639,1616,Brasilia,1
639,1537,Brasilia,1
640,558,Singapore,1
640,1062,Singapore,1
640,359,Singapore,1
641,622,Pusan,1
642,345,Singapore,1
642,398,Singapore,1
642,769,Singapore,1
642,2971,Singapore,1
642,137,Singapore,1
642,218,Singapore,1
643,330,Hawalli,1
643,1075,Hawalli,1
644,975,Nairobi,1
644,2132,Nairobi,1
644,536,Nairobi,1
644,2940,Nairobi,1
644,1729,Nairobi,1
645,2625,Kuwait,1
645,2811,Hawalli,1
645,1880,Kuwait,1
646,981,Quezon City,1
646,2972,Quezon City,1
646,2728,Quezon City,1
646,537,Quezon City,1
646,2166,Quezon City,1
646,2966,Quezon City,1
646,425,Quezon City,1
646,2452,Quezon City,1
646,2606,Quezon City,1
646,2757,Quezon City,1
646,839,Quezon City,1
646,939,Quezon City,1
647,2187,Budapest,1
647,323,Budapest,1
648,1764,Quezon City,1
648,2236,Quezon City,1
648,939,Quezon City,1
648,274,Quezon City,1
649,817,Manado,1
649,1102,Manado,1
649,1630,Manado,1
649,1405,Manado,1
649,1755,Manado,1
649,2652,Manado,1
649,1631,Manado,1
650,2588,Cairo,1
650,2893,Cairo,1
650,324,Cairo,1
650,1073,Cairo,1
651,2062,Odesa,1
651,931,Odesa,1
651,897,Odesa,1
651,902,Odesa,1
652,1373,Panama,1
652,1120,Panama,1
652,1783,Panama,1
653,2673,Smolensk,1
653,1039,Smolensk,1
653,1562,Smolensk,1
653,2981,Smolensk,1
654,251,Bucharest,1
654,286,Bucharest,1
655,827,Quezon City,1
655,1200,Quezon City,1
655,1557,Quezon City,1
655,938,Quezon City,1
656,763,Hawalli,1
656,330,Hawalli,1
656,293,Singapore,1
656,3165,Hawalli,1
657,2930,Kyiv,1
657,722,Kyiv,1
657,2427,Kyiv,1
657,1103,Kyiv,1
658,867,'s-Hertogenbosch,1
658,1633,'s-Hertogenbosch,1
659,666,Quezon City,1
660,1316,Quezon City,1
660,521,Quezon City,1
660,833,Quezon City,1
660,837,Quezon City,1
660,3012,Davao,1
661,835,Singapore,1
661,208,Singapore,1
661,2061,Singapore,1
661,137,Singapore,1
661,1298,Singapore,1
661,1860,Singapore,1
662,617,Manado,1
662,2652,Manado,1
662,1755,Manado,1
662,2700,Manado,1
663,866,Lima,1
663,3124,Lima,1
663,259,Lima,1
663,1435,Lima,1
663,2428,Lima,1
663,440,Lima,1
664,705,Lima,1
664,983,Lima,1
664,321,Lima,1
664,1094,Lima,1
664,1357,Lima,1
665,1468,Panama,1
665,1239,Panama,1
666,2615,Muscat,1
666,3139,Muscat,1
666,1394,Muscat,1
667,2474,Asuncion,1
667,1685,Asuncion,1
667,2480,Asuncion,1
667,1846,Asuncion,1
668,3077,Bogota,1
668,860,Bogota,1
668,1799,Bogota,1
669,2892,Quezon City,1
669,357,Quezon City,1
669,644,Quezon City,1
669,936,Quezon City,1
669,1254,Quezon City,1
669,2719,Quezon City,1
669,2430,Quezon City,1
669,531,Quezon City,1
669,2367,Quezon City,1
669,651,Quezon City,1
669,1990,Quezon City,1
669,2645,Quezon City,1
670,2309,Ad Damman,1
671,2142,Ipoh,1
671,2621,Ipoh,1
671,3114,Ipoh,1
672,1616,Brasilia,1
672,2457,Brasilia,1
672,778,Brasilia,1
672,1084,Brasilia,1
673,373,Pinang,1
673,917,Pinang,1
673,960,Pinang,1
673,1258,Pinang,1
673,567,Pinang,1
674,117,Singapore,1
674,135,Singapore,1
674,1013,Singapore,1
674,1027,Singapore,1
674,1868,Perth,1
674,1744,Fremantle,1
675,247,Stockholm,1
676,1681,Brasilia,1
676,1616,Brasilia,1
676,394,Brasilia,1
677,2971,Singapore,1
677,3002,Singapore,1
678,2658,Bogota,1
678,1257,Bogota,1
679,288,Brasilia,1
679,678,Brasilia,1
679,2138,Brasilia,1
679,725,Brasilia,1
679,1616,Brasilia,1
679,414,Brasilia,1
680,1400,Kyiv,1
680,437,Kyiv,1
680,1332,Kyiv,1
680,1344,Kyiv,1
680,793,Kyiv,1
680,2188,Kyiv,1
681,2113,Minsk,1
681,2051,Minsk,1
682,898,Kyiv,1
682,2856,Kyiv,1
682,793,Kyiv,1
682,2192,Kyiv,1
682,932,Kyiv,1
683,2627,Singapore,1
683,821,Singapore,1
683,3002,Singapore,1
684,1182,San Salvador,1
684,1858,San Salvador,1
685,270,Bogota,1
685,335,Bogota,1
685,1181,Bogota,1
685,977,Bogota,1
685,1756,Bogota,1
686,418,Pinang,1
686,2284,Pinang,1
686,1710,Singapore,1
686,2634,Pinang,1
686,3112,Pinang,1
687,905,Lima,1
687,1855,Lima,1
687,321,Lima,1
687,557,Lima,1
687,440,Lima,1
688,999,Buenos Aires,1
688,63,Buenos Aires,1
688,924,Buenos Aires,1
688,1500,Buenos Aires,1
688,68,Buenos Aires,1
689,1676,Beirut,1
689,2867,Beirut,1
689,1230,Beirut,1
690,2428,Lima,1
690,1399,Lima,1
690,2018,Lima,1
690,233,Lima,1
690,1532,Lima,1
690,845,Lima,1
690,855,Lima,1
691,3173,Bologna,1
692,1191,Lima,1
692,1308,Lima,1
692,259,Lima,1
692,598,Lima,1
692,453,Lima,1
692,1094,Lima,1
693,1182,San Salvador,1
693,435,Nueva San Salvador,1
693,339,San Salvador,1
694,1189,Pinang,1
694,812,Pinang,1
694,2598,Pinang,1
694,589,Pinang,1
694,462,Pinang,1
695,269,Singapore,1
695,293,Singapore,1
695,699,Singapore,1
695,317,Singapore,1
695,284,Singapore,1
696,705,Lima,1
696,753,Lima,1
696,2168,Lima,1
697,1745,Kuwait,1
697,1862,Kuwait,1
697,3164,Kuwait,1
698,344,Santo Domingo,1
698,366,Santo Domingo,1
699,479,Paris,1
700,137,Singapore,1
700,1551,Singapore,1
700,85,Singapore,1
700,142,Singapore,1
700,1110,Singapore,1
700,2067,Singapore,1
701,1361,Hawalli,1
701,1765,Hawalli,1
701,672,Hawalli,1
701,1076,Hawalli,1
702,1337,Kyiv,1
702,2313,Kyiv,1
702,724,Kyiv,1
703,179,Singapore,1
703,374,Singapore,1
703,242,Singapore,1
703,110,Singapore,1
703,398,Singapore,1
704,1669,Almaty,1
704,1570,Almaty,1
705,2691,Kyiv,1
705,2256,Kyiv,1
705,1400,Kyiv,1
705,2192,Kyiv,1
706,171,Singapore,1
706,2086,Singapore,1
707,339,San Salvador,1
707,1858,San Salvador,1
708,1728,Minsk,1
708,2454,Minsk,1
708,3014,Minsk,1
709,1783,Panama,1
709,1262,Panama,1
709,1803,Panama,1
709,767,Panama,1
710,1010,Quito,1
710,411,Guayaquil,1
711,547,Jeddah,1
711,2134,Jeddah,1
711,2672,Jeddah,1
711,1050,Jeddah,1
711,796,Jeddah,1
711,1480,Jeddah,1
711,2543,Jeddah,1
712,1011,Kyiv,1
712,1029,Kyiv,1
712,2746,Kyiv,1
712,959,Kyiv,1
712,3137,Kyiv,1
712,1286,Kyiv,1
712,2930,Kyiv,1
712,2188,Kyiv,1
712,2628,Kyiv,1
712,1281,Kyiv,1
712,1624,Kyiv,1
713,2523,Ad Damman,1
713,1291,Ad Damman,1
713,2265,Ad Damman,1
714,2048,Davao,1
715,342,Budapest,1
715,1747,Budapest,1
716,136,Johannesburg,1
717,1393,Cali,1
717,1494,Cali,1
718,1862,Kuwait,1
718,3165,Hawalli,1
718,1081,Kuwait,1
719,1029,Kyiv,1
719,1213,Odesa,1
719,1728,Minsk,1
719,897,Odesa,1
719,2192,Kyiv,1
720,916,Kuwait,1
720,1382,Hawalli,1
720,1140,Kuwait,1
721,297,Buenos Aires,1
721,477,Buenos Aires,1
721,1366,Buenos Aires,1
721,498,Buenos Aires,1
721,483,Buenos Aires,1
723,601,Buenos Aires,1
723,2338,Concepcion,1
723,1492,Concepcion,1
724,1029,Kyiv,1
724,722,Kyiv,1
724,2092,Kyiv,1
724,959,Kyiv,1
724,1165,Kyiv,1
725,548,Singapore,1
725,145,Singapore,1
725,174,Singapore,1
725,125,Singapore,1
725,835,Singapore,1
725,1680,Singapore,1
726,511,Lima,1
726,905,Lima,1
726,459,Lima,1
726,2333,Lima,1
726,1762,Lima,1
726,770,Lima,1
727,1163,Pinang,1
727,1305,Pinang,1
727,2634,Pinang,1
727,418,Pinang,1
727,1047,Pinang,1
727,1319,Pinang,1
727,2429,Pinang,1
727,1687,Pinang,1
727,3143,Pinang,1
728,2369,Pinang,1
728,1063,Pinang,1
728,3112,Pinang,1
728,170,Pinang,1
729,890,Brasilia,1
729,973,Brasilia,1
729,785,Brasilia,1
729,394,Brasilia,1
729,1796,Brasilia,1
730,822,Manama,1
730,1240,Jeddah,1
730,1287,Ad Damman,1
731,307,Porto,1
732,683,Riga,1
732,1138,Riga,1
732,1897,Riga,1
732,2935,Riga,1
732,730,Riga,1
733,941,Bogota,1
734,1083,Santo Domingo,1
735,1823,Quezon City,1
735,616,Quezon City,1
735,2236,Quezon City,1
735,2636,Quezon City,1
735,1311,Quezon City,1
735,3085,Quezon City,1
735,2730,Quezon City,1
735,1549,Quezon City,1
735,1589,Quezon City,1
736,56,Frankfurt,1
736,192,Frankfurt,1
737,2353,Banda Aceh,1
737,2725,Banda Aceh,1
738,585,San Juan,1
738,899,San Juan,1
739,1066,Fort-De-France,1
739,2335,Fort-De-France,1
740,1233,Lima,1
740,1961,Lima,1
740,1760,Lima,1
740,579,Lima,1
741,1352,Asuncion,1
741,1625,Asuncion,1
741,1877,Asuncion,1
741,1977,Asuncion,1
741,978,Asuncion,1
741,1347,Asuncion,1
741,1172,Asuncion,1
741,1446,Asuncion,1
741,1222,Asuncion,1
741,1284,Asuncion,1
742,440,Lima,1
742,2950,Lima,1
742,2980,Lima,1
742,480,Lima,1
742,967,Lima,1
742,1232,Lima,1
742,371,Lima,1
742,945,Lima,1
742,1308,Lima,1
742,3006,Lima,1
743,269,Singapore,1
743,544,Singapore,1
743,1038,Singapore,1
743,452,Singapore,1
743,1173,Singapore,1
743,337,Singapore,1
744,2645,Quezon City,1
744,2571,Quezon City,1
745,102,Frankfurt,1
745,700,Hawalli,1
745,976,Hawalli,1
746,2622,Lima,1
746,440,Lima,1
746,746,Lima,1
747,152,Paris,1
748,229,San Juan,1
748,596,San Juan,1
748,869,San Juan,1
748,1317,San Juan,1
749,1175,Hawalli,1
749,1792,Hawalli,1
750,843,Cairo,1
750,629,Cairo,1
750,1522,Cairo,1
750,2588,Cairo,1
750,1886,Cairo,1
751,2,Houston,1
751,1520,Houston,1
751,3,Houston,1
751,2441,Houston,1
751,2311,Houston,1
751,6,Houston,1
752,1051,Quezon City,1
752,1838,Quezon City,1
752,2058,Quezon City,1
752,240,Quezon City,1
752,357,Quezon City,1
752,1696,Quezon City,1
752,644,Quezon City,1
752,1437,Quezon City,1
752,3085,Quezon City,1
752,2236,Quezon City,1
753,636,Manado,1
753,990,Manado,1
753,3177,Manado,1
753,617,Manado,1
753,1077,Manado,1
753,1630,Manado,1
753,2652,Manado,1
754,1587,Piraeus,1
754,2434,Piraeus,1
754,2053,Piraeus,1
754,2204,Piraeus,1
754,1159,Piraeus,1
754,2175,Piraeus,1
755,758,Puerto Presidente Stroessner,1
755,2276,Puerto Presidente Stroessner,1
755,1704,Asuncion,1
755,2315,Puerto Presidente Stroessner,1
756,444,Pinang,1
756,811,Pinang,1
756,1163,Pinang,1
756,3049,Pinang,1
756,896,Pinang,1
756,804,Pinang,1
756,953,Pinang,1
757,3186,Jeddah,1
757,2672,Jeddah,1
758,1195,Paris,1
758,20,Paris,1
759,1089,Johannesburg,1
759,1215,Johannesburg,1
760,2721,Hawalli,1
761,561,Hiroshima,1
762,2126,Buenos Aires,1
762,2329,Buenos Aires,1
762,601,Buenos Aires,1
763,3192,Kyrenia,1
763,1227,Nicosia,1
763,2689,Kyrenia,1
763,2874,Kyrenia,1
763,3130,Kyrenia,1
764,2739,Quezon City,1
764,2380,Quezon City,1
764,839,Quezon City,1
764,1018,Quezon City,1
764,2636,Quezon City,1
765,1687,Pinang,1
765,1160,Pinang,1
765,1147,Pinang,1
765,1479,Pinang,1
765,842,Pinang,1
765,1368,Pinang,1
766,461,Pinang,1
766,171,Singapore,1
766,291,Singapore,1
766,826,Singapore,1
766,117,Singapore,1
767,536,Nairobi,1
767,975,Nairobi,1
767,2132,Nairobi,1
767,744,Nairobi,1
767,1478,Nairobi,1
768,1629,Hawalli,1
768,3164,Kuwait,1
769,1832,Bucharest,1
770,1596,Brasilia,1
770,288,Brasilia,1
770,501,Brasilia,1
770,1381,Brasilia,1
770,1616,Brasilia,1
771,2093,Jeddah,1
771,3038,Jeddah,1
772,2489,Hawalli,1
772,2179,Hawalli,1
772,829,Hawalli,1
773,453,Lima,1
773,855,Lima,1
773,264,Lima,1
773,233,Lima,1
773,556,Lima,1
773,1532,Lima,1
773,551,Lima,1
774,957,Davao,1
775,1343,Beirut,1
775,1676,Beirut,1
776,277,Singapore,1
776,79,Singapore,1
776,718,Singapore,1
776,208,Singapore,1
777,2357,Ipoh,1
777,2344,Ipoh,1
777,1206,Ipoh,1
777,1655,Ipoh,1
777,1889,Ipoh,1
777,3182,Ipoh,1
778,1100,Singapore,1
778,1173,Singapore,1
778,284,Singapore,1
778,1323,Singapore,1
778,318,Singapore,1
778,1680,Singapore,1
779,2838,Pinang,1
779,1245,Pinang,1
780,277,Singapore,1
780,125,Singapore,1
780,3026,Singapore,1
780,179,Singapore,1
781,1288,Riga,1
781,761,Riga,1
781,1210,Riga,1
781,2136,Riga,1
782,127,Singapore,1
782,676,Singapore,1
782,188,Singapore,1
782,540,Singapore,1
783,1658,Singapore,1
784,291,Singapore,1
784,463,Singapore,1
784,206,Singapore,1
784,347,Singapore,1
785,821,Singapore,1
785,2149,Muscat,1
785,731,Singapore,1
785,2468,Singapore,1
786,344,Santo Domingo,1
786,2603,Santo Domingo,1
787,1637,B'abda,1
787,1708,B'abda,1
788,1419,Hawalli,1
788,2467,Kuwait,1
789,1073,Cairo,1
789,2893,Cairo,1
789,1679,Giza,1
790,117,Singapore,1
790,120,Singapore,1
791,1286,Kyiv,1
791,409,Kyiv,1
791,2821,Kyiv,1
791,711,Kyiv,1
791,840,Kyiv,1
791,2119,Kyiv,1
792,2290,Buenos Aires,1
792,189,Buenos Aires,1
792,1463,Buenos Aires,1
793,229,San Juan,1
793,1317,San Juan,1
794,722,Kyiv,1
794,793,Kyiv,1
794,1054,Kyiv,1
794,711,Kyiv,1
794,840,Kyiv,1
794,1165,Kyiv,1
794,898,Kyiv,1
794,1011,Kyiv,1
795,681,Lima,1
795,2384,Lima,1
795,855,Lima,1
795,746,Lima,1
795,395,Lima,1
795,450,Lima,1
795,528,Lima,1
796,2078,Bogota,1
796,892,Bogota,1
796,167,Bogota,1
797,1222,Asuncion,1
797,1812,Asuncion,1
797,1510,Asuncion,1
797,1953,Asuncion,1
797,1891,Asuncion,1
797,2922,Asuncion,1
797,1248,Asuncion,1
798,478,Brasilia,1
798,288,Brasilia,1
798,538,Brasilia,1
798,1273,Brasilia,1
798,1719,Brasilia,1
799,677,Davao,1
799,2048,Davao,1
800,2537,Singapore,1
800,79,Singapore,1
800,1736,Singapore,1
800,284,Singapore,1
800,540,Singapore,1
801,1959,Davao,1
801,2048,Davao,1
802,436,Lima,1
802,1643,Lima,1
802,734,Lima,1
802,264,Lima,1
802,2985,Lima,1
803,1157,Banda Aceh,1
804,810,Hawalli,1
804,2955,Hawalli,1
804,879,Hawalli,1
805,338,Pinang,1
805,249,Pinang,1
805,1363,Pinang,1
805,985,Pinang,1
806,1694,Santo Domingo,1
806,214,Santo Domingo,1
806,933,Santo Domingo,1
806,851,Santo Domingo,1
807,2100,Buenos Aires,1
808,549,Nairobi,1
808,975,Nairobi,1
808,1180,Nairobi,1
808,1930,Nairobi,1
808,2940,Nairobi,1
808,1729,Nairobi,1
809,792,Odesa,1
809,2062,Odesa,1
810,1094,Lima,1
810,450,Lima,1
810,3124,Lima,1
810,746,Lima,1
810,391,Lima,1
810,448,Lima,1
811,103,Paris,1
811,438,Paris,1
812,2963,Fort-De-France,1
812,2804,Fort-De-France,1
812,1502,Fort-De-France,1
812,3167,Fort-De-France,1
812,2411,Fort-De-France,1
813,193,Singapore,1
814,1016,Bogota,1
815,544,Singapore,1
815,1170,Singapore,1
815,452,Singapore,1
815,206,Singapore,1
815,2627,Singapore,1
816,2153,Lisbon,1
816,1282,Lisbon,1
816,2252,Lisbon,1
816,114,Lisbon,1
817,1100,Singapore,1
817,284,Singapore,1
818,270,Bogota,1
818,592,Bogota,1
818,1475,Bogota,1
818,1055,Bogota,1
819,920,Hawalli,1
819,1981,Hawalli,1
819,2207,Hawalli,1
819,2660,Hawalli,1
819,3161,Hawalli,1
819,2458,Hawalli,1
820,1185,Manado,1
821,1764,Quezon City,1
821,3090,Quezon City,1
822,1235,Houston,1
822,743,Houston,1
822,47,Houston,1
822,8,Houston,1
822,12,Houston,1
823,691,Kyiv,1
823,1396,Kyiv,1
823,2979,Odesa,1
823,409,Kyiv,1
823,2930,Kyiv,1
824,398,Singapore,1
824,558,Singapore,1
824,82,Singapore,1
824,182,Singapore,1
824,317,Singapore,1
824,2627,Singapore,1
824,120,Singapore,1
824,122,Singapore,1
825,54,Houston,1
825,130,Houston,1
826,2440,Riga,1
826,2935,Riga,1
826,935,Riga,1
826,1279,Riga,1
826,1741,Riga,1
826,2947,Riga,1
827,1838,Quezon City,1
827,2730,Quezon City,1
827,1116,Quezon City,1
827,2899,Quezon City,1
827,1292,Quezon City,1
827,965,Quezon City,1
828,614,Antwerpen,1
828,272,Antwerpen,1
828,141,Antwerpen,1
829,119,Paris,1
829,479,Paris,1
829,27,Paris,1
829,26,Paris,1
830,276,Singapore,1
830,1100,Singapore,1
830,1457,Singapore,1
830,208,Singapore,1
830,218,Singapore,1
830,2183,Singapore,1
830,181,Singapore,1
830,1323,Singapore,1
831,3124,Lima,1
831,466,Lima,1
832,327,Hiroshima,1
832,561,Hiroshima,1
832,376,Hiroshima,1
832,3035,Hiroshima,1
832,3025,Hiroshima,1
833,168,Paris,1
833,31,Paris,1
833,27,Paris,1
834,1665,Singapore,1
834,1323,Singapore,1
834,77,Singapore,1
834,1038,Singapore,1
835,2997,Lima,1
835,770,Lima,1
835,371,Lima,1
835,448,Lima,1
835,598,Lima,1
835,487,Lima,1
836,371,Lima,1
836,1308,Lima,1
836,1727,Lima,1
836,685,Lima,1
836,971,Lima,1
837,687,Budapest,1
837,323,Budapest,1
837,499,Budapest,1
837,1938,Budapest,1
837,853,Budapest,1
838,293,Singapore,1
838,375,Pinang,1
838,2598,Pinang,1
838,3143,Pinang,1
839,2344,Ipoh,1
839,1654,Ipoh,1
839,1720,Ipoh,1
839,2425,Ipoh,1
839,1378,Ipoh,1
840,29,Paris,1
840,143,Paris,1
840,23,Paris,1
841,549,Nairobi,1
842,230,Taipei,1
843,1957,Houston,1
843,2089,Houston,1
844,148,Singapore,1
845,1938,Budapest,1
845,750,Budapest,1
845,2779,Budapest,1
845,1747,Budapest,1
845,2925,Budapest,1
846,631,Lima,1
847,1035,Pinang,1
847,2907,Pinang,1
847,418,Pinang,1
847,960,Pinang,1
847,2369,Pinang,1
848,2853,Minsk,1
848,3194,Minsk,1
848,704,Minsk,1
848,1967,Minsk,1
848,3066,Minsk,1
848,791,Minsk,1
848,1703,Minsk,1
848,2210,Minsk,1
849,14,Houston,1
849,1448,Houston,1
850,2200,Kyiv,1
850,1400,Kyiv,1
850,1332,Kyiv,1
850,437,Kyiv,1
851,188,Singapore,1
851,159,Singapore,1
851,138,Perth,1
851,611,Singapore,1
851,1565,Singapore,1
853,448,Lima,1
853,913,Lima,1
853,3097,Lima,1
853,770,Lima,1
853,3124,Lima,1
854,1314,Banda Aceh,1
855,1160,Pinang,1
855,1782,Pinang,1
855,2191,Pinang,1
855,3049,Pinang,1
855,346,Pinang,1
855,375,Pinang,1
856,1597,Tunis,1
856,1793,L'Ariana,1
857,1286,Kyiv,1
857,1396,Kyiv,1
857,2291,Kyiv,1
857,1971,Kyiv,1
857,1046,Kyiv,1
858,39,Stockholm,1
859,673,Bogota,1
859,270,Bogota,1
859,693,Bogota,1
860,1163,Pinang,1
860,3039,Pinang,1
861,2993,Hawalli,1
861,1981,Hawalli,1
861,858,Kuwait,1
861,2190,Hawalli,1
861,3164,Kuwait,1
861,1745,Kuwait,1
862,650,Chang Rai,1
862,1134,Chang Rai,1
863,622,Pusan,1
864,1017,Singapore,1
864,1608,Singapore,1
864,1110,Singapore,1
864,738,Singapore,1
864,147,Singapore,1
865,253,Lima,1
865,2985,Lima,1
865,453,Lima,1
866,870,Brasilia,1
866,288,Brasilia,1
867,520,Lima,1
867,1802,Callao,1
867,1082,Lima,1
867,456,Lima,1
867,391,Lima,1
867,1399,Lima,1
868,265,Pinang,1
868,2139,Pinang,1
868,946,Pinang,1
868,2369,Pinang,1
869,2672,Jeddah,1
869,363,Jeddah,1
869,2543,Jeddah,1
870,6,Houston,1
870,13,Houston,1
871,537,Quezon City,1
871,644,Quezon City,1
871,1263,Quezon City,1
871,1774,Quezon City,1
871,2236,Quezon City,1
871,533,Quezon City,1
871,2903,Quezon City,1
871,2892,Quezon City,1
871,624,Quezon City,1
871,2730,Quezon City,1
871,1589,Quezon City,1
872,864,Almaty,1
872,2163,Almaty,1
872,2607,Almaty,1
872,1570,Almaty,1
873,1731,Hawalli,1
873,2993,Hawalli,1
874,57,Piraeus,1
874,175,Piraeus,1
874,2434,Piraeus,1
874,2575,Piraeus,1
874,2896,Piraeus,1
875,448,Lima,1
875,753,Lima,1
875,866,Lima,1
875,2333,Lima,1
875,511,Lima,1
875,967,Lima,1
876,210,Piraeus,1
877,3182,Ipoh,1
877,1439,Ipoh,1
877,2110,Ipoh,1
877,3114,Ipoh,1
877,3119,Ipoh,1
878,1513,Shanghai,1
878,97,Shanghai,1
879,1100,Singapore,1
879,181,Singapore,1
879,2563,Singapore,1
880,1704,Asuncion,1
880,2437,Asuncion,1
880,2789,Asuncion,1
880,1033,Asuncion,1
880,1248,Asuncion,1
880,2004,Asuncion,1
881,960,Pinang,1
881,1319,Pinang,1
881,170,Pinang,1
881,1887,Pinang,1
881,3131,Pinang,1
881,3112,Pinang,1
882,400,Singapore,1
883,2652,Manado,1
883,849,Manado,1
883,1102,Manado,1
884,2263,Panama,1
884,825,Panama,1
884,607,Panama,1
884,784,Panama,1
884,767,Panama,1
884,987,Panama,1
884,1650,Panama,1
885,20,Paris,1
885,22,Paris,1
885,103,Paris,1
886,1174,Halfway Tree,1
887,2845,Talca,1
887,2794,Talca,1
887,1409,Talca,1
888,913,Lima,1
889,2076,L'Ariana,1
889,1994,L'Ariana,1
889,2498,L'Ariana,1
889,663,Tunis,1
889,1218,L'Ariana,1
889,1597,Tunis,1
890,3185,Quezon City,1
891,1432,Concepcion,1
891,1653,Concepcion,1
891,1451,Concepcion,1
891,2383,Concepcion,1
891,1531,Concepcion,1
891,2077,Concepcion,1
892,677,Davao,1
892,2220,Davao,1
892,654,Quezon City,1
892,754,Quezon City,1
892,2599,Quezon City,1
892,624,Quezon City,1
892,626,Quezon City,1
892,2739,Quezon City,1
893,123,Paris,1
893,200,Paris,1
894,32,Paris,1
895,1516,Riga,1
895,1935,Riga,1
895,1488,Riga,1
895,1670,Riga,1
896,297,Buenos Aires,1
896,68,Buenos Aires,1
897,2670,Pinang,1
897,3112,Pinang,1
897,3131,Pinang,1
898,476,Taipei,1
899,184,Singapore,1
899,1038,Singapore,1
899,142,Singapore,1
899,171,Singapore,1
899,178,Singapore,1
900,1766,Antwerpen,1
901,142,Singapore,1
901,111,Singapore,1
901,558,Singapore,1
901,1152,Singapore,1
901,140,Singapore,1
901,85,Singapore,1
902,24,Paris,1
902,918,Paris,1
903,1747,Budapest,1
904,2437,Asuncion,1
904,1977,Asuncion,1
904,2787,Asuncion,1
904,1510,Asuncion,1
905,240,Quezon City,1
905,3136,Quezon City,1
905,578,Quezon City,1
905,839,Quezon City,1
905,1293,Quezon City,1
907,1103,Kyiv,1
907,2876,Kyiv,1
907,3008,Kyiv,1
908,471,Brasilia,1
908,752,Brasilia,1
908,2457,Brasilia,1
908,2108,Brasilia,1
908,538,Brasilia,1
909,483,Buenos Aires,1
910,463,Singapore,1
910,771,Singapore,1
910,1851,Singapore,1
910,738,Singapore,1
911,333,Quezon City,1
912,412,Pinang,1
912,3039,Pinang,1
912,1955,Pinang,1
912,1782,Pinang,1
912,2326,Pinang,1
912,346,Pinang,1
912,811,Pinang,1
912,974,Pinang,1
912,1189,Pinang,1
913,250,Paris,1
913,119,Paris,1
914,1837,Quezon City,1
914,2012,Quezon City,1
915,289,Auckland,1
916,2163,Almaty,1
916,1911,Almaty,1
916,2948,Almaty,1
917,447,Jeddah,1
917,796,Jeddah,1
918,3053,Brasilia,1
918,1458,Brasilia,1
918,706,Brasilia,1
918,1495,Brasilia,1
919,391,Lima,1
919,566,Lima,1
919,713,Lima,1
919,714,Lima,1
919,1233,Lima,1
919,2985,Lima,1
919,3006,Lima,1
919,1477,Lima,1
920,60,Edmonton,1
921,1362,Hawalli,1
921,1419,Hawalli,1
921,1862,Kuwait,1
921,2961,Kuwait,1
921,2264,Hawalli,1
921,629,Cairo,1
922,147,Singapore,1
922,807,Singapore,1
923,149,Singapore,1
923,929,Singapore,1
923,1013,Singapore,1
924,2338,Concepcion,1
924,3020,Concepcion,1
924,2654,Concepcion,1
924,427,Concepcion,1
925,3141,Kyiv,1
926,2755,Asuncion,1
926,1172,Asuncion,1
926,2307,Asuncion,1
926,1347,Asuncion,1
926,2075,Puerto Presidente Stroessner,1
926,1704,Asuncion,1
926,1846,Asuncion,1
927,1111,Brasilia,1
927,1467,Brasilia,1
927,752,Brasilia,1
928,389,Lima,1
928,770,Lima,1
928,382,Lima,1
928,436,Lima,1
928,1205,Lima,1
928,945,Lima,1
928,1094,Lima,1
928,2622,Lima,1
929,1827,Quezon City,1
929,3193,Quezon City,1
929,1557,Quezon City,1
929,2697,Quezon City,1
929,764,Quezon City,1
930,975,Nairobi,1
930,780,Nairobi,1
931,806,Tel Aviv-Yafo,1
932,2063,Buenos Aires,1
932,746,Lima,1
932,1532,Lima,1
932,264,Lima,1
933,361,Hiroshima,1
933,336,Hiroshima,1
934,2966,Quezon City,1
934,1779,Quezon City,1
934,3079,Quezon City,1
934,3129,Quezon City,1
934,537,Quezon City,1
935,2588,Cairo,1
935,2893,Cairo,1
936,2752,Riga,1
936,604,Riga,1
936,996,Riga,1
936,1003,Riga,1
937,1080,Odesa,1
937,2466,Odesa,1
937,801,Odesa,1
937,2047,Odesa,1
937,1231,Odesa,1
938,955,Stockholm,1
939,2654,Concepcion,1
939,2223,Concepcion,1
939,2205,Concepcion,1
939,2471,Concepcion,1
940,1231,Odesa,1
940,980,Kyiv,1
940,2688,Odesa,1
940,897,Odesa,1
940,1080,Odesa,1
941,1891,Asuncion,1
941,1033,Asuncion,1
941,2480,Asuncion,1
941,2162,Asuncion,1
941,1172,Asuncion,1
942,459,Lima,1
942,866,Lima,1
942,992,Lima,1
942,1762,Lima,1
943,738,Singapore,1
943,178,Singapore,1
943,79,Singapore,1
943,151,Singapore,1
943,1171,Singapore,1
944,1880,Kuwait,1
944,763,Hawalli,1
944,810,Hawalli,1
944,858,Kuwait,1
944,1745,Kuwait,1
944,2458,Hawalli,1
944,1056,Hawalli,1
945,761,Riga,1
945,970,Riga,1
945,1210,Riga,1
946,277,Singapore,1
946,452,Singapore,1
946,84,Singapore,1
946,291,Singapore,1
947,1286,Kyiv,1
947,2745,Kyiv,1
947,409,Kyiv,1
947,1281,Kyiv,1
947,895,Kyiv,1
947,1225,Kyiv,1
947,1624,Kyiv,1
948,2035,Minsk,1
948,1636,Minsk,1
949,2454,Minsk,1
949,2705,Minsk,1
949,2449,Minsk,1
949,756,Minsk,1
950,744,Nairobi,1
951,500,Panama,1
951,1202,Panama,1
952,7,Houston,1
952,2527,Houston,1
952,2049,Houston,1
953,669,Quezon City,1
954,582,Florence,1
954,2158,Florence,1
954,847,Florence,1
955,1884,Asuncion,1
955,2004,Asuncion,1
955,2271,Asuncion,1
955,1781,Asuncion,1
956,1491,Piraeus,1
956,2434,Piraeus,1
956,2896,Piraeus,1
956,34,Piraeus,1
956,239,Piraeus,1
957,339,San Salvador,1
957,2608,Nueva San Salvador,1
958,1160,Pinang,1
958,930,Pinang,1
958,375,Pinang,1
958,2185,Pinang,1
958,320,Pinang,1
958,237,Pinang,1
958,1030,Pinang,1
959,846,Bogota,1
959,941,Bogota,1
959,693,Bogota,1
960,1437,Quezon City,1
960,2636,Quezon City,1
960,669,Quezon City,1
960,2024,Quezon City,1
960,1995,Quezon City,1
961,1074,Hawalli,1
961,1076,Hawalli,1
961,700,Hawalli,1
961,2762,Hawalli,1
961,1792,Hawalli,1
961,2420,Hawalli,1
961,2521,Hawalli,1
961,2798,Hawalli,1
962,383,Buenos Aires,1
962,1072,Buenos Aires,1
963,1736,Singapore,1
963,242,Singapore,1
963,813,Singapore,1
963,929,Singapore,1
963,472,Singapore,1
963,1680,Singapore,1
963,1683,Singapore,1
963,149,Singapore,1
963,1457,Singapore,1
964,2172,Guayaquil,1
964,295,Guayaquil,1
965,2638,Hawalli,1
965,2190,Hawalli,1
966,270,Bogota,1
966,647,Cali,1
967,1000,Piraeus,1
967,199,Piraeus,1
967,1234,Piraeus,1
967,175,Piraeus,1
968,1373,Panama,1
968,825,Panama,1
968,1224,Panama,1
968,1713,Panama,1
968,1408,Panama,1
968,2104,Panama,1
969,1218,L'Ariana,1
969,1994,L'Ariana,1
970,918,Paris,1
970,1502,Fort-De-France,1
970,340,Paris,1
971,2945,Panama,1
971,1223,Panama,1
971,1244,Panama,1
971,1408,Panama,1
971,1270,Panama,1
971,1390,Panama,1
972,905,Lima,1
972,1308,Lima,1
972,1345,Lima,1
972,1435,Lima,1
972,520,Lima,1
972,940,Lima,1
972,1079,Lima,1
972,448,Lima,1
972,2388,Lima,1
972,2365,Lima,1
972,2950,Lima,1
972,714,Lima,1
973,895,Kyiv,1
973,1153,Kyiv,1
973,2092,Kyiv,1
974,1011,Kyiv,1
974,1054,Kyiv,1
974,2313,Kyiv,1
975,77,Singapore,1
975,79,Singapore,1
975,1145,Singapore,1
975,1027,Singapore,1
975,345,Singapore,1
975,540,Singapore,1
975,1173,Singapore,1
975,645,Singapore,1
976,1448,Houston,1
976,1957,Houston,1
976,9,Houston,1
977,1396,Kyiv,1
977,2313,Kyiv,1
977,2200,Kyiv,1
977,2974,Kyiv,1
978,19,Paris,1
978,438,Paris,1
978,100,Paris,1
979,1407,Cuiaba,1
979,1751,Cuiaba,1
980,128,Prague,1
980,479,Paris,1
980,1195,Paris,1
981,2049,Houston,1
981,2089,Houston,1
981,129,Houston,1
981,2527,Houston,1
981,6,Houston,1
982,1680,Singapore,1
982,826,Singapore,1
982,835,Singapore,1
982,2068,Singapore,1
983,438,Paris,1
983,100,Paris,1
984,2031,Buenos Aires,1
985,39,Stockholm,1
986,494,Singapore,1
986,873,Singapore,1
987,1750,Lima,1
987,1546,Lima,1
988,930,Pinang,1
988,375,Pinang,1
988,1048,Pinang,1
988,1461,Pinang,1
988,799,Pinang,1
988,1574,Pinang,1
988,1063,Pinang,1
988,993,Pinang,1
989,372,Lima,1
989,581,Lima,1
989,1233,Lima,1
989,1276,Lima,1
990,2348,Jeddah,1
990,2672,Jeddah,1
991,975,Nairobi,1
991,2940,Nairobi,1
991,549,Nairobi,1
992,556,Lima,1
992,1193,Lima,1
992,1592,Lima,1
993,209,New Orleans,1
994,501,Brasilia,1
995,729,Santo Domingo,1
996,1689,Minsk,1
996,2035,Minsk,1
996,1636,Minsk,1
996,2705,Minsk,1
997,2958,Fort-De-France,1
997,3167,Fort-De-France,1
997,434,Fort-De-France,1
997,2582,Fort-De-France,1
998,940,Lima,1
998,2985,Lima,1
998,770,Lima,1
998,983,Lima,1
998,382,Lima,1
998,1979,Lima,1
999,3112,Pinang,1
999,170,Pinang,1
999,1063,Pinang,1
999,1654,Ipoh,1
999,946,Pinang,1
1000,1712,Bogota,1
1000,915,Bogota,1
1000,1899,Bogota,1
1001,1711,Minsk,1
1001,1820,Minsk,1
1001,2449,Minsk,1
1001,2853,Minsk,1
1001,2346,Minsk,1
1001,756,Minsk,1
1001,704,Minsk,1
1002,88,Singapore,1
1002,3110,Singapore,1
1002,109,Singapore,1
1002,610,Singapore,1
1003,1628,Brasilia,1
1003,2718,Brasilia,1
1003,1273,Brasilia,1
1004,2024,Quezon City,1
1004,2380,Quezon City,1
1004,2882,Quezon City,1
1004,1549,Quezon City,1
1005,2925,Budapest,1
1005,323,Budapest,1
1005,2779,Budapest,1
1005,342,Budapest,1
1005,499,Budapest,1
1006,1116,Quezon City,1
1006,2777,Quezon City,1
1006,1005,Quezon City,1
1007,223,Singapore,1
1007,1323,Singapore,1
1007,121,Singapore,1
1008,135,Singapore,1
1008,1683,Singapore,1
1008,190,Singapore,1
1008,1665,Singapore,1
1008,494,Singapore,1
1009,1683,Singapore,1
1009,2971,Singapore,1
1010,2623,Buenos Aires,1
1010,2329,Buenos Aires,1
1010,189,Buenos Aires,1
1010,309,Buenos Aires,1
1011,1729,Nairobi,1
1012,2502,Colombo,1
1012,1064,Colombo,1
1012,2125,Colombo,1
1013,446,Pinang,1
1013,468,Pinang,1
1013,373,Pinang,1
1013,1142,Pinang,1
1013,1523,Pinang,1
1013,1718,Pinang,1
1014,484,Copenhagen,1
1015,1654,Ipoh,1
1015,1523,Pinang,1
1015,3143,Pinang,1
1015,1718,Pinang,1
1016,381,Quezon City,1
1017,2329,Buenos Aires,1
1017,2592,Buenos Aires,1
1018,2821,Kyiv,1
1018,1127,Kyiv,1
1018,2192,Kyiv,1
1018,1606,Kyiv,1
1019,2884,Brasilia,1
1019,1595,Brasilia,1
1019,1628,Brasilia,1
1019,1771,Brasilia,1
1020,3077,Bogota,1
1020,1016,Bogota,1
1020,167,Bogota,1
1020,1257,Bogota,1
1021,149,Singapore,1
1022,1862,Kuwait,1
1022,2756,Hawalli,1
1022,1745,Kuwait,1
1023,36,Helsinki,1
1024,27,Paris,1
1024,248,Paris,1
1024,200,Paris,1
1025,55,Paris,1
1026,1435,Lima,1
1026,2388,Lima,1
1026,459,Lima,1
1027,307,Porto,1
1028,664,Riga,1
1028,364,Riga,1
1028,1210,Riga,1
1029,2550,Brasilia,1
1029,394,Brasilia,1
1029,1266,Brasilia,1
1029,538,Brasilia,1
1030,931,Odesa,1
1030,2047,Odesa,1
1030,902,Odesa,1
1031,363,Jeddah,1
1031,1240,Jeddah,1
1031,2672,Jeddah,1
1031,263,Jeddah,1
1032,592,Bogota,1
1032,1712,Bogota,1
1032,1898,Bogota,1
1033,88,Singapore,1
1033,2183,Singapore,1
1033,3002,Singapore,1
1033,171,Singapore,1
1033,407,Singapore,1
1034,1172,Asuncion,1
1034,2437,Asuncion,1
1034,1977,Asuncion,1
1034,1341,Asuncion,1
1035,2958,Fort-De-France,1
1035,2960,Fort-De-France,1
1035,434,Fort-De-France,1
1035,2764,Fort-De-France,1
1035,3041,Fort-De-France,1
1035,2335,Fort-De-France,1
1035,2582,Fort-De-France,1
1035,2781,Fort-De-France,1
1035,1066,Fort-De-France,1
1037,2626,Hawalli,1
1037,1880,Kuwait,1
1037,803,Hawalli,1
1037,2811,Hawalli,1
1037,2917,Hawalli,1
1038,2161,Puerto Presidente Stroessner,1
1038,1209,Puerto Presidente Stroessner,1
1039,1363,Pinang,1
1039,985,Pinang,1
1039,2634,Pinang,1
1039,3039,Pinang,1
1039,1245,Pinang,1
1039,1189,Pinang,1
1039,1043,Pinang,1
1039,953,Pinang,1
1039,896,Pinang,1
1040,404,Paris,1
1040,103,Paris,1
1041,1697,Piraeus,1
1041,52,Piraeus,1
1041,2091,Piraeus,1
1042,1624,Kyiv,1
1042,2200,Kyiv,1
1042,840,Kyiv,1
1042,2856,Kyiv,1
1042,1971,Kyiv,1
1043,263,Jeddah,1
1043,2134,Jeddah,1
1043,2543,Jeddah,1
1044,98,Shanghai,1
1045,1729,Nairobi,1
1045,549,Nairobi,1
1045,2940,Nairobi,1
1046,2549,Cuiaba,1
1046,717,Cuiaba,1
1046,3122,Cuiaba,1
1046,1751,Cuiaba,1
1047,1994,L'Ariana,1
1047,1793,L'Ariana,1
1048,969,Shanghai,1
1049,1379,Hawalli,1
1049,2467,Kuwait,1
1049,3184,Kuwait,1
1049,1983,Hawalli,1
1049,2551,Hawalli,1
1049,2268,Hawalli,1
1051,208,Singapore,1
1051,1934,Singapore,1
1053,1962,Heredia,1
1053,1431,Heredia,1
1053,1607,Heredia,1
1053,590,Alajuela,1
1054,1,Houston,1
1054,2311,Houston,1
1054,9,Houston,1
1054,14,Houston,1
1055,2522,Panama,1
1055,1449,Panama,1
1055,1468,Panama,1
1055,1120,Panama,1
1056,1384,Kyiv,1
1056,1069,Kyiv,1
1056,898,Kyiv,1
1056,2979,Odesa,1
1056,2821,Kyiv,1
1058,1387,Antwerpen,1
1058,272,Antwerpen,1
1059,870,Brasilia,1
1059,1852,Brasilia,1
1060,1694,Santo Domingo,1
1060,214,Santo Domingo,1
1060,933,Santo Domingo,1
1060,1876,Santo Domingo,1
1060,474,Santo Domingo,1
1062,213,Seville,1
1062,386,Seville,1
1063,125,Singapore,1
1063,2068,Singapore,1
1063,558,Singapore,1
1064,1983,Hawalli,1
1064,1382,Hawalli,1
1064,1745,Kuwait,1
1065,1577,Quezon City,1
1066,162,Stockholm,1
1066,1251,Stockholm,1
1067,2487,Accra,1
1067,2417,Accra,1
1068,734,Lima,1
1068,285,Lima,1
1068,456,Lima,1
1068,905,Lima,1
1068,1205,Lima,1
1068,520,Lima,1
1068,2950,Lima,1
1069,233,Lima,1
1069,511,Lima,1
1069,2569,Lima,1
1070,25,Paris,1
1070,119,Paris,1
1071,909,Cuiaba,1
1072,2768,Quezon City,1
1072,467,Quezon City,1
1072,2328,Quezon City,1
1072,507,Quezon City,1
1073,1559,Budapest,1
1073,2991,Budapest,1
1073,387,Budapest,1
1073,757,Budapest,1
1073,2187,Budapest,1
1073,1197,Budapest,1
1073,3087,Budapest,1
1074,1569,San Salvador,1
1074,339,San Salvador,1
1075,2144,Quito,1
1075,605,Quito,1
1076,2641,Santo Domingo,1
1076,851,Santo Domingo,1
1076,464,Santo Domingo,1
1076,933,Santo Domingo,1
1076,1776,Santo Domingo,1
1077,287,Piraeus,1
1078,3043,Quezon City,1
1078,2743,Quezon City,1
1078,578,Quezon City,1
1078,768,Quezon City,1
1078,1018,Quezon City,1
1078,240,Quezon City,1
1078,1130,Quezon City,1
1078,1354,Quezon City,1
1079,2160,Quezon City,1
1079,1263,Quezon City,1
1080,2522,Panama,1
1080,1803,Panama,1
1080,825,Panama,1
1080,500,Panama,1
1080,928,Panama,1
1081,1446,Asuncion,1
1082,436,Lima,1
1082,487,Lima,1
1082,3190,Lima,1
1082,233,Lima,1
1082,1268,Lima,1
1082,321,Lima,1
1082,520,Lima,1
1082,557,Lima,1
1082,1956,Lima,1
1082,887,Lima,1
1082,372,Lima,1
1083,329,Paris,1
1084,1532,Lima,1
1084,557,Lima,1
1084,480,Lima,1
1084,1643,Lima,1
1084,3095,Lima,1
1084,3124,Lima,1
1085,1128,Kyiv,1
1085,1806,Kyiv,1
1085,2192,Kyiv,1
1085,409,Kyiv,1
1086,2532,Quezon City,1
1086,1732,Quezon City,1
1087,1118,Pinang,1
1087,1147,Pinang,1
1087,1887,Pinang,1
1087,1047,Pinang,1
1087,1142,Pinang,1
1088,1018,Quezon City,1
1088,1882,Quezon City,1
1088,2308,Quezon City,1
1088,3180,Quezon City,1
1088,3188,Quezon City,1
1089,825,Panama,1
1089,1650,Panama,1
1089,1475,Bogota,1
1089,2732,Panama,1
1089,1164,Panama,1
1089,2342,Panama,1
1089,2363,Panama,1
1089,2639,Panama,1
1090,102,Frankfurt,1
1091,1617,Asuncion,1
1091,2681,Asuncion,1
1091,1787,Asuncion,1
1091,2437,Asuncion,1
1092,1382,Hawalli,1
1092,1580,Hawalli,1
1092,2917,Hawalli,1
1092,1651,Hawalli,1
1093,1407,Cuiaba,1
1093,909,Cuiaba,1
1093,717,Cuiaba,1
1093,2927,Cuiaba,1
1093,2556,Cuiaba,1
1093,1751,Cuiaba,1
1093,2790,Cuiaba,1
1093,2230,Cuiaba,1
1093,2484,Cuiaba,1
1094,1131,Odesa,1
1094,1213,Odesa,1
1094,2466,Odesa,1
1094,792,Odesa,1
1095,3145,Lima,1
1095,1082,Lima,1
1095,1193,Lima,1
1096,2945,Panama,1
1096,784,Panama,1
1096,1087,Panama,1
1096,1713,Panama,1
1096,1034,Panama,1
1096,1223,Panama,1
1096,2522,Panama,1
1096,1179,Panama,1
1097,2985,Lima,1
1097,695,Lima,1
1098,2187,Budapest,1
1099,1893,Brasilia,1
1099,2620,Brasilia,1
1099,478,Brasilia,1
1099,501,Brasilia,1
1099,485,Brasilia,1
1099,890,Brasilia,1
1099,870,Brasilia,1
1100,974,Pinang,1
1100,1065,Pinang,1
1100,1142,Pinang,1
1100,1194,Pinang,1
1100,2284,Pinang,1
1101,887,Lima,1
1101,456,Lima,1
1101,3006,Lima,1
1101,466,Lima,1
1101,2984,Lima,1
1101,453,Lima,1
1102,2437,Asuncion,1
1102,2922,Asuncion,1
1102,1352,Asuncion,1
1102,1781,Asuncion,1
1102,2789,Asuncion,1
1102,2135,Asuncion,1
1102,1509,Asuncion,1
1103,1219,Paris,1
1103,815,Paris,1
1103,1023,Paris,1
1103,23,Paris,1
1104,398,Singapore,1
1104,82,Singapore,1
1104,107,Singapore,1
1104,1423,Singapore,1
1104,121,Singapore,1
1105,888,Ho Chi Minh City,1
1105,2648,Ho Chi Minh City,1
1106,165,Singapore,1
1106,1027,Singapore,1
1106,120,Singapore,1
1108,452,Singapore,1
1108,540,Singapore,1
1108,269,Singapore,1
1108,2988,Singapore,1
1108,2563,Singapore,1
1109,918,Paris,1
1109,91,Lisbon,1
1110,3047,Talca,1
1110,1678,Talca,1
1110,2036,Talca,1
1110,880,Talca,1
1110,1528,Talca,1
1111,3052,Zonguldak,1
1111,3088,Zonguldak,1
1111,3102,Zonguldak,1
1111,2341,Zonguldak,1
1111,2336,Zonguldak,1
1112,1791,Asuncion,1
1112,2480,Asuncion,1
1112,2789,Asuncion,1
1112,1469,Asuncion,1
1112,1846,Asuncion,1
1113,184,Singapore,1
1113,244,Singapore,1
1113,2068,Singapore,1
1113,699,Singapore,1
1113,149,Singapore,1
1113,1934,Singapore,1
1114,1387,Antwerpen,1
1114,497,Antwerpen,1
1115,906,Phuket,1
1115,82,Singapore,1
1116,797,Kuwait,1
1117,48,Houston,1
1117,6,Houston,1
1117,18,Houston,1
1117,1957,Houston,1
1118,1729,Nairobi,1
1118,975,Nairobi,1
1118,2940,Nairobi,1
1118,536,Nairobi,1
1119,817,Manado,1
1119,2386,Manado,1
1119,849,Manado,1
1119,1405,Manado,1
1119,1631,Manado,1
1119,3060,Manado,1
1120,86,Singapore,1
1120,188,Singapore,1
1120,149,Singapore,1
1121,2185,Pinang,1
1121,3039,Pinang,1
1121,799,Pinang,1
1121,462,Pinang,1
1121,1043,Pinang,1
1122,1651,Hawalli,1
1122,2668,Hawalli,1
1122,1792,Hawalli,1
1122,1901,Hawalli,1
1122,2504,Hawalli,1
1122,1382,Hawalli,1
1122,2415,Hawalli,1
1122,2557,Hawalli,1
1124,2935,Riga,1
1124,893,Riga,1
1124,1138,Riga,1
1125,2333,Lima,1
1125,2980,Lima,1
1125,713,Lima,1
1125,967,Lima,1
1125,714,Lima,1
1125,2622,Lima,1
1126,1227,Nicosia,1
1126,2238,Kyrenia,1
1126,3192,Kyrenia,1
1127,558,Singapore,1
1127,813,Singapore,1
1127,826,Singapore,1
1127,1710,Singapore,1
1128,22,Paris,1
1128,30,Paris,1
1128,32,Paris,1
1128,20,Paris,1
1128,27,Paris,1
1129,42,Dublin,1
1130,796,Jeddah,1
1130,1573,Jeddah,1
1130,1996,Jeddah,1
1130,2543,Jeddah,1
1130,2294,Jeddah,1
1131,887,Lima,1
1131,3124,Lima,1
1131,285,Lima,1
1131,389,Lima,1
1131,557,Lima,1
1131,784,Panama,1
1131,395,Lima,1
1131,487,Lima,1
1131,855,Lima,1
1131,453,Lima,1
1131,1592,Lima,1
1132,632,Pinang,1
1132,468,Pinang,1
1132,2369,Pinang,1
1132,1461,Pinang,1
1132,1065,Pinang,1
1133,1192,Quezon City,1
1134,1165,Kyiv,1
1134,3075,Kyiv,1
1134,980,Kyiv,1
1134,859,Kyiv,1
1134,2856,Kyiv,1
1135,3125,New Orleans,1
1136,36,Helsinki,1
1137,2467,Kuwait,1
1137,330,Hawalli,1
1138,3095,Lima,1
1138,264,Lima,1
1138,913,Lima,1
1138,1271,Lima,1
1138,3124,Lima,1
1138,372,Lima,1
1139,63,Buenos Aires,1
1140,386,Seville,1
1140,1847,Seville,1
1140,213,Seville,1
1141,739,Budapest,1
1142,1344,Kyiv,1
1142,724,Kyiv,1
1142,859,Kyiv,1
1142,1177,Kyiv,1
1142,1971,Kyiv,1
1143,371,Lima,1
1143,453,Lima,1
1143,1592,Lima,1
1143,945,Lima,1
1143,1643,Lima,1
1143,372,Lima,1
1143,971,Lima,1
1143,2950,Lima,1
1144,3144,Nicosia,1
1144,2074,Kyrenia,1
1144,2102,Kyrenia,1
1146,1950,Hawalli,1
1146,1081,Kuwait,1
1146,879,Hawalli,1
1146,672,Hawalli,1
1146,2917,Hawalli,1
1146,2993,Hawalli,1
1146,1981,Hawalli,1
1147,528,Lima,1
1147,855,Lima,1
1147,862,Lima,1
1147,285,Lima,1
1148,220,Houston,1
1148,2527,Houston,1
1149,1636,Minsk,1
1149,791,Minsk,1
1149,2819,Minsk,1
1149,704,Minsk,1
1150,929,Singapore,1
1150,117,Singapore,1
1150,835,Singapore,1
1150,237,Pinang,1
1150,558,Singapore,1
1151,2429,Pinang,1
1151,2624,Pinang,1
1151,2369,Pinang,1
1152,779,Singapore,1
1152,80,Singapore,1
1152,407,Singapore,1
1152,2285,Singapore,1
1153,502,Singapore,1
1154,479,Paris,1
1154,31,Paris,1
1154,168,Paris,1
1155,434,Fort-De-France,1
1155,2764,Fort-De-France,1
1155,2804,Fort-De-France,1
1156,1997,Hawalli,1
1156,2179,Hawalli,1
1157,232,Tallinn,1
1157,573,Tallinn,1
1158,2241,Hawalli,1
1158,2875,Hawalli,1
1158,763,Hawalli,1
1158,2870,Hawalli,1
1159,2449,Minsk,1
1159,3194,Minsk,1
1159,2454,Minsk,1
1159,3066,Minsk,1
1160,836,Kyiv,1
1160,1119,Kyiv,1
1160,1337,Kyiv,1
1160,1128,Kyiv,1
1160,2680,Kyiv,1
1160,3069,Kyiv,1
1161,812,Pinang,1
1161,368,Pinang,1
1161,1479,Pinang,1
1161,468,Pinang,1
1161,446,Pinang,1
1161,589,Pinang,1
1162,1052,Singapore,1
1162,1551,Singapore,1
1162,356,Singapore,1
1163,3070,Ipoh,1
1163,3179,Ipoh,1
1164,126,Singapore,1
1164,2097,Singapore,1
1165,2975,Cuiaba,1
1165,1970,Cuiaba,1
1165,2556,Cuiaba,1
1165,3009,Cuiaba,1
1165,2484,Cuiaba,1
1165,1407,Cuiaba,1
1165,2936,Cuiaba,1
1165,3003,Cuiaba,1
1166,2355,Riga,1
1166,1138,Riga,1
1166,1489,Riga,1
1167,2730,Quezon City,1
1167,2227,Quezon City,1
1167,137,Singapore,1
1167,728,Quezon City,1
1168,2812,Manado,1
1168,2270,Manado,1
1168,638,Manado,1
1168,2181,Singapore,1
1168,3050,Manado,1
1169,194,Perth,1
1169,1744,Fremantle,1
1169,1868,Perth,1
1170,1478,Nairobi,1
1170,536,Nairobi,1
1170,975,Nairobi,1
1171,2125,Colombo,1
1171,914,Colombo,1
1171,802,Colombo,1
1171,1064,Colombo,1
1171,2546,Colombo,1
1171,568,Colombo,1
1171,2558,Colombo,1
1172,918,Paris,1
1172,100,Paris,1
1172,1213,Odesa,1
1172,1231,Odesa,1
1172,25,Paris,1
1173,1091,Kyiv,1
1173,895,Kyiv,1
1173,959,Kyiv,1
1173,2570,Kyiv,1
1174,910,Ipoh,1
1174,2110,Ipoh,1
1174,2142,Ipoh,1
1174,3179,Ipoh,1
1174,2425,Ipoh,1
1175,349,Quezon City,1
1175,381,Quezon City,1
1175,216,Quezon City,1
1175,430,Quezon City,1
1175,2719,Quezon City,1
1175,3174,Quezon City,1
1175,624,Quezon City,1
1175,2430,Quezon City,1
1176,1051,Quezon City,1
1176,1442,Quezon City,1
1176,2768,Quezon City,1
1177,2893,Cairo,1
1177,256,Giza,1
1177,1057,Giza,1
1177,1886,Cairo,1
1178,103,Paris,1
1178,438,Paris,1
1178,1380,Paris,1
1179,359,Singapore,1
1180,1017,Singapore,1
1180,2537,Singapore,1
1181,2270,Manado,1
1181,1186,Manado,1
1181,1102,Manado,1
1181,1277,Manado,1
1182,1355,Quezon City,1
1182,1827,Quezon City,1
1182,1005,Quezon City,1
1182,1823,Quezon City,1
1182,2435,Quezon City,1
1182,2024,Quezon City,1
1183,110,Singapore,1
1183,2971,Singapore,1
1183,76,Singapore,1
1183,835,Singapore,1
1183,1860,Singapore,1
1183,1683,Singapore,1
1184,1592,Lima,1
1184,1357,Lima,1
1184,436,Lima,1
1185,506,Bogota,1
1186,1437,Quezon City,1
1186,2899,Quezon City,1
1186,2636,Quezon City,1
1186,521,Quezon City,1
1187,1588,Quezon City,1
1187,1692,Quezon City,1
1187,3136,Quezon City,1
1187,1049,Quezon City,1
1187,2364,Quezon City,1
1187,765,Quezon City,1
1187,827,Quezon City,1
1187,781,Quezon City,1
1187,3129,Quezon City,1
1188,1646,Minsk,1
1188,1728,Minsk,1
1188,2113,Minsk,1
1189,1794,Beirut,1
1189,1708,B'abda,1
1190,1786,Bogota,1
1190,1582,Bogota,1
1190,2218,Bogota,1
1190,1536,Bogota,1
1191,1460,Pinang,1
1192,1812,Asuncion,1
1193,493,Quezon City,1
1193,1640,Quezon City,1
1193,425,Quezon City,1
1193,3085,Quezon City,1
1193,240,Quezon City,1
1193,2377,Quezon City,1
1194,1779,Quezon City,1
1194,1049,Quezon City,1
1195,2367,Quezon City,1
1195,644,Quezon City,1
1195,671,Quezon City,1
1195,654,Quezon City,1
1195,2706,Quezon City,1
1195,3028,Quezon City,1
1195,3079,Quezon City,1
1196,1539,Smolensk,1
1196,1571,Smolensk,1
1196,3015,Smolensk,1
1196,1039,Smolensk,1
1197,94,Lisbon,1
1197,236,Lisbon,1
1197,886,Lisbon,1
1197,91,Lisbon,1
1198,1764,Quezon City,1
1198,532,Quezon City,1
1198,1903,Quezon City,1
1198,2364,Quezon City,1
1198,306,Quezon City,1
1199,1107,Kyiv,1
1199,836,Kyiv,1
1199,1119,Kyiv,1
1199,3069,Kyiv,1
1199,932,Kyiv,1
1200,65,Buenos Aires,1
1201,385,Houston,1
1202,957,Davao,1
1203,217,Santo Domingo,1
1203,527,Santo Domingo,1
1203,851,Santo Domingo,1
1203,1083,Santo Domingo,1
1204,142,Singapore,1
1204,120,Singapore,1
1204,86,Singapore,1
1204,79,Singapore,1
1205,2092,Kyiv,1
1205,959,Kyiv,1
1205,1396,Kyiv,1
1205,1011,Kyiv,1
1206,1510,Asuncion,1
1206,1787,Asuncion,1
1206,1791,Asuncion,1
1207,652,Quezon City,1
1207,3174,Quezon City,1
1207,467,Quezon City,1
1207,1049,Quezon City,1
1207,827,Quezon City,1
1208,3066,Minsk,1
1208,1820,Minsk,1
1208,1336,Minsk,1
1208,2210,Minsk,1
1208,3140,Minsk,1
1209,1287,Ad Damman,1
1210,1361,Hawalli,1
1210,3161,Hawalli,1
1211,1318,Houston,1
1211,220,Houston,1
1211,1,Houston,1
1212,100,Paris,1
1212,1195,Paris,1
1212,479,Paris,1
1212,21,Paris,1
1213,1376,Bogota,1
1213,2262,Bogota,1
1213,1815,Bogota,1
1213,698,Bogota,1
1213,693,Bogota,1
1213,1475,Bogota,1
1214,30,Paris,1
1215,996,Riga,1
1215,1925,Riga,1
1216,453,Lima,1
1216,487,Lima,1
1216,3124,Lima,1
1216,967,Lima,1
1217,541,Buenos Aires,1
1218,21,Paris,1
1219,1042,Concepcion,1
1219,1312,Concepcion,1
1219,2694,Concepcion,1
1219,1492,Concepcion,1
1219,747,Concepcion,1
1219,2915,Concepcion,1
1219,403,Concepcion,1
1219,1809,Concepcion,1
1219,2389,Concepcion,1
1219,405,Concepcion,1
1220,255,Antwerpen,1
1220,384,Antwerpen,1
1220,1668,Antwerpen,1
1220,141,Antwerpen,1
1221,2522,Panama,1
1221,1301,Panama,1
1221,966,Panama,1
1222,171,Singapore,1
1222,835,Singapore,1
1222,126,Singapore,1
1223,2404,Cairo,1
1223,2588,Cairo,1
1224,96,Lisbon,1
1224,2359,Lisbon,1
1225,43,Dublin,1
1225,1367,Dublin,1
1226,255,Antwerpen,1
1226,815,Paris,1
1227,1891,Asuncion,1
1227,2135,Asuncion,1
1227,978,Asuncion,1
1228,435,Nueva San Salvador,1
1228,1858,San Salvador,1
1228,339,San Salvador,1
1228,2177,Nueva San Salvador,1
1228,326,San Salvador,1
1229,1693,Asuncion,1
1229,2755,Asuncion,1
1231,2720,Panama,1
1231,825,Panama,1
1231,1224,Panama,1
1232,14,Houston,1
1232,2527,Houston,1
1232,220,Houston,1
1233,214,Santo Domingo,1
1233,933,Santo Domingo,1
1233,729,Santo Domingo,1
1233,1099,Santo Domingo,1
1233,851,Santo Domingo,1
1234,285,Lima,1
1234,557,Lima,1
1234,2984,Lima,1
1234,705,Lima,1
1234,905,Lima,1
1234,371,Lima,1
1235,1002,Lima,1
1235,1763,Lima,1
1235,528,Lima,1
1235,3190,Lima,1
1235,1094,Lima,1
1235,2985,Lima,1
1235,259,Lima,1
1236,2136,Riga,1
1236,225,Riga,1
1236,1210,Riga,1
1236,1897,Riga,1
1236,3100,Riga,1
1236,683,Riga,1
1236,893,Riga,1
1237,1198,Budapest,1
1238,3106,Singapore,1
1238,558,Singapore,1
1238,749,Singapore,1
1238,2285,Singapore,1
1239,232,Tallinn,1
1240,804,Pinang,1
1240,1065,Pinang,1
1240,2344,Ipoh,1
1240,444,Pinang,1
1240,446,Pinang,1
1241,1388,Panama,1
1241,966,Panama,1
1241,1237,Panama,1
1242,453,Lima,1
1242,382,Lima,1
1242,2007,Lima,1
1242,2211,Callao,1
1242,2513,Lima,1
1242,1532,Lima,1
1242,1979,Lima,1
1243,965,Quezon City,1
1243,2364,Quezon City,1
1243,2452,Quezon City,1
1243,537,Quezon City,1
1243,781,Quezon City,1
1243,522,Quezon City,1
1243,3171,Quezon City,1
1244,1683,Singapore,1
1244,84,Singapore,1
1244,188,Singapore,1
1244,720,Singapore,1
1244,1139,Singapore,1
1245,71,Ajman,1
1247,421,Caracas,1
1248,327,Hiroshima,1
1248,561,Hiroshima,1
1248,304,Hiroshima,1
1249,1286,Kyiv,1
1249,1281,Kyiv,1
1249,1332,Kyiv,1
1249,1624,Kyiv,1
1249,2656,Kyiv,1
1249,1107,Kyiv,1
1249,1225,Kyiv,1
1249,1481,Kyiv,1
1249,2691,Kyiv,1
1249,2745,Kyiv,1
1250,1337,Kyiv,1
1250,1396,Kyiv,1
1251,536,Nairobi,1
1251,2132,Nairobi,1
1252,479,Paris,1
1252,29,Paris,1
1252,21,Paris,1
1252,473,Paris,1
1253,1052,Singapore,1
1253,718,Singapore,1
1253,206,Singapore,1
1254,1388,Panama,1
1254,1244,Panama,1
1254,767,Panama,1
1255,1646,Minsk,1
1255,1689,Minsk,1
1255,2454,Minsk,1
1256,938,Quezon City,1
1256,1254,Quezon City,1
1256,2967,Quezon City,1
1256,532,Quezon City,1
1256,1883,Quezon City,1
1256,3031,Quezon City,1
1257,1982,Tunis,1
1258,373,Pinang,1
1258,379,Pinang,1
1258,960,Pinang,1
1258,1319,Pinang,1
1258,275,Pinang,1
1258,2414,Pinang,1
1258,1035,Pinang,1
1258,3045,Pinang,1
1259,1308,Lima,1
1259,1919,Lima,1
1260,891,Beirut,1
1260,2867,Beirut,1
1261,1064,Colombo,1
1262,492,Brasilia,1
1262,785,Brasilia,1
1262,1360,Brasilia,1
1262,1768,Brasilia,1
1263,793,Kyiv,1
1263,1119,Kyiv,1
1264,120,Singapore,1
1264,127,Singapore,1
1264,1507,Singapore,1
1264,360,Singapore,1
1264,81,Singapore,1
1264,558,Singapore,1
1264,807,Singapore,1
1265,687,Budapest,1
1265,757,Budapest,1
1265,351,Budapest,1
1265,387,Budapest,1
1265,1938,Budapest,1
1266,1088,Pinang,1
1267,391,Lima,1
1267,598,Lima,1
1268,3090,Quezon City,1
1268,3118,Quezon City,1
1268,2967,Quezon City,1
1268,3185,Quezon City,1
1268,430,Quezon City,1
1268,2184,Quezon City,1
1269,939,Quezon City,1
1269,357,Quezon City,1
1270,2480,Asuncion,1
1270,2687,Asuncion,1
1270,2561,Asuncion,1
1270,1846,Asuncion,1
1271,844,Hawalli,1
1271,330,Hawalli,1
1271,1731,Hawalli,1
1272,1390,Panama,1
1272,2515,Panama,1
1272,2278,Panama,1
1272,2720,Panama,1
1272,2171,Panama,1
1272,2448,Panama,1
1273,34,Piraeus,1
1274,2307,Asuncion,1
1274,1469,Asuncion,1
1274,1953,Asuncion,1
1274,1033,Asuncion,1
1274,2922,Asuncion,1
1274,1509,Asuncion,1
1274,2789,Asuncion,1
1275,1247,Port of Spain,1
1275,670,Port of Spain,1
1276,657,Nicosia,1
1276,3192,Kyrenia,1
1277,827,Quezon City,1
1277,1990,Quezon City,1
1277,938,Quezon City,1
1277,3171,Quezon City,1
1278,976,Hawalli,1
1278,2638,Hawalli,1
1278,1175,Hawalli,1
1279,769,Singapore,1
1279,530,Paris,1
1279,2359,Lisbon,1
1280,677,Davao,1
1280,2048,Davao,1
1281,230,Taipei,1
1282,1676,Beirut,1
1282,852,Beirut,1
1282,1794,Beirut,1
1283,2144,Quito,1
1283,353,Quito,1
1284,498,Buenos Aires,1
1284,621,Buenos Aires,1
1285,1147,Pinang,1
1285,2519,Pinang,1
1285,1160,Pinang,1
1285,2326,Pinang,1
1285,1118,Pinang,1
1285,1479,Pinang,1
1285,2232,Pinang,1
1286,306,Quezon City,1
1286,2636,Quezon City,1
1286,2966,Quezon City,1
1287,2110,Ipoh,1
1287,2357,Ipoh,1
1287,2887,Ipoh,1
1288,374,Singapore,1
1288,85,Singapore,1
1288,269,Singapore,1
1289,674,Guayaquil,1
1289,1114,Guayaquil,1
1289,282,Guayaquil,1
1290,1778,Quezon City,1
1291,464,Santo Domingo,1
1291,729,Santo Domingo,1
1291,1694,Santo Domingo,1
1292,1173,Singapore,1
1292,186,Singapore,1
1292,826,Singapore,1
1292,816,Singapore,1
1292,398,Singapore,1
1292,1100,Singapore,1
1293,1507,Singapore,1
1293,1552,Singapore,1
1294,630,Brasilia,1
1295,90,Vienna,1
1295,118,Vienna,1
1296,509,Singapore,1
1296,135,Singapore,1
1296,2393,Singapore,1
1296,2285,Singapore,1
1296,84,Singapore,1
1296,120,Singapore,1
1297,736,Quezon City,1
1297,531,Quezon City,1
1297,652,Quezon City,1
1297,837,Quezon City,1
1297,798,Quezon City,1
1298,662,Quezon City,1
1298,3012,Davao,1
1298,562,Quezon City,1
1298,1589,Quezon City,1
1299,803,Hawalli,1
1299,2586,Hawalli,1
1299,2224,Hawalli,1
1299,1199,Kuwait,1
1299,2145,Hawalli,1
1299,2798,Hawalli,1
1300,1404,Pinang,1
1300,375,Pinang,1
1300,1479,Pinang,1
1300,1142,Pinang,1
1301,2355,Riga,1
1301,1285,Riga,1
1301,1133,Riga,1
1301,1009,Riga,1
1301,2440,Riga,1
1301,991,Riga,1
1302,2227,Quezon City,1
1302,1903,Quezon City,1
1302,1770,Quezon City,1
1303,937,Singapore,1
1303,1038,Singapore,1
1303,1551,Singapore,1
1303,1146,Singapore,1
1303,1112,Singapore,1
1303,1565,Singapore,1
1303,2637,Singapore,1
1304,904,Guayaquil,1
1304,838,Guayaquil,1
1305,1865,Brasilia,1
1305,394,Brasilia,1
1305,2138,Brasilia,1
1305,1169,Brasilia,1
1306,81,Singapore,1
1306,856,Singapore,1
1306,269,Singapore,1
1306,337,Singapore,1
1306,127,Singapore,1
1307,2090,Heredia,1
1307,1315,Heredia,1
1307,1436,Heredia,1
1307,1585,Heredia,1
1308,2455,Asuncion,1
1309,613,Giza,1
1310,1071,Nicosia,1
1310,2433,Nicosia,1
1311,1193,Lima,1
1311,983,Lima,1
1311,2984,Lima,1
1312,275,Pinang,1
1312,3131,Pinang,1
1312,3039,Pinang,1
1312,3049,Pinang,1
1312,461,Pinang,1
1312,799,Pinang,1
1313,644,Quezon City,1
1313,1300,Quezon City,1
1313,2059,Quezon City,1
1313,2364,Quezon City,1
1314,1570,Almaty,1
1315,3056,Buenos Aires,1
1315,24,Paris,1
1315,225,Riga,1
1316,1142,Pinang,1
1316,2414,Pinang,1
1316,3039,Pinang,1
1316,1118,Pinang,1
1317,1317,San Juan,1
1319,1100,Singapore,1
1319,2068,Singapore,1
1320,389,Lima,1
1320,259,Lima,1
1320,1094,Lima,1
1320,3006,Lima,1
1320,480,Lima,1
1320,2984,Lima,1
1320,285,Lima,1
1320,2950,Lima,1
1320,770,Lima,1
1320,3124,Lima,1
1321,1483,Heredia,1
1321,1962,Heredia,1
1322,541,Buenos Aires,1
1322,3095,Lima,1
1322,1079,Lima,1
1322,2708,Buenos Aires,1
1323,953,Pinang,1
1324,2036,Talca,1
1324,880,Talca,1
1325,578,Quezon City,1
1325,2197,Quezon City,1
1327,927,Panama,1
1327,2376,Panama,1
1327,952,Panama,1
1328,974,Pinang,1
1328,1460,Pinang,1
1328,2624,Pinang,1
1328,896,Pinang,1
1328,426,Pinang,1
1329,2487,Accra,1
1330,2266,Kyrenia,1
1330,2874,Kyrenia,1
1330,2102,Kyrenia,1
1330,2595,Nicosia,1
1330,3192,Kyrenia,1
1331,685,Lima,1
1331,770,Lima,1
1331,1600,Lima,1
1331,1268,Lima,1
1331,971,Lima,1
1332,2110,Ipoh,1
1332,1378,Ipoh,1
1332,2142,Ipoh,1
1332,1706,Ipoh,1
1332,3179,Ipoh,1
1333,791,Minsk,1
1333,1703,Minsk,1
1333,1061,Minsk,1
1334,579,Lima,1
1334,2569,Lima,1
1335,1945,New Delhi,1
1336,131,Piraeus,1
1336,818,Piraeus,1
1336,2246,Piraeus,1
1336,675,Piraeus,1
1336,124,Piraeus,1
1336,1697,Piraeus,1
1337,2449,Minsk,1
1337,756,Minsk,1
1337,2113,Minsk,1
1338,2044,Quezon City,1
1338,2367,Quezon City,1
1338,333,Quezon City,1
1338,2377,Quezon City,1
1338,1330,Quezon City,1
1338,381,Quezon City,1
1339,2521,Hawalli,1
1339,1419,Hawalli,1
1340,289,Auckland,1
1341,990,Manado,1
1341,2700,Manado,1
1341,3060,Manado,1
1342,1268,Lima,1
1342,436,Lima,1
1343,189,Buenos Aires,1
1343,2022,Buenos Aires,1
1344,763,Hawalli,1
1344,1295,Hawalli,1
1344,1362,Hawalli,1
1344,1920,Hawalli,1
1344,3162,Hawalli,1
1344,1745,Kuwait,1
1344,918,Paris,1
1345,3119,Ipoh,1
1346,685,Lima,1
1347,1688,Ipoh,1
1347,2621,Ipoh,1
1347,1912,Ipoh,1
1347,719,Ipoh,1
1347,1654,Ipoh,1
1348,76,Singapore,1
1348,181,Singapore,1
1348,2971,Singapore,1
1348,156,Singapore,1
1349,182,Singapore,1
1349,645,Singapore,1
1349,1126,Singapore,1
1349,120,Singapore,1
1350,797,Kuwait,1
1350,2756,Hawalli,1
1350,3164,Kuwait,1
1351,1924,Amman,1
1351,1474,Amman,1
1352,715,Quezon City,1
1353,2420,Hawalli,1
1353,2224,Hawalli,1
1353,2870,Hawalli,1
1353,2786,Hawalli,1
1354,449,Cairo,1
1354,1679,Giza,1
1355,1783,Panama,1
1355,1713,Panama,1
1355,825,Panama,1
1355,2919,Panama,1
1355,1408,Panama,1
1356,3049,Pinang,1
1356,373,Pinang,1
1356,2326,Pinang,1
1357,1702,Doha,1
1358,441,Quezon City,1
1358,644,Quezon City,1
1358,1440,Quezon City,1
1358,1549,Quezon City,1
1358,798,Quezon City,1
1359,1672,Pinang,1
1359,2802,Pinang,1
1359,3183,Ipoh,1
1359,2431,Pinang,1
1359,946,Pinang,1
1359,930,Pinang,1
1360,1720,Ipoh,1
1360,1889,Ipoh,1
1360,1706,Ipoh,1
1361,892,Bogota,1
1361,1899,Bogota,1
1362,1899,Bogota,1
1362,2658,Bogota,1
1362,3077,Bogota,1
1362,892,Bogota,1
1362,915,Bogota,1
1362,860,Bogota,1
1363,1502,Fort-De-France,1
1363,2776,Fort-De-France,1
1363,972,Fort-De-France,1
1364,1630,Manado,1
1364,1405,Manado,1
1365,1784,Seville,1
1365,24,Paris,1
1365,119,Paris,1
1366,611,Singapore,1
1366,2183,Singapore,1
1366,1013,Singapore,1
1367,1745,Kuwait,1
1367,672,Hawalli,1
1367,700,Hawalli,1
1367,2422,Hawalli,1
1367,3165,Hawalli,1
1367,2961,Kuwait,1
1368,1172,Asuncion,1
1368,1884,Asuncion,1
1368,1908,Asuncion,1
1368,1964,Asuncion,1
1368,1352,Asuncion,1
1368,978,Asuncion,1
1368,1781,Asuncion,1
1369,2122,Ipoh,1
1369,2301,Pinang,1
1369,1378,Ipoh,1
1370,1243,Concepcion,1
1370,747,Concepcion,1
1370,1042,Concepcion,1
1370,2338,Concepcion,1
1370,2654,Concepcion,1
1371,588,Amman,1
1371,619,Amman,1
1371,1924,Amman,1
1372,460,Sheffield,1
1373,1470,Quezon City,1
1373,2719,Quezon City,1
1373,1549,Quezon City,1
1374,2567,Accra,1
1375,100,Paris,1
1375,322,Paris,1
1375,168,Paris,1
1376,1966,Budapest,1
1377,975,Nairobi,1
1378,264,Lima,1
1378,1276,Lima,1
1378,440,Lima,1
1378,2950,Lima,1
1378,862,Lima,1
1378,685,Lima,1
1378,967,Lima,1
1378,456,Lima,1
1379,2854,Fort-De-France,1
1379,2901,Paris,1
1379,224,Paris,1
1380,196,Piraeus,1
1380,287,Piraeus,1
1380,2359,Lisbon,1
1380,172,Piraeus,1
1380,675,Piraeus,1
1381,683,Riga,1
1382,263,Jeddah,1
1382,281,Quezon City,1
1382,2768,Quezon City,1
1382,1143,Quezon City,1
1383,1081,Kuwait,1
1384,479,Paris,1
1384,815,Paris,1
1384,1195,Paris,1
1384,1219,Paris,1
1384,20,Paris,1
1385,623,Singapore,1
1385,988,Singapore,1
1385,1017,Singapore,1
1386,244,Singapore,1
1386,111,Singapore,1
1387,614,Antwerpen,1
1387,141,Antwerpen,1
1387,197,Antwerpen,1
1388,2145,Hawalli,1
1388,2587,Hawalli,1
1388,2467,Kuwait,1
1388,1419,Hawalli,1
1389,1035,Pinang,1
1389,2369,Pinang,1
1389,3039,Pinang,1
1390,3162,Hawalli,1
1390,1983,Hawalli,1
1391,2135,Asuncion,1
1391,2796,Asuncion,1
1392,2789,Asuncion,1
1392,1509,Asuncion,1
1392,978,Asuncion,1
1392,2004,Asuncion,1
1392,1891,Asuncion,1
1392,1884,Asuncion,1
1392,1953,Asuncion,1
1393,1002,Lima,1
1393,603,Lima,1
1393,866,Lima,1
1393,805,Lima,1
1393,1094,Lima,1
1394,1851,Singapore,1
1394,400,Singapore,1
1394,86,Singapore,1
1395,2282,Lima,1
1395,1979,Lima,1
1396,1991,Nicosia,1
1396,2469,Kyrenia,1
1396,3144,Nicosia,1
1396,2238,Kyrenia,1
1396,2585,Nicosia,1
1396,2074,Kyrenia,1
1396,1339,Kyrenia,1
1397,2809,Hawalli,1
1397,2420,Hawalli,1
1397,2551,Hawalli,1
1398,2167,Hawalli,1
1398,2955,Hawalli,1
1398,700,Hawalli,1
1398,1814,Hawalli,1
1398,1416,Hawalli,1
1398,672,Hawalli,1
1398,1765,Hawalli,1
1398,920,Hawalli,1
1399,480,Lima,1
1399,713,Lima,1
1399,456,Lima,1
1399,511,Lima,1
1400,1885,Nueva San Salvador,1
1401,1296,Concepcion,1
1401,2383,Concepcion,1
1401,1432,Concepcion,1
1402,2385,Heredia,1
1402,1962,Heredia,1
1402,2831,Heredia,1
1402,1721,Heredia,1
1402,2609,Alajuela,1
1402,2491,Heredia,1
1403,127,Singapore,1
1403,463,Singapore,1
1403,3002,Singapore,1
1404,400,Singapore,1
1404,145,Singapore,1
1404,134,Singapore,1
1404,1171,Singapore,1
1404,731,Singapore,1
1404,234,Singapore,1
1405,2472,Quito,1
1406,1960,Valencia,1
1406,1623,Valencia,1
1406,2150,Valencia,1
1407,45,New Orleans,1
1408,2122,Ipoh,1
1409,1744,Fremantle,1
1410,858,Kuwait,1
1410,1731,Hawalli,1
1410,672,Hawalli,1
1410,2268,Hawalli,1
1411,914,Colombo,1
1411,2684,Colombo,1
1412,2525,Dublin,1
1412,1367,Dublin,1
1413,2234,Bogota,1
1413,1015,Bogota,1
1413,270,Bogota,1
1414,2940,Nairobi,1
1415,64,Buenos Aires,1
1415,273,Buenos Aires,1
1415,68,Buenos Aires,1
1415,2290,Buenos Aires,1
1415,66,Buenos Aires,1
1415,70,Buenos Aires,1
1415,3058,Buenos Aires,1
1416,1280,Manado,1
1416,1755,Manado,1
1416,638,Manado,1
1417,526,Edmonton,1
1418,2648,Ho Chi Minh City,1
1419,170,Pinang,1
1419,275,Pinang,1
1419,1887,Pinang,1
1419,1171,Singapore,1
1419,3160,Pinang,1
1419,707,Pinang,1
1419,1189,Pinang,1
1419,211,Pinang,1
1419,2245,Pinang,1
1420,1645,Asuncion,1
1420,1781,Asuncion,1
1420,1284,Asuncion,1
1420,2687,Asuncion,1
1420,1347,Asuncion,1
1421,1903,Quezon City,1
1421,1944,Quezon City,1
1421,532,Quezon City,1
1421,939,Quezon City,1
1421,2696,Quezon City,1
1422,705,Lima,1
1422,1435,Lima,1
1422,913,Lima,1
1423,2294,Jeddah,1
1423,3038,Jeddah,1
1424,2315,Puerto Presidente Stroessner,1
1424,1884,Asuncion,1
1424,2271,Asuncion,1
1424,2004,Asuncion,1
1424,2922,Asuncion,1
1424,1509,Asuncion,1
1425,728,Quezon City,1
1425,766,Quezon City,1
1425,1838,Quezon City,1
1425,1338,Quezon City,1
1425,1470,Quezon City,1
1426,1407,Cuiaba,1
1426,2106,Cuiaba,1
1426,909,Cuiaba,1
1427,584,Stuttgart,1
1428,510,Buenos Aires,1
1428,1370,Buenos Aires,1
1428,498,Buenos Aires,1
1429,2238,Kyrenia,1
1429,2074,Kyrenia,1
1430,1721,Heredia,1
1430,1436,Heredia,1
1430,590,Alajuela,1
1430,2491,Heredia,1
1430,1476,Heredia,1
1430,3104,Heredia,1
1430,292,Heredia,1
1430,1129,Alajuela,1
1430,1228,Alajuela,1
1430,1962,Heredia,1
1430,1585,Heredia,1
1431,3031,Quezon City,1
1431,2757,Quezon City,1
1431,768,Quezon City,1
1431,2024,Quezon City,1
1432,1629,Hawalli,1
1432,2445,Hawalli,1
1432,2179,Hawalli,1
1433,2898,Ad Damman,1
1433,2523,Ad Damman,1
1433,688,Ad Damman,1
1434,734,Lima,1
1435,797,Kuwait,1
1436,436,Lima,1
1436,253,Lima,1
1436,259,Lima,1
1436,2950,Lima,1
1436,1193,Lima,1
1436,3006,Lima,1
1436,557,Lima,1
1436,233,Lima,1
1436,456,Lima,1
1436,770,Lima,1
1436,606,Lima,1
1437,1224,Panama,1
1437,1375,Panama,1
1437,1918,Panama,1
1437,2515,Panama,1
1437,987,Panama,1
1438,163,Edmonton,1
1439,1713,Panama,1
1439,2990,Panama,1
1439,1224,Panama,1
1439,1449,Panama,1
1439,1390,Panama,1
1439,767,Panama,1
1440,171,Singapore,1
1440,88,Singapore,1
1440,125,Singapore,1
1440,121,Singapore,1
1441,2197,Quezon City,1
1441,1827,Quezon City,1
1441,3171,Quezon City,1
1441,533,Quezon City,1
1441,627,Quezon City,1
1441,1316,Quezon City,1
1441,578,Quezon City,1
1441,1330,Quezon City,1
1441,3118,Quezon City,1
1442,1715,Singapore,1
1442,184,Singapore,1
1442,244,Singapore,1
1443,2955,Hawalli,1
1443,1140,Kuwait,1
1443,3164,Kuwait,1
1444,1688,Ipoh,1
1444,1706,Ipoh,1
1444,2887,Ipoh,1
1445,652,Quezon City,1
1445,555,Quezon City,1
1445,1640,Quezon City,1
1446,500,Panama,1
1446,2363,Panama,1
1446,1803,Panama,1
1447,149,Singapore,1
1447,127,Singapore,1
1447,73,Singapore,1
1448,975,Nairobi,1
1449,72,Singapore,1
1449,1658,Singapore,1
1449,337,Singapore,1
1449,779,Singapore,1
1450,369,Quezon City,1
1450,423,Quezon City,1
1450,1526,Quezon City,1
1451,487,Lima,1
1451,866,Lima,1
1451,440,Lima,1
1451,564,Lima,1
1452,1342,Singapore,1
1452,1860,Singapore,1
1452,127,Singapore,1
1452,79,Singapore,1
1452,771,Singapore,1
1453,2091,Piraeus,1
1453,675,Piraeus,1
1454,1855,Lima,1
1454,681,Lima,1
1455,276,Singapore,1
1455,337,Singapore,1
1455,1173,Singapore,1
1456,20,Paris,1
1456,23,Paris,1
1456,479,Paris,1
1456,1402,Paris,1
1456,51,Paris,1
1457,601,Buenos Aires,1
1457,498,Buenos Aires,1
1457,1554,Buenos Aires,1
1458,1767,Cuiaba,1
1459,879,Hawalli,1
1459,2646,Kuwait,1
1459,3162,Hawalli,1
1459,829,Hawalli,1
1460,3084,Quezon City,1
1460,2377,Quezon City,1
1460,2599,Quezon City,1
1460,2060,Quezon City,1
1460,1200,Quezon City,1
1461,1163,Pinang,1
1461,3039,Pinang,1
1462,509,Singapore,1
1463,2819,Minsk,1
1463,3014,Minsk,1
1463,3019,Minsk,1
1463,2933,Minsk,1
1464,3162,Hawalli,1
1465,1460,Pinang,1
1465,265,Pinang,1
1465,811,Pinang,1
1465,1163,Pinang,1
1465,2185,Pinang,1
1465,1030,Pinang,1
1466,763,Hawalli,1
1466,810,Hawalli,1
1466,844,Hawalli,1
1466,2264,Hawalli,1
1466,3165,Hawalli,1
1466,2445,Hawalli,1
1467,1599,Asuncion,1
1467,2375,Asuncion,1
1467,1568,Asuncion,1
1467,1877,Asuncion,1
1467,1446,Asuncion,1
1467,1693,Asuncion,1
1468,3118,Quezon City,1
1468,3188,Quezon City,1
1468,1049,Quezon City,1
1468,3022,Quezon City,1
1468,2606,Quezon City,1
1468,1442,Quezon City,1
1469,512,Quezon City,1
1469,1764,Quezon City,1
1469,430,Quezon City,1
1469,939,Quezon City,1
1469,3171,Quezon City,1
1470,1661,Quezon City,1
1470,357,Quezon City,1
1471,944,Budapest,1
1471,687,Budapest,1
1471,789,Budapest,1
1472,2041,Brasilia,1
1472,569,Brasilia,1
1472,1719,Brasilia,1
1472,1865,Brasilia,1
1472,1156,Brasilia,1
1473,2540,Quezon City,1
1473,558,Singapore,1
1473,2321,Quezon City,1
1473,357,Quezon City,1
1474,171,Singapore,1
1474,1683,Singapore,1
1474,1022,Singapore,1
1474,73,Singapore,1
1474,85,Singapore,1
1474,771,Singapore,1
1474,80,Singapore,1
1474,1100,Singapore,1
1474,1594,Singapore,1
1475,887,Lima,1
1475,459,Lima,1
1475,1208,Lima,1
1475,2155,Lima,1
1475,1435,Lima,1
1475,321,Lima,1
1476,2084,Brasilia,1
1476,1865,Brasilia,1
1476,1156,Brasilia,1
1476,2087,Brasilia,1
1476,1719,Brasilia,1
1477,395,Lima,1
1477,2858,Lima,1
1477,913,Lima,1
1478,1868,Perth,1
1478,215,Perth,1
1480,382,Lima,1
1481,1267,Shanghai,1
1482,814,Dublin,1
1482,475,Valencia,1
1482,160,Dublin,1
1482,1367,Dublin,1
1483,2907,Pinang,1
1483,3049,Pinang,1
1483,912,Pinang,1
1483,368,Pinang,1
1483,2598,Pinang,1
1483,346,Pinang,1
1484,154,Piraeus,1
1484,2091,Piraeus,1
1484,469,Piraeus,1
1484,196,Piraeus,1
1485,2244,Calgary,1
1486,1764,Quezon City,1
1486,432,Quezon City,1
1486,2370,Quezon City,1
1486,654,Quezon City,1
1486,3057,Quezon City,1
1486,1116,Quezon City,1
1486,2452,Quezon City,1
1487,91,Lisbon,1
1487,1819,Lisbon,1
1487,2359,Lisbon,1
1487,90,Vienna,1
1488,862,Lima,1
1488,1325,Lima,1
1488,1643,Lima,1
1488,2629,Callao,1
1488,606,Lima,1
1488,770,Lima,1
1488,2098,Lima,1
1488,805,Lima,1
1488,753,Lima,1
1489,51,Paris,1
1489,479,Paris,1
1490,1637,B'abda,1
1490,2165,Beirut,1
1490,530,Paris,1
1491,206,Singapore,1
1491,191,Singapore,1
1491,516,Singapore,1
1491,452,Singapore,1
1491,731,Singapore,1
1491,337,Singapore,1
1492,248,Paris,1
1492,32,Paris,1
1492,27,Paris,1
1492,19,Paris,1
1492,918,Paris,1
1493,1002,Lima,1
1493,371,Lima,1
1493,556,Lima,1
1493,800,Lima,1
1493,681,Lima,1
1494,1713,Panama,1
1494,2376,Panama,1
1494,1468,Panama,1
1494,2522,Panama,1
1494,2732,Panama,1
1495,2707,Singapore,1
1495,937,Singapore,1
1495,1851,Singapore,1
1495,3106,Singapore,1
1496,80,Singapore,1
1496,3110,Singapore,1
1496,731,Singapore,1
1496,76,Singapore,1
1496,149,Singapore,1
1496,1022,Singapore,1
1496,1605,Singapore,1
1497,1355,Quezon City,1
1497,2636,Quezon City,1
1497,2370,Quezon City,1
1497,1549,Quezon City,1
1497,2421,Quezon City,1
1498,2985,Lima,1
1499,1940,Davao,1
1500,3017,Fort-De-France,1
1500,322,Paris,1
1500,1558,Fort-De-France,1
1500,3041,Fort-De-France,1
1501,760,Nueva San Salvador,1
1501,2177,Nueva San Salvador,1
1502,639,Bogota,1
1502,270,Bogota,1
1503,1891,Asuncion,1
1503,1625,Asuncion,1
1503,1446,Asuncion,1
1503,1791,Asuncion,1
1503,1812,Asuncion,1
1503,2681,Asuncion,1
1504,678,Brasilia,1
1504,478,Brasilia,1
1504,501,Brasilia,1
1505,1728,Minsk,1
1505,3014,Minsk,1
1505,3066,Minsk,1
1506,1412,Heredia,1
1506,2526,Heredia,1
1507,288,Brasilia,1
1507,501,Brasilia,1
1507,2108,Brasilia,1
1507,1963,Brasilia,1
1507,709,Brasilia,1
1507,1616,Brasilia,1
1507,643,Brasilia,1
1507,1084,Brasilia,1
1507,2087,Brasilia,1
1508,919,Brasilia,1
1508,2801,Brasilia,1
1508,1381,Brasilia,1
1508,2138,Brasilia,1
1509,1111,Brasilia,1
1509,471,Brasilia,1
1509,492,Brasilia,1
1509,679,Brasilia,1
1509,546,Brasilia,1
1509,1084,Brasilia,1
1510,1000,Piraeus,1
1510,155,Piraeus,1
1510,818,Piraeus,1
1511,2899,Quezon City,1
1511,699,Singapore,1
1511,1116,Quezon City,1
1511,1437,Quezon City,1
1511,1051,Quezon City,1
1512,895,Kyiv,1
1512,840,Kyiv,1
1513,688,Ad Damman,1
1514,2641,Santo Domingo,1
1514,1099,Santo Domingo,1
1514,527,Santo Domingo,1
1515,2623,Buenos Aires,1
1515,2208,Buenos Aires,1
1515,621,Buenos Aires,1
1516,208,Singapore,1
1516,359,Singapore,1
1516,826,Singapore,1
1516,1680,Singapore,1
1516,1426,Singapore,1
1517,531,Quezon City,1
1517,754,Quezon City,1
1517,578,Quezon City,1
1517,1265,Quezon City,1
1517,3085,Quezon City,1
1517,2473,Quezon City,1
1518,126,Singapore,1
1518,749,Singapore,1
1519,481,Singapore,1
1519,826,Singapore,1
1519,2627,Singapore,1
1519,558,Singapore,1
1519,771,Singapore,1
1519,359,Singapore,1
1519,218,Singapore,1
1520,558,Singapore,1
1520,117,Singapore,1
1520,120,Singapore,1
1520,212,Singapore,1
1520,1052,Singapore,1
1521,1557,Quezon City,1
1521,715,Quezon City,1
1521,1037,Quezon City,1
1521,423,Quezon City,1
1521,938,Quezon City,1
1522,731,Singapore,1
1522,398,Singapore,1
1522,125,Singapore,1
1523,2683,Houston,1
1523,14,Houston,1
1523,6,Houston,1
1524,2683,Houston,1
1524,2311,Houston,1
1524,2089,Houston,1
1524,14,Houston,1
1525,251,Bucharest,1
1526,335,Bogota,1
1526,592,Bogota,1
1526,1079,Lima,1
1526,3077,Bogota,1
1526,1716,Bogota,1
1527,1981,Hawalli,1
1527,2422,Hawalli,1
1528,2985,Lima,1
1528,770,Lima,1
1528,913,Lima,1
1528,2388,Lima,1
1528,631,Lima,1
1529,1195,Paris,1
1530,2648,Ho Chi Minh City,1
1531,2169,Asuncion,1
1531,2922,Asuncion,1
1531,1781,Asuncion,1
1532,2567,Accra,1
1533,1014,Bogota,1
1533,1376,Bogota,1
1534,1904,Quezon City,1
1534,1990,Quezon City,1
1534,2640,Quezon City,1
1534,1355,Quezon City,1
1534,1200,Quezon City,1
1535,693,Bogota,1
1535,1257,Bogota,1
1535,2658,Bogota,1
1535,2792,Bogota,1
1535,1716,Bogota,1
1535,335,Bogota,1
1536,172,Piraeus,1
1536,175,Piraeus,1
1536,2896,Piraeus,1
1536,1754,Piraeus,1
1536,2147,Piraeus,1
1536,196,Piraeus,1
1537,2307,Asuncion,1
1538,562,Quezon City,1
1538,2768,Quezon City,1
1538,3118,Quezon City,1
1538,1883,Quezon City,1
1538,3031,Quezon City,1
1539,64,Buenos Aires,1
1539,297,Buenos Aires,1
1539,498,Buenos Aires,1
1539,1059,Buenos Aires,1
1539,198,Buenos Aires,1
1539,510,Buenos Aires,1
1539,1072,Buenos Aires,1
1540,1501,Asuncion,1
1540,1172,Asuncion,1
1540,1341,Asuncion,1
1540,1645,Asuncion,1
1541,482,Shanghai,1
1541,642,Shanghai,1
1541,1513,Shanghai,1
1541,246,Shanghai,1
1541,2164,Shanghai,1
1542,2814,Lima,1
1542,3124,Lima,1
1542,528,Lima,1
1542,866,Lima,1
1543,2111,Baku,1
1543,1540,Baku,1
1544,501,Brasilia,1
1544,1307,Brasilia,1
1544,1841,Brasilia,1
1544,3000,Brasilia,1
1544,1273,Brasilia,1
1544,1084,Brasilia,1
1545,2035,Minsk,1
1546,1258,Pinang,1
1546,1649,Pinang,1
1547,700,Hawalli,1
1547,2638,Hawalli,1
1547,1362,Hawalli,1
1548,770,Lima,1
1548,480,Lima,1
1549,974,Pinang,1
1549,243,Ipoh,1
1549,910,Ipoh,1
1550,2948,Almaty,1
1550,1570,Almaty,1
1551,59,Calgary,1
1551,518,Calgary,1
1552,1499,Quezon City,1
1552,2730,Quezon City,1
1553,803,Hawalli,1
1553,2955,Hawalli,1
1553,2756,Hawalli,1
1554,2234,Bogota,1
1554,941,Bogota,1
1555,1947,Quezon City,1
1555,3085,Quezon City,1
1556,860,Bogota,1
1556,1712,Bogota,1
1556,1815,Bogota,1
1556,1055,Bogota,1
1557,372,Lima,1
1557,487,Lima,1
1557,528,Lima,1
1557,753,Lima,1
1558,892,Bogota,1
1558,735,Bogota,1
1559,2983,Perth,1
1559,1744,Fremantle,1
1560,933,Santo Domingo,1
1560,344,Santo Domingo,1
1560,2603,Santo Domingo,1
1560,2461,Santo Domingo,1
1561,2910,Antwerpen,1
1561,272,Antwerpen,1
1561,141,Antwerpen,1
1562,1076,Hawalli,1
1562,3161,Hawalli,1
1563,1082,Lima,1
1563,855,Lima,1
1564,639,Bogota,1
1564,2120,Bogota,1
1564,1289,Bogota,1
1565,2437,Asuncion,1
1565,2114,Puerto Presidente Stroessner,1
1566,1845,Pinang,1
1566,1368,Pinang,1
1566,2624,Pinang,1
1566,3021,Pinang,1
1567,3041,Fort-De-France,1
1568,835,Singapore,1
1569,1353,Quezon City,1
1569,1471,Quezon City,1
1569,467,Quezon City,1
1569,2706,Quezon City,1
1570,1516,Riga,1
1570,1138,Riga,1
1570,3100,Riga,1
1570,730,Riga,1
1570,970,Riga,1
1570,225,Riga,1
1571,3182,Ipoh,1
1571,1378,Ipoh,1
1571,2142,Ipoh,1
1571,3114,Ipoh,1
1572,1600,Lima,1
1572,543,Lima,1
1573,141,Antwerpen,1
1573,158,Bruges,1
1573,2910,Antwerpen,1
1573,1387,Antwerpen,1
1573,2996,Antwerpen,1
1574,2907,Pinang,1
1574,1687,Pinang,1
1574,294,Ipoh,1
1575,2595,Nicosia,1
1576,747,Concepcion,1
1576,1451,Concepcion,1
1576,427,Concepcion,1
1576,2383,Concepcion,1
1577,2087,Brasilia,1
1577,1458,Brasilia,1
1577,643,Brasilia,1
1577,2395,Brasilia,1
1578,718,Singapore,1
1578,1052,Singapore,1
1579,223,Singapore,1
1579,185,Singapore,1
1579,937,Singapore,1
1579,72,Singapore,1
1580,897,Odesa,1
1580,1213,Odesa,1
1581,1803,Panama,1
1581,1237,Panama,1
1581,1390,Panama,1
1581,1164,Panama,1
1581,2973,Panama,1
1582,321,Lima,1
1582,1435,Lima,1
1582,1268,Lima,1
1583,622,Pusan,1
1584,246,Shanghai,1
1584,1513,Shanghai,1
1585,536,Nairobi,1
1585,2132,Nairobi,1
1586,165,Singapore,1
1586,223,Singapore,1
1587,1405,Manado,1
1587,1755,Manado,1
1587,990,Manado,1
1587,1186,Manado,1
1587,2652,Manado,1
1588,1764,Quezon City,1
1588,425,Quezon City,1
1588,430,Quezon City,1
1588,1437,Quezon City,1
1588,1778,Quezon City,1
1588,2599,Quezon City,1
1588,2765,Quezon City,1
1588,669,Quezon City,1
1588,1696,Quezon City,1
1589,1943,Bruges,1
1590,1703,Minsk,1
1590,756,Minsk,1
1590,1278,Minsk,1
1590,1689,Minsk,1
1590,2454,Minsk,1
1590,3194,Minsk,1
1591,2100,Buenos Aires,1
1591,2837,Buenos Aires,1
1592,1078,Kyiv,1
1592,1155,Kyiv,1
1592,1054,Kyiv,1
1592,1127,Kyiv,1
1592,711,Kyiv,1
1592,3075,Kyiv,1
1592,1125,Kyiv,1
1592,724,Kyiv,1
1592,1128,Kyiv,1
1593,2317,Quezon City,1
1593,609,Quezon City,1
1593,827,Quezon City,1
1593,369,Quezon City,1
1594,2270,Manado,1
1595,3150,Jeddah,1
1595,1573,Jeddah,1
1595,2134,Jeddah,1
1595,1464,Jeddah,1
1596,2062,Odesa,1
1597,1489,Riga,1
1598,9,Houston,1
1598,11,Houston,1
1598,1318,Houston,1
1599,1630,Manado,1
1599,907,Manado,1
1599,2386,Manado,1
1600,483,Buenos Aires,1
1600,309,Buenos Aires,1
1601,548,Singapore,1
1601,1126,Singapore,1
1601,1565,Singapore,1
1601,1934,Singapore,1
1601,188,Singapore,1
1601,1027,Singapore,1
1602,498,Buenos Aires,1
1602,1309,Buenos Aires,1
1603,753,Lima,1
1603,1546,Lima,1
1603,971,Lima,1
1603,2282,Lima,1
1603,770,Lima,1
1603,393,Lima,1
1603,1875,Callao,1
1604,145,Singapore,1
1604,171,Singapore,1
1604,291,Singapore,1
1604,73,Singapore,1
1604,81,Singapore,1
1605,1511,Bogota,1
1605,2262,Bogota,1
1605,808,Bogota,1
1606,631,Lima,1
1606,1643,Lima,1
1606,1232,Lima,1
1606,3145,Lima,1
1606,2428,Lima,1
1606,3095,Lima,1
1607,2875,Hawalli,1
1608,383,Buenos Aires,1
1608,67,Buenos Aires,1
1608,620,Buenos Aires,1
1608,1334,Buenos Aires,1
1609,1831,Helsinki,1
1610,830,Manado,1
1612,179,Singapore,1
1612,269,Singapore,1
1612,684,Singapore,1
1612,813,Singapore,1
1612,1100,Singapore,1
1613,252,Stockholm,1
1614,262,Budapest,1
1614,495,Budapest,1
1614,1559,Budapest,1
1614,499,Budapest,1
1615,750,Budapest,1
1615,1559,Budapest,1
1615,351,Budapest,1
1616,3060,Manado,1
1617,1166,Vienna,1
1617,89,Frankfurt,1
1618,1219,Paris,1
1618,250,Paris,1
1618,30,Paris,1
1618,479,Paris,1
1619,2834,Ipoh,1
1619,2357,Ipoh,1
1619,3182,Ipoh,1
1619,910,Ipoh,1
1620,479,Paris,1
1620,248,Paris,1
1620,1712,Bogota,1
1620,128,Prague,1
1621,1597,Tunis,1
1621,1241,Cairo,1
1621,2893,Cairo,1
1622,413,Buenos Aires,1
1622,621,Buenos Aires,1
1623,771,Singapore,1
1623,82,Singapore,1
1623,171,Singapore,1
1624,812,Pinang,1
1624,2382,Ipoh,1
1624,719,Ipoh,1
1624,1688,Ipoh,1
1625,749,Singapore,1
1625,147,Singapore,1
1625,318,Singapore,1
1626,452,Singapore,1
1626,3010,Singapore,1
1626,1145,Singapore,1
1627,209,New Orleans,1
1627,17,New Orleans,1
1627,4,New Orleans,1
1627,788,New Orleans,1
1628,687,Budapest,1
1628,495,Budapest,1
1628,387,Budapest,1
1629,1139,Singapore,1
1630,2449,Minsk,1
1630,756,Minsk,1
1630,2547,Minsk,1
1631,3078,Bogota,1
1631,1808,Bogota,1
1631,639,Bogota,1
1631,1817,Bogota,1
1632,2427,Kyiv,1
1632,793,Kyiv,1
1633,3114,Ipoh,1
1635,80,Singapore,1
1635,74,Singapore,1
1635,2580,Singapore,1
1635,718,Singapore,1
1635,771,Singapore,1
1635,1594,Singapore,1
1636,2183,Singapore,1
1636,504,Singapore,1
1636,82,Singapore,1
1636,153,Singapore,1
1637,835,Singapore,1
1637,826,Singapore,1
1638,551,Lima,1
1638,2028,Alajuela,1
1638,2456,Alajuela,1
1638,661,Lima,1
1638,1203,Lima,1
1638,1923,Lima,1
1638,2428,Lima,1
1638,372,Lima,1
1639,2721,Hawalli,1
1639,1140,Kuwait,1
1639,1382,Hawalli,1
1639,2179,Hawalli,1
1639,1362,Hawalli,1
1639,2756,Hawalli,1
1639,2445,Hawalli,1
1639,2521,Hawalli,1
1640,2866,Hawalli,1
1640,1416,Hawalli,1
1640,2961,Kuwait,1
1641,1661,Quezon City,1
1641,765,Quezon City,1
1641,1049,Quezon City,1
1641,827,Quezon City,1
1641,2857,Quezon City,1
1642,1630,Manado,1
1642,2812,Manado,1
1642,1185,Manado,1
1643,1764,Quezon City,1
1643,521,Quezon City,1
1643,2966,Quezon City,1
1643,3028,Quezon City,1
1643,425,Quezon City,1
1643,938,Quezon City,1
1644,1747,Budapest,1
1644,495,Budapest,1
1644,2187,Budapest,1
1644,1559,Budapest,1
1644,387,Budapest,1
1644,2560,Budapest,1
1645,864,Almaty,1
1646,1316,Quezon City,1
1646,1132,Quezon City,1
1647,1570,Almaty,1
1647,1490,Almaty,1
1648,646,Valencia,1
1648,1623,Valencia,1
1648,2150,Valencia,1
1649,595,Guayaquil,1
1650,685,Lima,1
1650,971,Lima,1
1650,714,Lima,1
1650,734,Lima,1
1650,945,Lima,1
1651,969,Shanghai,1
1651,949,Shanghai,1
1651,98,Shanghai,1
1651,482,Shanghai,1
1652,20,Paris,1
1652,1219,Paris,1
1652,815,Paris,1
1653,272,Antwerpen,1
1654,1721,Heredia,1
1655,1503,Lima,1
1655,1268,Lima,1
1655,1504,Lima,1
1655,598,Lima,1
1655,855,Lima,1
1656,1140,Kuwait,1
1656,916,Kuwait,1
1656,1745,Kuwait,1
1657,1514,Inch`on,1
1657,23,Paris,1
1657,29,Paris,1
1658,2985,Lima,1
1658,487,Lima,1
1658,393,Lima,1
1659,797,Kuwait,1
1660,91,Lisbon,1
1660,96,Lisbon,1
1661,2856,Kyiv,1
1661,2062,Odesa,1
1661,1849,Kyiv,1
1661,1213,Odesa,1
1661,1165,Kyiv,1
1661,1344,Kyiv,1
1662,498,Buenos Aires,1
1662,621,Buenos Aires,1
1663,42,Dublin,1
1664,3006,Lima,1
1664,705,Lima,1
1664,259,Lima,1
1664,1435,Lima,1
1664,1357,Lima,1
1664,925,Lima,1
1665,297,Buenos Aires,1
1665,999,Buenos Aires,1
1665,1072,Buenos Aires,1
1665,3061,Buenos Aires,1
1666,854,Bologna,1
1667,1337,Kyiv,1
1667,2188,Kyiv,1
1667,1225,Kyiv,1
1668,139,Stockholm,1
1669,1309,Buenos Aires,1
1669,1500,Buenos Aires,1
1669,2299,Buenos Aires,1
1670,2450,New Orleans,1
1671,146,Paris,1
1672,2475,Shanghai,1
1673,30,Paris,1
1674,2192,Kyiv,1
1674,1107,Kyiv,1
1674,2188,Kyiv,1
1675,698,Bogota,1
1676,418,Pinang,1
1676,1687,Pinang,1
1676,3112,Pinang,1
1676,1782,Pinang,1
1677,2307,Asuncion,1
1677,1347,Asuncion,1
1677,1884,Asuncion,1
1677,2350,Asuncion,1
1677,2480,Asuncion,1
1678,102,Frankfurt,1
1678,192,Frankfurt,1
1679,3,Houston,1
1679,2,Houston,1
1680,1222,Asuncion,1
1680,1501,Asuncion,1
1680,1446,Asuncion,1
1680,978,Asuncion,1
1680,1781,Asuncion,1
1681,1063,Pinang,1
1681,2802,Pinang,1
1681,948,Pinang,1
1681,2185,Pinang,1
1681,2191,Pinang,1
1681,237,Pinang,1
1681,2301,Pinang,1
1682,1412,Heredia,1
1682,2526,Heredia,1
1682,2201,Alajuela,1
1682,1601,Alajuela,1
1682,1498,Alajuela,1
1682,2913,Alajuela,1
1683,3112,Pinang,1
1683,1795,Pinang,1
1683,1048,Pinang,1
1684,1510,Asuncion,1
1685,1000,Piraeus,1
1685,1176,Piraeus,1
1686,1545,Baku,1
1687,753,Lima,1
1687,1002,Lima,1
1687,579,Lima,1
1687,1504,Lima,1
1688,432,Quezon City,1
1688,508,Quezon City,1
1688,626,Quezon City,1
1688,765,Quezon City,1
1688,1049,Quezon City,1
1690,770,Lima,1
1690,391,Lima,1
1690,2282,Lima,1
1690,787,Lima,1
1690,905,Lima,1
1690,1193,Lima,1
1690,1592,Lima,1
1691,631,Lima,1
1691,456,Lima,1
1691,2985,Lima,1
1691,3145,Lima,1
1692,1572,Lima,1
1692,598,Lima,1
1693,453,Lima,1
1693,866,Lima,1
1694,2188,Kyiv,1
1694,980,Kyiv,1
1694,722,Kyiv,1
1694,1011,Kyiv,1
1695,702,Paris,1
1695,248,Paris,1
1695,1282,Lisbon,1
1695,2335,Fort-De-France,1
1695,105,Paris,1
1696,771,Singapore,1
1696,112,Singapore,1
1696,1152,Singapore,1
1697,2654,Concepcion,1
1698,2452,Quezon City,1
1698,3151,Quezon City,1
1698,2857,Quezon City,1
1698,3174,Quezon City,1
1698,431,Quezon City,1
1698,1566,Quezon City,1
1699,1498,Alajuela,1
1699,2201,Alajuela,1
1699,1917,Alajuela,1
1699,3073,Alajuela,1
1700,103,Paris,1
1700,248,Paris,1
1701,791,Minsk,1
1701,3019,Minsk,1
1701,3014,Minsk,1
1701,3140,Minsk,1
1701,3194,Minsk,1
1702,180,Pinang,1
1702,1305,Pinang,1
1702,1118,Pinang,1
1703,321,Lima,1
1703,834,Lima,1
1703,992,Lima,1
1704,459,Lima,1
1704,866,Lima,1
1704,992,Lima,1
1704,450,Lima,1
1705,1692,Quezon City,1
1705,1192,Quezon City,1
1706,3,Houston,1
1706,48,Houston,1
1707,1343,Beirut,1
1707,1230,Beirut,1
1708,314,New Delhi,1
1709,335,Bogota,1
1709,1815,Bogota,1
1709,647,Cali,1
1709,1445,Cali,1
1710,610,Singapore,1
1710,171,Singapore,1
1710,126,Singapore,1
1710,359,Singapore,1
1710,1934,Singapore,1
1712,2442,Kyiv,1
1712,3137,Kyiv,1
1712,409,Kyiv,1
1712,1332,Kyiv,1
1712,3101,Kyiv,1
1712,836,Kyiv,1
1712,793,Kyiv,1
1713,1151,New Delhi,1
1713,367,New Delhi,1
1714,225,Riga,1
1714,761,Riga,1
1714,878,Riga,1
1714,935,Riga,1
1715,2382,Ipoh,1
1715,2709,Ipoh,1
1715,3114,Ipoh,1
1715,1148,Ipoh,1
1716,3162,Hawalli,1
1717,1338,Quezon City,1
1717,2421,Quezon City,1
1717,716,Quezon City,1
1717,833,Quezon City,1
1717,1265,Quezon City,1
1717,837,Quezon City,1
1717,1577,Quezon City,1
1718,487,Lima,1
1718,3145,Lima,1
1719,1437,Quezon City,1
1719,1292,Quezon City,1
1719,2380,Quezon City,1
1720,277,Singapore,1
1720,452,Singapore,1
1720,2988,Singapore,1
1720,347,Singapore,1
1720,337,Singapore,1
1720,83,Singapore,1
1720,1038,Singapore,1
1720,208,Singapore,1
1720,291,Singapore,1
1721,3038,Jeddah,1
1721,2371,Jeddah,1
1721,2294,Jeddah,1
1722,1128,Kyiv,1
1722,1971,Kyiv,1
1722,2675,Kyiv,1
1722,2680,Kyiv,1
1722,1029,Kyiv,1
1723,2698,Hawalli,1
1723,3162,Hawalli,1
1724,2479,Puerto Presidente Stroessner,1
1724,2542,Puerto Presidente Stroessner,1
1725,446,Pinang,1
1725,468,Pinang,1
1726,1712,Bogota,1
1726,1257,Bogota,1
1726,2658,Bogota,1
1726,1083,Santo Domingo,1
1727,32,Paris,1
1727,918,Paris,1
1727,27,Paris,1
1727,20,Paris,1
1728,2496,Casablanca,1
1728,783,Casablanca,1
1728,2836,Casablanca,1
1729,2324,Quezon City,1
1729,2060,Quezon City,1
1731,138,Perth,1
1731,1744,Fremantle,1
1731,194,Perth,1
1732,1944,Quezon City,1
1732,938,Quezon City,1
1733,401,Buenos Aires,1
1733,534,Buenos Aires,1
1733,3056,Buenos Aires,1
1734,100,Paris,1
1734,1195,Paris,1
1734,168,Paris,1
1735,2623,Buenos Aires,1
1735,2329,Buenos Aires,1
1735,1072,Buenos Aires,1
1736,117,Singapore,1
1736,133,Singapore,1
1737,1025,Talca,1
1738,31,Paris,1
1738,296,Paris,1
1738,21,Paris,1
1738,479,Paris,1
1739,86,Singapore,1
1739,83,Singapore,1
1739,208,Singapore,1
1740,85,Singapore,1
1740,3026,Singapore,1
1741,841,Paris,1
1741,421,Caracas,1
1743,716,Quezon City,1
1743,837,Quezon City,1
1743,1823,Quezon City,1
1743,240,Quezon City,1
1743,624,Quezon City,1
1744,216,Quezon City,1
1744,2364,Quezon City,1
1744,2452,Quezon City,1
1744,537,Quezon City,1
1744,1811,Quezon City,1
1744,2197,Quezon City,1
1744,2324,Quezon City,1
1744,533,Quezon City,1
1745,155,Piraeus,1
1745,2053,Piraeus,1
1745,894,Piraeus,1
1746,1786,Bogota,1
1746,673,Bogota,1
1746,2234,Bogota,1
1747,482,Shanghai,1
1747,1267,Shanghai,1
1747,99,Shanghai,1
1747,98,Shanghai,1
1747,1567,Shanghai,1
1748,763,Hawalli,1
1748,1983,Hawalli,1
1748,2489,Hawalli,1
1749,1289,Bogota,1
1749,514,Bogota,1
1749,639,Bogota,1
1749,2658,Bogota,1
1749,1815,Bogota,1
1750,1024,Banda Aceh,1
1750,1157,Banda Aceh,1
1750,2725,Banda Aceh,1
1750,1123,Banda Aceh,1
1751,949,Shanghai,1
1752,1009,Riga,1
1752,225,Riga,1
1753,718,Singapore,1
1754,3137,Kyiv,1
1754,1011,Kyiv,1
1754,1177,Kyiv,1
1754,2192,Kyiv,1
1755,187,Tel Aviv-Yafo,1
1755,1422,Tel Aviv-Yafo,1
1756,1721,Heredia,1
1756,2939,Alajuela,1
1757,335,Bogota,1
1757,1016,Bogota,1
1757,2658,Bogota,1
1758,2707,Singapore,1
1758,1457,Singapore,1
1758,81,Singapore,1
1758,1736,Singapore,1
1758,1680,Singapore,1
1759,2547,Minsk,1
1759,1703,Minsk,1
1760,735,Bogota,1
1760,2120,Bogota,1
1760,1590,Bogota,1
1761,598,Lima,1
1761,581,Lima,1
1761,608,Lima,1
1761,2985,Lima,1
1762,427,Concepcion,1
1762,1042,Concepcion,1
1763,407,Singapore,1
1763,610,Singapore,1
1763,2719,Quezon City,1
1764,2191,Pinang,1
1764,2326,Pinang,1
1764,1479,Pinang,1
1764,2232,Pinang,1
1764,346,Pinang,1
1765,140,Singapore,1
1765,145,Singapore,1
1765,720,Singapore,1
1765,1124,Singapore,1
1766,355,Pusan,1
1766,622,Pusan,1
1767,958,Davao,1
1767,957,Davao,1
1767,2220,Davao,1
1768,3066,Minsk,1
1768,1636,Minsk,1
1768,1646,Minsk,1
1768,1703,Minsk,1
1768,1967,Minsk,1
1769,486,Singapore,1
1769,206,Singapore,1
1769,244,Singapore,1
1769,374,Singapore,1
1769,165,Singapore,1
1770,1325,Lima,1
1770,1643,Lima,1
1770,866,Lima,1
1770,2127,Callao,1
1771,540,Singapore,1
1771,337,Singapore,1
1771,79,Singapore,1
1771,1565,Singapore,1
1771,190,Singapore,1
1771,1038,Singapore,1
1771,84,Singapore,1
1771,1272,Singapore,1
1771,452,Singapore,1
1771,276,Singapore,1
1771,720,Singapore,1
1772,2104,Panama,1
1772,1034,Panama,1
1772,928,Panama,1
1773,2289,Quezon City,1
1773,2328,Quezon City,1
1773,240,Quezon City,1
1774,1323,Singapore,1
1774,720,Singapore,1
1774,2025,Singapore,1
1774,1593,Singapore,1
1775,1410,Colombo,1
1775,1383,Colombo,1
1775,2655,Colombo,1
1776,640,Piraeus,1
1776,239,Piraeus,1
1776,894,Piraeus,1
1776,818,Piraeus,1
1776,1871,Piraeus,1
1776,131,Piraeus,1
1776,2896,Piraeus,1
1777,1095,Odesa,1
1777,2466,Odesa,1
1777,931,Odesa,1
1777,2047,Odesa,1
1778,117,Singapore,1
1779,1672,Pinang,1
1779,1936,Pinang,1
1780,2361,La Paz,1
1780,524,La Paz,1
1780,1090,La Paz,1
1780,2231,La Paz,1
1780,1954,La Paz,1
1781,1151,New Delhi,1
1781,1252,New Delhi,1
1782,2182,Kaliningrad,1
1782,2006,Kaliningrad,1
1783,1646,Minsk,1
1783,1452,Minsk,1
1784,35,Copenhagen,1
1785,1607,Heredia,1
1785,1721,Heredia,1
1785,2028,Alajuela,1
1785,1315,Heredia,1
1785,1414,Alajuela,1
1786,1265,Quezon City,1
1786,1116,Quezon City,1
1786,1158,Quezon City,1
1787,111,Singapore,1
1787,476,Taipei,1
1787,1147,Pinang,1
1788,888,Ho Chi Minh City,1
1788,502,Singapore,1
1788,876,Ho Chi Minh City,1
1788,2648,Ho Chi Minh City,1
1789,316,Bogota,1
1789,1289,Bogota,1
1789,1716,Bogota,1
1789,2094,Bogota,1
1789,335,Bogota,1
1789,1815,Bogota,1
1789,1055,Bogota,1
1790,1944,Quezon City,1
1790,3082,Quezon City,1
1790,1542,Quezon City,1
1790,1028,Quezon City,1
1791,1491,Piraeus,1
1791,2434,Piraeus,1
1791,57,Piraeus,1
1791,1871,Piraeus,1
1791,894,Piraeus,1
1792,1983,Hawalli,1
1793,1554,Buenos Aires,1
1793,2299,Buenos Aires,1
1793,2063,Buenos Aires,1
1794,318,Singapore,1
1794,147,Singapore,1
1795,318,Singapore,1
1795,135,Singapore,1
1795,79,Singapore,1
1795,276,Singapore,1
1795,1593,Singapore,1
1796,2299,Buenos Aires,1
1797,253,Lima,1
1797,945,Lima,1
1797,2282,Lima,1
1797,2868,Lima,1
1797,440,Lima,1
1798,1369,Santo Domingo,1
1798,2603,Santo Domingo,1
1798,474,Santo Domingo,1
1798,1335,Santo Domingo,1
1798,851,Santo Domingo,1
1799,572,Pinang,1
1799,1035,Pinang,1
1799,1305,Pinang,1
1799,418,Pinang,1
1799,2326,Pinang,1
1799,2598,Pinang,1
1799,3160,Pinang,1
1799,2907,Pinang,1
1800,2988,Singapore,1
1800,276,Singapore,1
1800,337,Singapore,1
1801,84,Singapore,1
1801,1323,Singapore,1
1801,1565,Singapore,1
1801,1576,Singapore,1
1801,127,Singapore,1
1801,452,Singapore,1
1801,1100,Singapore,1
1801,1173,Singapore,1
1801,303,Singapore,1
1801,1575,Singapore,1
1802,159,Singapore,1
1802,540,Singapore,1
1802,125,Singapore,1
1803,2807,Alajuela,1
1804,2914,Cali,1
1804,1393,Cali,1
1804,1553,Cali,1
1805,763,Hawalli,1
1805,1382,Hawalli,1
1805,1580,Hawalli,1
1806,316,Bogota,1
1806,167,Bogota,1
1806,977,Bogota,1
1807,2104,Panama,1
1807,1262,Panama,1
1807,1607,Heredia,1
1807,628,Panama,1
1807,966,Panama,1
1808,1065,Pinang,1
1808,1142,Pinang,1
1808,3131,Pinang,1
1808,461,Pinang,1
1808,1687,Pinang,1
1808,2670,Pinang,1
1808,320,Pinang,1
1808,572,Pinang,1
1809,2401,Concepcion,1
1809,2034,Concepcion,1
1809,1455,Concepcion,1
1809,1121,Concepcion,1
1810,149,Singapore,1
1810,3026,Singapore,1
1810,283,Singapore,1
1810,1665,Singapore,1
1810,374,Singapore,1
1811,3172,Jeddah,1
1811,2574,Jeddah,1
1811,2424,Jeddah,1
1812,198,Buenos Aires,1
1812,3058,Buenos Aires,1
1812,621,Buenos Aires,1
1812,402,Buenos Aires,1
1813,986,Sofia,1
1814,2566,Hawalli,1
1814,3162,Hawalli,1
1814,2587,Hawalli,1
1814,2638,Hawalli,1
1814,1981,Hawalli,1
1814,2207,Hawalli,1
1814,1792,Hawalli,1
1814,2462,Hawalli,1
1815,847,Florence,1
1815,668,Fawley,1
1816,625,Quezon City,1
1816,837,Quezon City,1
1816,3079,Quezon City,1
1816,2473,Quezon City,1
1816,3031,Quezon City,1
1816,1696,Quezon City,1
1817,30,Paris,1
1817,1380,Paris,1
1817,31,Paris,1
1818,55,Paris,1
1819,647,Cali,1
1819,1863,Cali,1
1819,1494,Cali,1
1819,1462,Cali,1
1820,784,Panama,1
1820,1713,Panama,1
1820,2363,Panama,1
1820,1663,Panama,1
1820,1120,Panama,1
1820,1239,Panama,1
1820,2515,Panama,1
1820,612,Panama,1
1820,952,Panama,1
1821,1232,Lima,1
1821,1477,Lima,1
1821,1193,Lima,1
1821,543,Lima,1
1822,337,Singapore,1
1822,826,Singapore,1
1822,684,Singapore,1
1822,318,Singapore,1
1823,949,Shanghai,1
1824,1533,Hawalli,1
1824,2993,Hawalli,1
1824,1862,Kuwait,1
1825,291,Singapore,1
1825,182,Singapore,1
1825,201,Singapore,1
1825,1110,Singapore,1
1826,299,Vienna,1
1826,118,Vienna,1
1826,759,Vienna,1
1826,279,Sofia,1
1827,736,Quezon City,1
1827,3129,Quezon City,1
1827,1051,Quezon City,1
1827,936,Quezon City,1
1827,1008,Quezon City,1
1827,3171,Quezon City,1
1827,1990,Quezon City,1
1827,555,Quezon City,1
1827,2645,Quezon City,1
1828,2496,Casablanca,1
1829,1981,Hawalli,1
1829,2536,Hawalli,1
1829,2698,Hawalli,1
1829,2798,Hawalli,1
1830,884,Colombo,1
1830,2597,Colombo,1
1830,2125,Colombo,1
1830,2391,Colombo,1
1831,261,Hiroshima,1
1832,2985,Lima,1
1832,391,Lima,1
1833,207,Perth,1
1833,1744,Fremantle,1
1834,1157,Banda Aceh,1
1834,1024,Banda Aceh,1
1834,1154,Banda Aceh,1
1835,1711,Minsk,1
1835,1820,Minsk,1
1835,2449,Minsk,1
1835,1689,Minsk,1
1836,3154,Smolensk,1
1836,3015,Smolensk,1
1836,2981,Smolensk,1
1836,1039,Smolensk,1
1836,1041,Smolensk,1
1836,2673,Smolensk,1
1837,2812,Manado,1
1837,1186,Manado,1
1837,721,Manado,1
1837,1631,Manado,1
1837,2386,Manado,1
1837,2653,Manado,1
1837,3050,Manado,1
1838,478,Brasilia,1
1838,725,Brasilia,1
1838,1360,Brasilia,1
1838,471,Brasilia,1
1838,630,Brasilia,1
1838,778,Brasilia,1
1838,919,Brasilia,1
1838,1853,Brasilia,1
1839,2001,Alajuela,1
1839,1607,Heredia,1
1839,1358,Alajuela,1
1839,3104,Heredia,1
1840,3112,Pinang,1
1840,1147,Pinang,1
1841,1174,Halfway Tree,1
1842,827,Quezon City,1
1842,3085,Quezon City,1
1842,3185,Quezon City,1
1843,2075,Puerto Presidente Stroessner,1
1843,2276,Puerto Presidente Stroessner,1
1843,2315,Puerto Presidente Stroessner,1
1844,579,Lima,1
1844,1205,Lima,1
1844,713,Lima,1
1845,572,Pinang,1
1845,3045,Pinang,1
1845,1163,Pinang,1
1845,2414,Pinang,1
1845,1460,Pinang,1
1845,1194,Pinang,1
1846,2414,Pinang,1
1846,930,Pinang,1
1846,245,Pinang,1
1846,375,Pinang,1
1847,168,Paris,1
1847,32,Paris,1
1847,176,Paris,1
1847,600,Paris,1
1848,1056,Hawalli,1
1849,2648,Ho Chi Minh City,1
1849,888,Ho Chi Minh City,1
1851,173,Singapore,1
1851,779,Singapore,1
1851,1680,Singapore,1
1851,204,Singapore,1
1852,1343,Beirut,1
1852,1230,Beirut,1
1852,1637,B'abda,1
1852,1794,Beirut,1
1852,2770,B'abda,1
1852,2771,B'abda,1
1853,2394,Accra,1
1853,2417,Accra,1
1854,61,Buenos Aires,1
1855,374,Singapore,1
1855,1565,Singapore,1
1855,1171,Singapore,1
1855,1860,Singapore,1
1855,540,Singapore,1
1856,426,Pinang,1
1856,2414,Pinang,1
1856,812,Pinang,1
1856,2598,Pinang,1
1856,2670,Pinang,1
1856,1479,Pinang,1
1856,1718,Pinang,1
1856,2907,Pinang,1
1856,1065,Pinang,1
1856,1142,Pinang,1
1856,1194,Pinang,1
1857,429,Quito,1
1858,1640,Quezon City,1
1858,2768,Quezon City,1
1859,456,Lima,1
1859,603,Lima,1
1859,685,Lima,1
1859,520,Lima,1
1859,800,Lima,1
1860,2483,Asuncion,1
1860,2687,Asuncion,1
1860,1927,Asuncion,1
1860,2255,Asuncion,1
1861,203,Antwerpen,1
1861,503,Antwerpen,1
1861,2017,Antwerpen,1
1861,158,Bruges,1
1861,2758,Antwerpen,1
1861,433,Antwerpen,1
1862,1766,Antwerpen,1
1862,272,Antwerpen,1
1862,1668,Antwerpen,1
1863,1673,Bruges,1
1863,954,Bruges,1
1864,1933,Santo Domingo,1
1864,241,Santo Domingo,1
1864,851,Santo Domingo,1
1865,125,Singapore,1
1865,284,Singapore,1
1865,3106,Singapore,1
1865,73,Singapore,1
1865,1152,Singapore,1
1866,615,Lima,1
1866,396,Lima,1
1866,459,Lima,1
1866,560,Lima,1
1866,579,Lima,1
1866,2168,Lima,1
1867,918,Paris,1
1868,2670,Pinang,1
1868,589,Pinang,1
1868,2519,Pinang,1
1868,1118,Pinang,1
1868,3160,Pinang,1
1869,941,Bogota,1
1869,2451,Bogota,1
1869,1055,Bogota,1
1869,2792,Bogota,1
1870,2798,Hawalli,1
1871,845,Lima,1
1871,480,Lima,1
1871,551,Lima,1
1871,862,Lima,1
1872,797,Kuwait,1
1872,1199,Kuwait,1
1873,1016,Bogota,1
1873,167,Bogota,1
1873,735,Bogota,1
1873,941,Bogota,1
1873,892,Bogota,1
1873,1376,Bogota,1
1874,1545,Baku,1
1874,1540,Baku,1
1875,1728,Minsk,1
1875,2346,Minsk,1
1875,1636,Minsk,1
1876,3021,Pinang,1
1876,1088,Pinang,1
1876,1063,Pinang,1
1877,1580,Hawalli,1
1877,2493,Hawalli,1
1877,2587,Hawalli,1
1877,2584,Hawalli,1
1877,1745,Kuwait,1
1877,1382,Hawalli,1
1877,3165,Hawalli,1
1877,2229,Hawalli,1
1878,32,Paris,1
1879,1510,Asuncion,1
1879,978,Asuncion,1
1879,1977,Asuncion,1
1879,2681,Asuncion,1
1879,1222,Asuncion,1
1879,1469,Asuncion,1
1879,1519,Asuncion,1
1880,68,Buenos Aires,1
1880,273,Buenos Aires,1
1880,1059,Buenos Aires,1
1880,3058,Buenos Aires,1
1880,383,Buenos Aires,1
1881,91,Lisbon,1
1881,701,Lisbon,1
1881,1819,Lisbon,1
1882,250,Paris,1
1882,530,Paris,1
1882,32,Paris,1
1883,2765,Quezon City,1
1884,407,Singapore,1
1884,77,Singapore,1
1885,983,Lima,1
1885,1232,Lima,1
1885,1276,Lima,1
1886,187,Tel Aviv-Yafo,1
1887,2940,Nairobi,1
1888,264,Lima,1
1888,661,Lima,1
1888,1592,Lima,1
1888,395,Lima,1
1888,1643,Lima,1
1888,372,Lima,1
1888,480,Lima,1
1889,60,Edmonton,1
1889,163,Edmonton,1
1890,430,Quezon City,1
1890,512,Quezon City,1
1890,2377,Quezon City,1
1890,2757,Quezon City,1
1890,997,Quezon City,1
1890,1696,Quezon City,1
1891,2752,Riga,1
1891,1517,Riga,1
1891,2259,Riga,1
1891,1138,Riga,1
1892,701,Lisbon,1
1892,115,Lisbon,1
1892,1207,Lisbon,1
1893,929,Singapore,1
1893,1426,Singapore,1
1893,284,Singapore,1
1893,2730,Quezon City,1
1893,137,Singapore,1
1893,2645,Quezon City,1
1894,826,Singapore,1
1894,317,Singapore,1
1895,954,Bruges,1
1895,903,Bruges,1
1895,1004,Bruges,1
1896,1620,Manado,1
1896,2653,Manado,1
1897,2586,Hawalli,1
1897,2420,Hawalli,1
1897,2207,Hawalli,1
1898,1573,Jeddah,1
1898,2134,Jeddah,1
1898,796,Jeddah,1
1898,2371,Jeddah,1
1898,2883,Jeddah,1
1898,547,Jeddah,1
1899,117,Singapore,1
1899,1342,Singapore,1
1899,81,Singapore,1
1899,3106,Singapore,1
1900,1849,Kyiv,1
1900,2930,Kyiv,1
1900,3008,Kyiv,1
1900,2256,Kyiv,1
1901,770,Lima,1
1901,2950,Lima,1
1901,480,Lima,1
1901,520,Lima,1
1901,631,Lima,1
1901,1232,Lima,1
1901,382,Lima,1
1901,1789,Lima,1
1902,914,Colombo,1
1902,802,Colombo,1
1902,2546,Colombo,1
1903,1614,Kuwait,1
1903,1533,Hawalli,1
1904,1264,Hawalli,1
1904,2224,Hawalli,1
1904,2647,Hawalli,1
1904,2420,Hawalli,1
1904,1901,Hawalli,1
1905,3179,Ipoh,1
1905,1206,Ipoh,1
1905,1655,Ipoh,1
1905,1378,Ipoh,1
1905,2142,Ipoh,1
1905,3114,Ipoh,1
1905,2357,Ipoh,1
1907,1046,Kyiv,1
1907,2200,Kyiv,1
1907,2573,Kyiv,1
1907,1225,Kyiv,1
1908,117,Singapore,1
1908,771,Singapore,1
1908,208,Singapore,1
1908,2181,Singapore,1
1909,995,Riga,1
1909,1009,Riga,1
1909,2136,Riga,1
1909,683,Riga,1
1909,991,Riga,1
1909,1138,Riga,1
1910,2105,Bruges,1
1911,1204,Singapore,1
1911,2563,Singapore,1
1911,1027,Singapore,1
1911,548,Singapore,1
1912,1405,Manado,1
1912,990,Manado,1
1912,830,Manado,1
1912,2652,Manado,1
1912,1280,Manado,1
1913,1568,Asuncion,1
1913,1674,Asuncion,1
1913,758,Puerto Presidente Stroessner,1
1913,1884,Asuncion,1
1913,1222,Asuncion,1
1913,1625,Asuncion,1
1914,2570,Kyiv,1
1914,2573,Kyiv,1
1914,2979,Odesa,1
1914,409,Kyiv,1
1914,2745,Kyiv,1
1915,127,Singapore,1
1916,864,Almaty,1
1916,2948,Almaty,1
1917,1748,Pinang,1
1917,1319,Pinang,1
1917,2429,Pinang,1
1917,2634,Pinang,1
1917,180,Pinang,1
1917,946,Pinang,1
1917,1088,Pinang,1
1917,1030,Pinang,1
1917,953,Pinang,1
1917,1461,Pinang,1
1917,1672,Pinang,1
1918,1934,Singapore,1
1918,504,Singapore,1
1918,1052,Singapore,1
1918,78,Singapore,1
1918,407,Singapore,1
1919,715,Quezon City,1
1919,2636,Quezon City,1
1920,368,Pinang,1
1920,1319,Pinang,1
1920,2369,Pinang,1
1920,2232,Pinang,1
1921,623,Singapore,1
1921,1126,Singapore,1
1921,337,Singapore,1
1921,929,Singapore,1
1921,190,Singapore,1
1921,452,Singapore,1
1922,88,Singapore,1
1922,718,Singapore,1
1922,835,Singapore,1
1922,1860,Singapore,1
1922,611,Singapore,1
1922,509,Singapore,1
1923,1891,Asuncion,1
1923,2004,Asuncion,1
1923,1446,Asuncion,1
1924,1443,Bogota,1
1924,808,Bogota,1
1924,1306,Bogota,1
1925,246,Shanghai,1
1925,741,Shanghai,1
1925,642,Shanghai,1
1925,1513,Shanghai,1
1925,482,Shanghai,1
1925,949,Shanghai,1
1925,2475,Shanghai,1
1926,1056,Hawalli,1
1926,2993,Hawalli,1
1926,2638,Hawalli,1
1926,2467,Kuwait,1
1927,1352,Asuncion,1
1927,1977,Asuncion,1
1927,1284,Asuncion,1
1927,1891,Asuncion,1
1927,2681,Asuncion,1
1927,1812,Asuncion,1
1927,1752,Asuncion,1
1927,1953,Asuncion,1
1928,2683,Houston,1
1928,6,Houston,1
1928,9,Houston,1
1928,2,Houston,1
1928,13,Houston,1
1928,2441,Houston,1
1929,478,Brasilia,1
1929,678,Brasilia,1
1930,2739,Quezon City,1
1930,2236,Quezon City,1
1931,819,Puerto Presidente Stroessner,1
1931,2114,Puerto Presidente Stroessner,1
1931,1429,Puerto Presidente Stroessner,1
1932,781,Quezon City,1
1932,2324,Quezon City,1
1932,3171,Quezon City,1
1932,827,Quezon City,1
1932,1049,Quezon City,1
1932,1827,Quezon City,1
1933,171,Singapore,1
1934,127,Singapore,1
1934,1310,Singapore,1
1934,835,Singapore,1
1935,976,Hawalli,1
1935,2955,Hawalli,1
1935,2521,Hawalli,1
1935,2756,Hawalli,1
1935,1290,Hawalli,1
1935,1997,Hawalli,1
1936,1556,Buenos Aires,1
1936,2837,Buenos Aires,1
1936,601,Buenos Aires,1
1936,402,Buenos Aires,1
1937,1449,Panama,1
1937,1859,Panama,1
1937,1229,Panama,1
1937,966,Panama,1
1937,767,Panama,1
1938,663,Tunis,1
1938,1793,L'Ariana,1
1938,1773,Tunis,1
1938,1982,Tunis,1
1938,1994,L'Ariana,1
1939,1326,Brasilia,1
1939,678,Brasilia,1
1939,1768,Brasilia,1
1939,1865,Brasilia,1
1939,630,Brasilia,1
1940,1654,Ipoh,1
1940,145,Singapore,1
1940,1655,Ipoh,1
1941,970,Riga,1
1941,1512,Riga,1
1941,1935,Riga,1
1941,2355,Riga,1
1941,1210,Riga,1
1941,1807,Riga,1
1941,995,Riga,1
1942,1336,Minsk,1
1942,1820,Minsk,1
1942,2853,Minsk,1
1943,891,Beirut,1
1943,2593,Beirut,1
1944,1859,Panama,1
1944,1433,Panama,1
1944,987,Panama,1
1944,2522,Panama,1
1945,977,Bogota,1
1945,698,Bogota,1
1945,2413,Bogota,1
1945,1257,Bogota,1
1946,1800,Lima,1
1946,396,Lima,1
1946,2282,Lima,1
1947,989,Sheffield,1
1947,707,Pinang,1
1947,1743,Sheffield,1
1947,1147,Pinang,1
1947,2326,Pinang,1
1947,1887,Pinang,1
1947,3131,Pinang,1
1947,3049,Pinang,1
1948,940,Lima,1
1948,2622,Lima,1
1948,391,Lima,1
1948,543,Lima,1
1948,945,Lima,1
1948,1203,Lima,1
1949,325,Hermosillo,1
1949,580,Hermosillo,1
1950,856,Singapore,1
1951,1721,Heredia,1
1951,2090,Heredia,1
1951,292,Heredia,1
1952,2285,Singapore,1
1952,75,Singapore,1
1952,821,Singapore,1
1952,276,Singapore,1
1953,119,Paris,1
1953,33,Paris,1
1953,31,Paris,1
1953,105,Paris,1
1953,404,Paris,1
1954,307,Porto,1
1954,947,Porto,1
1955,284,Singapore,1
1956,3,Houston,1
1956,2683,Houston,1
1956,14,Houston,1
1957,459,Lima,1
1957,511,Lima,1
1957,2155,Lima,1
1957,466,Lima,1
1957,695,Lima,1
1957,705,Lima,1
1958,2745,Kyiv,1
1958,1396,Kyiv,1
1958,1125,Kyiv,1
1959,378,Buenos Aires,1
1959,534,Buenos Aires,1
1959,3058,Buenos Aires,1
1959,621,Buenos Aires,1
1959,61,Buenos Aires,1
1960,886,Lisbon,1
1960,1819,Lisbon,1
1960,95,Lisbon,1
1961,1055,Bogota,1
1961,3077,Bogota,1
1962,2308,Quezon City,1
1962,2377,Quezon City,1
1963,1348,Fort-De-France,1
1963,972,Fort-De-France,1
1963,1066,Fort-De-France,1
1963,2604,Fort-De-France,1
1963,2117,Fort-De-France,1
1963,3167,Fort-De-France,1
1965,727,Singapore,1
1965,117,Singapore,1
1965,337,Singapore,1
1965,1515,Singapore,1
1965,779,Singapore,1
1965,1017,Singapore,1
1965,291,Singapore,1
1966,531,Quezon City,1
1966,2495,Quezon City,1
1966,381,Quezon City,1
1967,2213,Accra,1
1967,1303,Accra,1
1968,72,Singapore,1
1968,3110,Singapore,1
1968,76,Singapore,1
1969,2414,Pinang,1
1970,402,Buenos Aires,1
1971,3184,Kuwait,1
1971,2647,Hawalli,1
1971,3165,Hawalli,1
1972,326,San Salvador,1
1972,3033,San Salvador,1
1972,760,Nueva San Salvador,1
1972,1885,Nueva San Salvador,1
1973,117,Singapore,1
1973,328,Singapore,1
1973,1124,Singapore,1
1973,2468,Singapore,1
1973,208,Singapore,1
1973,2285,Singapore,1
1973,1860,Singapore,1
1974,244,Singapore,1
1974,1323,Singapore,1
1974,2318,Singapore,1
1975,432,Quezon City,1
1975,938,Quezon City,1
1975,3129,Quezon City,1
1975,654,Quezon City,1
1975,626,Quezon City,1
1976,76,Singapore,1
1976,80,Singapore,1
1976,1658,Singapore,1
1976,145,Singapore,1
1978,1022,Singapore,1
1978,3106,Singapore,1
1978,80,Singapore,1
1978,504,Singapore,1
1978,558,Singapore,1
1979,1458,Brasilia,1
1979,2395,Brasilia,1
1979,706,Brasilia,1
1979,752,Brasilia,1
1979,870,Brasilia,1
1980,2867,Beirut,1
1980,27,Paris,1
1981,1692,Quezon City,1
1981,2677,Quezon City,1
1981,2085,Quezon City,1
1981,532,Quezon City,1
1983,1904,Quezon City,1
1983,1837,Quezon City,1
1983,1158,Quezon City,1
1983,1990,Quezon City,1
1983,2640,Quezon City,1
1984,2127,Callao,1
1985,1213,Odesa,1
1985,1231,Odesa,1
1985,2047,Odesa,1
1986,907,Manado,1
1986,617,Manado,1
1987,720,Singapore,1
1987,502,Singapore,1
1987,610,Singapore,1
1987,2183,Singapore,1
1987,1323,Singapore,1
1988,1457,Singapore,1
1988,2468,Singapore,1
1989,77,Singapore,1
1989,171,Singapore,1
1989,244,Singapore,1
1989,1100,Singapore,1
1990,427,Concepcion,1
1990,1359,Concepcion,1
1991,1004,Bruges,1
1991,903,Bruges,1
1992,1487,New Delhi,1
1992,1151,New Delhi,1
1993,1716,Bogota,1
1993,2426,Bogota,1
1993,1817,Bogota,1
1994,2509,Kyrenia,1
1994,657,Nicosia,1
1994,2238,Kyrenia,1
1995,945,Lima,1
1996,1983,Hawalli,1
1997,2007,Lima,1
1998,1077,Manado,1
1998,2726,Manado,1
1998,3050,Manado,1
1998,617,Manado,1
1998,638,Manado,1
1998,2928,Manado,1
1998,1631,Manado,1
1999,2969,La Paz,1
2000,990,Manado,1
2000,721,Manado,1
2000,817,Manado,1
2000,907,Manado,1
2000,1755,Manado,1
2000,1631,Manado,1
2000,3060,Manado,1
2001,3066,Minsk,1
2002,765,Quezon City,1
2002,3090,Quezon City,1
2002,3085,Quezon City,1
2002,1770,Quezon City,1
2002,2197,Quezon City,1
2003,425,Quezon City,1
2003,430,Quezon City,1
2003,515,Quezon City,1
2003,654,Quezon City,1
2003,512,Quezon City,1
2003,755,Quezon City,1
2003,1827,Quezon City,1
2003,1942,Quezon City,1
2004,527,Santo Domingo,1
2004,2761,Santo Domingo,1
2004,2714,Santo Domingo,1
2004,2843,Santo Domingo,1
2004,1083,Santo Domingo,1
2005,1287,Ad Damman,1
2006,725,Brasilia,1
2006,394,Brasilia,1
2006,1852,Brasilia,1
2006,471,Brasilia,1
2006,973,Brasilia,1
2006,2753,Brasilia,1
2007,2185,Pinang,1
2007,2431,Pinang,1
2007,320,Pinang,1
2007,1048,Pinang,1
2007,1319,Pinang,1
2007,1088,Pinang,1
2007,2245,Pinang,1
2007,348,Pinang,1
2008,924,Buenos Aires,1
2008,2329,Buenos Aires,1
2008,1604,Cordoba,1
2009,158,Bruges,1
2010,1751,Cuiaba,1
2010,909,Cuiaba,1
2010,2790,Cuiaba,1
2010,2556,Cuiaba,1
2011,381,Quezon City,1
2011,2289,Quezon City,1
2012,119,Paris,1
2013,465,Calgary,1
2013,59,Calgary,1
2014,1637,B'abda,1
2015,1960,Valencia,1
2015,641,Valencia,1
2015,490,Valencia,1
2016,997,Quezon City,1
2016,425,Quezon City,1
2016,2419,Quezon City,1
2016,2377,Quezon City,1
2017,602,Quezon City,1
2017,216,Quezon City,1
2017,1254,Quezon City,1
2017,786,Quezon City,1
2017,521,Quezon City,1
2017,1330,Quezon City,1
2018,374,Singapore,1
2019,67,Buenos Aires,1
2019,3061,Buenos Aires,1
2019,61,Buenos Aires,1
2019,1309,Buenos Aires,1
2020,533,Quezon City,1
2020,981,Quezon City,1
2020,755,Quezon City,1
2020,2184,Quezon City,1
2020,850,Quezon City,1
2020,2696,Quezon City,1
2021,968,San Salvador,1
2021,1885,Nueva San Salvador,1
2021,2177,Nueva San Salvador,1
2021,326,San Salvador,1
2022,691,Kyiv,1
2022,793,Kyiv,1
2022,836,Kyiv,1
2022,1119,Kyiv,1
2023,335,Bogota,1
2023,698,Bogota,1
2023,1257,Bogota,1
2023,1899,Bogota,1
2023,915,Bogota,1
2023,67,Buenos Aires,1
2023,2374,Bogota,1
2024,2414,Pinang,1
2024,811,Pinang,1
2024,917,Pinang,1
2024,1142,Pinang,1
2025,23,Paris,1
2025,22,Paris,1
2025,248,Paris,1
2025,24,Paris,1
2026,2587,Hawalli,1
2027,1348,Fort-De-France,1
2028,1628,Brasilia,1
2028,1675,Brasilia,1
2028,3170,Brasilia,1
2029,3084,Quezon City,1
2029,754,Quezon City,1
2029,1542,Quezon City,1
2029,666,Quezon City,1
2029,1774,Quezon City,1
2030,218,Singapore,1
2030,504,Singapore,1
2030,1022,Singapore,1
2030,148,Singapore,1
2030,156,Singapore,1
2030,1507,Singapore,1
2030,1594,Singapore,1
2031,3071,Davao,1
2032,179,Singapore,1
2032,1665,Singapore,1
2032,149,Singapore,1
2032,148,Singapore,1
2033,3162,Hawalli,1
2033,2587,Hawalli,1
2033,1361,Hawalli,1
2034,1583,Antwerpen,1
2034,433,Antwerpen,1
2034,1387,Antwerpen,1
2034,197,Antwerpen,1
2035,747,Concepcion,1
2035,2174,Concepcion,1
2035,1451,Concepcion,1
2036,569,Brasilia,1
2036,692,Brasilia,1
2036,1266,Brasilia,1
2036,2395,Brasilia,1
2036,1156,Brasilia,1
2036,2690,Brasilia,1
2036,890,Brasilia,1
2036,973,Brasilia,1
2036,546,Brasilia,1
2037,2111,Baku,1
2037,1540,Baku,1
2038,894,Piraeus,1
2039,2162,Asuncion,1
2039,1469,Asuncion,1
2039,1222,Asuncion,1
2039,2796,Asuncion,1
2039,978,Asuncion,1
2039,2004,Asuncion,1
2040,1817,Bogota,1
2040,693,Bogota,1
2040,639,Bogota,1
2040,1376,Bogota,1
2041,1500,Buenos Aires,1
2043,100,Paris,1
2044,858,Kuwait,1
2044,2644,Kuwait,1
2044,1792,Hawalli,1
2045,2867,Beirut,1
2046,2567,Accra,1
2046,2859,Accra,1
2046,2487,Accra,1
2047,2896,Piraeus,1
2047,1000,Piraeus,1
2047,57,Piraeus,1
2047,210,Piraeus,1
2048,109,Singapore,1
2048,181,Singapore,1
2048,576,Singapore,1
2048,623,Singapore,1
2048,135,Singapore,1
2049,81,Singapore,1
2049,2183,Singapore,1
2049,125,Singapore,1
2049,149,Singapore,1
2050,1109,Lima,1
2050,1435,Lima,1
2050,1546,Lima,1
2050,436,Lima,1
2050,945,Lima,1
2050,1308,Lima,1
2051,3112,Pinang,1
2051,3049,Pinang,1
2051,1035,Pinang,1
2051,2907,Pinang,1
2051,444,Pinang,1
2052,10,Houston,1
2052,54,Houston,1
2052,14,Houston,1
2053,854,Bologna,1
2053,823,Bologna,1
2054,416,Lima,1
2055,1254,Quezon City,1
2055,2377,Quezon City,1
2055,2706,Quezon City,1
2056,632,Pinang,1
2056,446,Pinang,1
2056,1887,Pinang,1
2056,3045,Pinang,1
2057,703,Davao,1
2057,3108,Davao,1
2057,3012,Davao,1
2057,3071,Davao,1
2058,1030,Pinang,1
2058,2191,Pinang,1
2059,1231,Odesa,1
2059,1128,Kyiv,1
2059,3069,Kyiv,1
2060,107,Singapore,1
2060,133,Singapore,1
2060,85,Singapore,1
2060,87,Singapore,1
2061,3161,Hawalli,1
2061,2993,Hawalli,1
2061,2190,Hawalli,1
2061,2167,Hawalli,1
2062,983,Lima,1
2062,2333,Lima,1
2062,2088,Lima,1
2062,2984,Lima,1
2062,543,Lima,1
2063,795,Sofia,1
2063,986,Sofia,1
2063,3166,Sofia,1
2063,2689,Kyrenia,1
2065,2192,Kyiv,1
2065,1125,Kyiv,1
2065,711,Kyiv,1
2065,722,Kyiv,1
2065,1054,Kyiv,1
2065,1127,Kyiv,1
2065,3008,Kyiv,1
2066,2689,Kyrenia,1
2066,2238,Kyrenia,1
2066,3192,Kyrenia,1
2066,2509,Kyrenia,1
2067,757,Budapest,1
2067,499,Budapest,1
2067,351,Budapest,1
2067,2925,Budapest,1
2068,756,Minsk,1
2069,2225,Alajuela,1
2069,2609,Alajuela,1
2069,1221,Heredia,1
2070,83,Singapore,1
2070,135,Singapore,1
2070,2318,Singapore,1
2070,2580,Singapore,1
2070,206,Singapore,1
2070,218,Singapore,1
2070,1551,Singapore,1
2071,2244,Calgary,1
2072,1661,Quezon City,1
2072,765,Quezon City,1
2072,936,Quezon City,1
2072,666,Quezon City,1
2073,8,Houston,1
2073,1448,Houston,1
2074,2696,Quezon City,1
2074,3028,Quezon City,1
2074,1903,Quezon City,1
2074,1921,Quezon City,1
2074,2289,Quezon City,1
2075,178,Singapore,1
2075,807,Singapore,1
2075,611,Singapore,1
2075,1100,Singapore,1
2075,1680,Singapore,1
2076,2737,Helsinki,1
2076,58,Helsinki,1
2077,2326,Pinang,1
2077,707,Pinang,1
2077,375,Pinang,1
2077,2907,Pinang,1
2077,426,Pinang,1
2077,1065,Pinang,1
2077,1160,Pinang,1
2078,724,Kyiv,1
2078,1095,Odesa,1
2078,1493,Kyiv,1
2078,1080,Odesa,1
2078,791,Minsk,1
2078,902,Odesa,1
2078,1646,Minsk,1
2078,898,Kyiv,1
2079,79,Singapore,1
2079,548,Singapore,1
2079,509,Singapore,1
2079,81,Singapore,1
2079,190,Singapore,1
2079,188,Singapore,1
2079,452,Singapore,1
2079,540,Singapore,1
2080,568,Colombo,1
2080,2559,Colombo,1
2080,802,Colombo,1
2081,1188,Singapore,1
2081,122,Singapore,1
2081,137,Singapore,1
2081,3106,Singapore,1
2082,2132,Nairobi,1
2083,2285,Singapore,1
2084,1360,Brasilia,1
2084,1768,Brasilia,1
2084,501,Brasilia,1
2084,778,Brasilia,1
2084,1647,Brasilia,1
2084,478,Brasilia,1
2085,753,Lima,1
2086,1233,Lima,1
2086,1271,Lima,1
2086,1308,Lima,1
2086,2942,Callao,1
2087,163,Edmonton,1
2089,42,Dublin,1
2090,1355,Quezon City,1
2090,1764,Quezon City,1
2090,2227,Quezon City,1
2090,666,Quezon City,1
2090,3085,Quezon City,1
2091,905,Lima,1
2091,1532,Lima,1
2091,396,Lima,1
2091,1762,Lima,1
2092,1024,Banda Aceh,1
2093,314,New Delhi,1
2094,189,Buenos Aires,1
2094,2623,Buenos Aires,1
2094,2329,Buenos Aires,1
2094,620,Buenos Aires,1
2095,1858,San Salvador,1
2095,2177,Nueva San Salvador,1
2095,2608,Nueva San Salvador,1
2096,1076,Hawalli,1
2097,2023,Pinang,1
2097,632,Pinang,1
2097,368,Pinang,1
2097,1118,Pinang,1
2098,774,Piraeus,1
2098,1890,Piraeus,1
2098,2632,Piraeus,1
2098,2147,Piraeus,1
2098,57,Piraeus,1
2098,343,Piraeus,1
2098,1993,Piraeus,1
2099,45,New Orleans,1
2099,1115,New Orleans,1
2099,2450,New Orleans,1
2099,17,New Orleans,1
2100,724,Kyiv,1
2100,1481,Kyiv,1
2100,1011,Kyiv,1
2100,228,Prague,1
2100,711,Kyiv,1
2100,1155,Kyiv,1
2101,929,Singapore,1
2101,82,Singapore,1
2102,1224,Panama,1
2102,1408,Panama,1
2104,1683,Singapore,1
2104,2068,Singapore,1
2104,2783,Singapore,1
2105,287,Piraeus,1
2105,1000,Piraeus,1
2105,942,Piraeus,1
2105,196,Piraeus,1
2105,675,Piraeus,1
2105,52,Piraeus,1
2105,2896,Piraeus,1
2106,858,Kuwait,1
2107,2727,Manado,1
2107,726,Manado,1
2108,1596,Brasilia,1
2108,414,Brasilia,1
2108,630,Brasilia,1
2108,706,Brasilia,1
2109,2618,Kyiv,1
2110,1419,Hawalli,1
2110,3184,Kuwait,1
2111,2351,Beirut,1
2111,1637,B'abda,1
2112,869,San Juan,1
2113,448,Lima,1
2113,456,Lima,1
2113,2622,Lima,1
2113,913,Lima,1
2113,321,Lima,1
2113,416,Lima,1
2114,1018,Quezon City,1
2114,2606,Quezon City,1
2114,2130,Quezon City,1
2114,3136,Quezon City,1
2114,2289,Quezon City,1
2114,2308,Quezon City,1
2114,3188,Quezon City,1
2115,391,Lima,1
2115,834,Lima,1
2116,606,Lima,1
2116,945,Lima,1
2116,1762,Lima,1
2116,233,Lima,1
2116,887,Lima,1
2116,913,Lima,1
2116,603,Lima,1
2117,223,Singapore,1
2118,3062,Kyiv,1
2118,2313,Kyiv,1
2119,1831,Helsinki,1
2120,125,Singapore,1
2120,807,Singapore,1
2120,1934,Singapore,1
2121,23,Paris,1
2121,31,Paris,1
2121,32,Paris,1
2121,29,Paris,1
2122,339,San Salvador,1
2122,326,San Salvador,1
2123,704,Minsk,1
2123,3152,Minsk,1
2123,2035,Minsk,1
2123,2933,Minsk,1
2124,1596,Brasilia,1
2124,1495,Brasilia,1
2124,538,Brasilia,1
2125,245,Pinang,1
2125,1160,Pinang,1
2126,1543,Baku,1
2127,2985,Lima,1
2127,2622,Lima,1
2127,598,Lima,1
2128,791,Minsk,1
2129,441,Quezon City,1
2129,555,Quezon City,1
2129,2645,Quezon City,1
2129,537,Quezon City,1
2129,833,Quezon City,1
2129,2571,Quezon City,1
2130,1662,Minsk,1
2130,2853,Minsk,1
2130,1689,Minsk,1
2130,2454,Minsk,1
2130,3014,Minsk,1
2130,1703,Minsk,1
2130,756,Minsk,1
2131,888,Ho Chi Minh City,1
2132,1380,Paris,1
2133,659,Quezon City,1
2133,2861,Quezon City,1
2133,431,Quezon City,1
2133,2197,Quezon City,1
2133,1192,Quezon City,1
2133,3028,Quezon City,1
2133,3117,Quezon City,1
2134,335,Bogota,1
2134,1968,Bogota,1
2134,2658,Bogota,1
2134,1257,Bogota,1
2135,182,Singapore,1
2135,676,Singapore,1
2135,2061,Singapore,1
2135,360,Singapore,1
2136,2457,Brasilia,1
2136,1833,Brasilia,1
2137,291,Singapore,1
2137,1126,Singapore,1
2137,1715,Singapore,1
2137,1934,Singapore,1
2137,835,Singapore,1
2137,611,Singapore,1
2137,317,Singapore,1
2137,1124,Singapore,1
2138,1553,Cali,1
2138,647,Cali,1
2139,141,Antwerpen,1
2139,399,Antwerpen,1
2139,2878,Antwerpen,1
2140,2709,Ipoh,1
2141,3165,Hawalli,1
2141,1983,Hawalli,1
2142,2661,Valencia,1
2142,1623,Valencia,1
2143,2379,Antwerpen,1
2144,784,Panama,1
2144,966,Panama,1
2144,2522,Panama,1
2145,2925,Budapest,1
2146,2244,Calgary,1
2146,794,Calgary,1
2147,1833,Brasilia,1
2147,679,Brasilia,1
2147,1495,Brasilia,1
2147,288,Brasilia,1
2148,2126,Buenos Aires,1
2148,2708,Buenos Aires,1
2148,2063,Buenos Aires,1
2148,2837,Buenos Aires,1
2148,67,Buenos Aires,1
2149,30,Paris,1
2150,1337,Kyiv,1
2150,2745,Kyiv,1
2150,1069,Kyiv,1
2150,1128,Kyiv,1
2150,1107,Kyiv,1
2150,2821,Kyiv,1
2151,1113,Vienna,1
2152,582,Florence,1
2152,2158,Florence,1
2152,421,Caracas,1
2153,981,Quezon City,1
2153,2839,Quezon City,1
2153,3151,Quezon City,1
2153,2861,Quezon City,1
2153,654,Quezon City,1
2154,1687,Pinang,1
2154,896,Pinang,1
2155,1754,Piraeus,1
2155,2053,Piraeus,1
2155,210,Piraeus,1
2156,2430,Quezon City,1
2156,2799,Quezon City,1
2156,575,Quezon City,1
2157,2870,Hawalli,1
2157,1533,Hawalli,1
2158,1081,Kuwait,1
2158,2016,Kuwait,1
2158,797,Kuwait,1
2158,2504,Hawalli,1
2158,2625,Kuwait,1
2158,1275,Hawalli,1
2159,1264,Hawalli,1
2159,3165,Hawalli,1
2160,763,Hawalli,1
2161,2584,Hawalli,1
2162,655,Warsaw,1
2163,547,Jeddah,1
2164,666,Quezon City,1
2164,2364,Quezon City,1
2164,1618,Quezon City,1
2165,587,Paris,1
2166,1924,Amman,1
2166,1986,Amman,1
2166,1474,Amman,1
2167,598,Lima,1
2167,971,Lima,1
2167,448,Lima,1
2167,705,Lima,1
2167,581,Lima,1
2167,551,Lima,1
2168,126,Singapore,1
2168,2537,Singapore,1
2169,1285,Riga,1
2169,935,Riga,1
2169,1003,Riga,1
2170,2623,Buenos Aires,1
2170,2329,Buenos Aires,1
2170,2510,Buenos Aires,1
2170,189,Buenos Aires,1
2170,541,Buenos Aires,1
2171,1031,Buenos Aires,1
2171,620,Buenos Aires,1
2172,276,Singapore,1
2172,544,Singapore,1
2172,269,Singapore,1
2172,509,Singapore,1
2172,77,Singapore,1
2172,137,Singapore,1
2172,127,Singapore,1
2173,2299,Buenos Aires,1
2174,328,Singapore,1
2175,2264,Hawalli,1
2175,1264,Hawalli,1
2175,2961,Kuwait,1
2175,1983,Hawalli,1
2176,559,Inch`on,1
2176,1183,Inch`on,1
2177,708,Davao,1
2177,957,Davao,1
2178,1859,Panama,1
2178,1244,Panama,1
2178,2263,Panama,1
2180,1824,Lisbon,1
2180,114,Lisbon,1
2180,2359,Lisbon,1
2180,94,Lisbon,1
2181,778,Brasilia,1
2181,1467,Brasilia,1
2181,2108,Brasilia,1
2182,2318,Singapore,1
2182,807,Singapore,1
2182,1152,Singapore,1
2182,1022,Singapore,1
2183,2427,Kyiv,1
2183,2897,Kyiv,1
2183,724,Kyiv,1
2183,1128,Kyiv,1
2184,1306,Bogota,1
2184,3006,Lima,1
2184,1016,Bogota,1
2184,639,Bogota,1
2184,270,Bogota,1
2185,3121,Heredia,1
2185,1498,Alajuela,1
2186,233,Lima,1
2186,1208,Lima,1
2186,581,Lima,1
2186,1572,Lima,1
2186,2018,Lima,1
2186,649,Lima,1
2187,1474,Amman,1
2187,3161,Hawalli,1
2188,397,Shimonoseki,1
2188,420,Shimonoseki,1
2188,653,Shimonoseki,1
2188,2511,Shimonoseki,1
2188,2952,Shimonoseki,1
2188,1196,Shimonoseki,1
2188,350,Shimonoseki,1
2188,301,Shimonoseki,1
2189,916,Kuwait,1
2189,1290,Hawalli,1
2189,1074,Hawalli,1
2191,1742,Pinang,1
2191,1118,Pinang,1
2191,444,Pinang,1
2191,2519,Pinang,1
2192,487,Lima,1
2192,685,Lima,1
2192,866,Lima,1
2193,2654,Concepcion,1
2193,1253,Concepcion,1
2193,3040,Concepcion,1
2194,521,Quezon City,1
2194,654,Quezon City,1
2194,216,Quezon City,1
2194,430,Quezon City,1
2194,3031,Quezon City,1
2195,3133,Singapore,1
2195,184,Singapore,1
2195,1593,Singapore,1
2195,1272,Singapore,1
2195,2988,Singapore,1
2196,64,Buenos Aires,1
2196,68,Buenos Aires,1
2196,69,Buenos Aires,1
2196,2329,Buenos Aires,1
2197,1045,Fort-De-France,1
2197,2217,Fort-De-France,1
2198,1445,Cali,1
2199,472,Singapore,1
2199,182,Singapore,1
2199,204,Singapore,1
2199,400,Singapore,1
2199,134,Singapore,1
2199,291,Singapore,1
2200,82,Singapore,1
2200,1851,Singapore,1
2201,934,Manado,1
2201,1405,Manado,1
2201,648,Manado,1
2201,1077,Manado,1
2201,1277,Manado,1
2201,2726,Manado,1
2201,721,Manado,1
2201,849,Manado,1
2201,1620,Manado,1
2202,182,Singapore,1
2202,110,Singapore,1
2202,223,Singapore,1
2202,1013,Singapore,1
2202,107,Singapore,1
2203,795,Sofia,1
2203,986,Sofia,1
2203,279,Sofia,1
2204,2443,Bogota,1
2205,174,Singapore,1
2206,2316,San Salvador,1
2206,326,San Salvador,1
2207,134,Singapore,1
2207,771,Singapore,1
2207,1052,Singapore,1
2207,494,Singapore,1
2207,540,Singapore,1
2207,2068,Singapore,1
2207,2707,Singapore,1
2208,1094,Lima,1
2208,2018,Lima,1
2208,1532,Lima,1
2209,2588,Cairo,1
2209,1240,Jeddah,1
2209,1480,Jeddah,1
2210,2284,Pinang,1
2210,275,Pinang,1
2210,912,Pinang,1
2210,812,Pinang,1
2210,211,Pinang,1
2210,1687,Pinang,1
2211,230,Taipei,1
2212,3002,Singapore,1
2212,874,Singapore,1
2212,908,Singapore,1
2213,1557,Quezon City,1
2213,2844,Quezon City,1
2213,659,Quezon City,1
2213,3079,Quezon City,1
2213,1526,Quezon City,1
2213,2485,Quezon City,1
2213,281,Quezon City,1
2214,117,Singapore,1
2214,1342,Singapore,1
2214,3106,Singapore,1
2215,274,Quezon City,1
2215,522,Quezon City,1
2215,2044,Quezon City,1
2215,965,Quezon City,1
2215,2269,Quezon City,1
2215,424,Quezon City,1
2215,936,Quezon City,1
2215,2258,Quezon City,1
2216,1877,Asuncion,1
2216,2480,Asuncion,1
2216,978,Asuncion,1
2216,2004,Asuncion,1
2216,2206,Asuncion,1
2217,343,Piraeus,1
2217,1159,Piraeus,1
2217,1871,Piraeus,1
2217,894,Piraeus,1
2217,57,Piraeus,1
2217,196,Piraeus,1
2217,2434,Piraeus,1
2217,1234,Piraeus,1
2218,852,Beirut,1
2218,1637,B'abda,1
2218,891,Beirut,1
2218,2216,B'abda,1
2218,2867,Beirut,1
2219,1680,Singapore,1
2219,720,Singapore,1
2219,826,Singapore,1
2219,486,Singapore,1
2219,835,Singapore,1
2220,1835,Riga,1
2220,893,Riga,1
2220,991,Riga,1
2220,1210,Riga,1
2220,1897,Riga,1
2220,1288,Riga,1
2220,3081,Riga,1
2220,761,Riga,1
2221,1571,Smolensk,1
2221,1041,Smolensk,1
2222,2632,Piraeus,1
2222,894,Piraeus,1
2222,343,Piraeus,1
2222,57,Piraeus,1
2222,155,Piraeus,1
2222,157,Piraeus,1
2222,1871,Piraeus,1
2223,240,Quezon City,1
2223,2275,Quezon City,1
2224,110,Singapore,1
2224,145,Singapore,1
2224,269,Singapore,1
2224,1100,Singapore,1
2224,1173,Singapore,1
2224,85,Singapore,1
2224,1576,Singapore,1
2224,317,Singapore,1
2225,2870,Hawalli,1
2225,2993,Hawalli,1
2225,2521,Hawalli,1
2225,2229,Hawalli,1
2226,1123,Banda Aceh,1
2226,1157,Banda Aceh,1
2226,1024,Banda Aceh,1
2227,230,Taipei,1
2228,1089,Johannesburg,1
2228,1215,Johannesburg,1
2229,302,Budapest,1
2229,387,Budapest,1
2229,1938,Budapest,1
2230,30,Paris,1
2230,31,Paris,1
2230,248,Paris,1
2230,32,Paris,1
2232,250,Paris,1
2232,176,Paris,1
2232,260,Paris,1
2233,2070,Quezon City,1
2233,1640,Quezon City,1
2233,654,Quezon City,1
2233,2966,Quezon City,1
2233,3118,Quezon City,1
2233,1692,Quezon City,1
2233,2012,Quezon City,1
2233,2743,Quezon City,1
2233,333,Quezon City,1
2233,1265,Quezon City,1
2233,3129,Quezon City,1
2234,368,Pinang,1
2234,3131,Pinang,1
2234,1147,Pinang,1
2234,1479,Pinang,1
2234,461,Pinang,1
2235,2409,Hawalli,1
2235,2319,Hawalli,1
2235,2398,Hawalli,1
2235,2642,Hawalli,1
2235,3184,Kuwait,1
2235,1075,Hawalli,1
2235,1361,Hawalli,1
2236,919,Brasilia,1
2236,471,Brasilia,1
2236,1615,Brasilia,1
2236,1596,Brasilia,1
2236,973,Brasilia,1
2237,1815,Bogota,1
2238,622,Pusan,1
2239,812,Pinang,1
2239,2670,Pinang,1
2239,446,Pinang,1
2239,2907,Pinang,1
2240,757,Budapest,1
2240,2187,Budapest,1
2240,387,Budapest,1
2240,1559,Budapest,1
2241,424,Quezon City,1
2241,1640,Quezon City,1
2241,1995,Quezon City,1
2241,425,Quezon City,1
2241,578,Quezon City,1
2241,1316,Quezon City,1
2241,2765,Quezon City,1
2241,3090,Quezon City,1
2241,616,Quezon City,1
2242,22,Paris,1
2243,2958,Fort-De-France,1
2243,2963,Fort-De-France,1
2244,759,Vienna,1
2244,1113,Vienna,1
2244,1166,Vienna,1
2244,231,Vienna,1
2244,299,Vienna,1
2245,2431,Pinang,1
2245,1189,Pinang,1
2245,338,Pinang,1
2245,1088,Pinang,1
2245,1299,Pinang,1
2245,1672,Pinang,1
2246,738,Singapore,1
2246,1457,Singapore,1
2247,2241,Hawalli,1
2247,1264,Hawalli,1
2247,2229,Hawalli,1
2247,2415,Hawalli,1
2247,1901,Hawalli,1
2247,2536,Hawalli,1
2247,2866,Hawalli,1
2248,296,Paris,1
2248,33,Paris,1
2249,98,Shanghai,1
2250,1731,Hawalli,1
2250,2055,Hawalli,1
2250,871,Kuwait,1
2251,63,Buenos Aires,1
2252,1047,Pinang,1
2252,1167,Pinang,1
2252,567,Pinang,1
2253,975,Nairobi,1
2254,3049,Pinang,1
2254,2326,Pinang,1
2254,1687,Pinang,1
2254,426,Pinang,1
2254,1167,Pinang,1
2255,456,Lima,1
2255,395,Lima,1
2255,945,Lima,1
2255,1208,Lima,1
2255,685,Lima,1
2255,1325,Lima,1
2256,2285,Singapore,1
2256,127,Singapore,1
2256,135,Singapore,1
2258,155,Piraeus,1
2258,172,Piraeus,1
2258,1754,Piraeus,1
2258,2069,Piraeus,1
2259,1937,Minsk,1
2259,1009,Riga,1
2259,2346,Minsk,1
2259,2051,Minsk,1
2260,823,Bologna,1
2261,1287,Ad Damman,1
2262,2457,Brasilia,1
2262,2884,Brasilia,1
2262,1537,Brasilia,1
2262,394,Brasilia,1
2262,478,Brasilia,1
2262,428,Brasilia,1
2262,1644,Brasilia,1
2263,1731,Hawalli,1
2263,822,Manama,1
2264,768,Quezon City,1
2264,2364,Quezon City,1
2264,764,Quezon City,1
2264,943,Quezon City,1
2264,1104,Quezon City,1
2265,785,Brasilia,1
2265,1616,Brasilia,1
2266,812,Pinang,1
2266,2326,Pinang,1
2266,2598,Pinang,1
2266,375,Pinang,1
2266,3143,Pinang,1
2267,3008,Kyiv,1
2267,980,Kyiv,1
2267,1849,Kyiv,1
2268,1100,Singapore,1
2268,110,Singapore,1
2269,182,Singapore,1
2269,2580,Singapore,1
2269,738,Singapore,1
2270,2723,Lima,1
2270,681,Lima,1
2270,2168,Lima,1
2270,440,Lima,1
2271,637,Hermosillo,1
2272,938,Quezon City,1
2272,1293,Quezon City,1
2272,877,Quezon City,1
2272,1589,Quezon City,1
2272,1774,Quezon City,1
2272,533,Quezon City,1
2272,1542,Quezon City,1
2272,3043,Quezon City,1
2273,434,Fort-De-France,1
2273,2764,Fort-De-France,1
2273,2117,Fort-De-France,1
2274,709,Brasilia,1
2275,1116,Quezon City,1
2275,1440,Quezon City,1
2275,1051,Quezon City,1
2275,2882,Quezon City,1
2276,1232,Lima,1
2276,528,Lima,1
2277,621,Buenos Aires,1
2277,1366,Buenos Aires,1
2277,311,Buenos Aires,1
2277,697,Buenos Aires,1
2278,928,Panama,1
2278,2956,Panama,1
2278,1713,Panama,1
2278,2363,Panama,1
2278,1663,Panama,1
2279,1505,Davao,1
2279,957,Davao,1
2279,3012,Davao,1
2280,807,Singapore,1
2280,2537,Singapore,1
2281,1889,Ipoh,1
2281,294,Ipoh,1
2281,2357,Ipoh,1
2282,1522,Cairo,1
2282,1679,Giza,1
2282,2072,Cairo,1
2282,843,Cairo,1
2283,1891,Asuncion,1
2283,1685,Asuncion,1
2283,1746,Asuncion,1
2283,2789,Asuncion,1
2283,1846,Asuncion,1
2284,206,Singapore,1
2284,269,Singapore,1
2284,2988,Singapore,1
2284,2392,Singapore,1
2284,79,Singapore,1
2284,148,Singapore,1
2285,374,Singapore,1
2285,826,Singapore,1
2285,771,Singapore,1
2285,3002,Singapore,1
2285,807,Singapore,1
2286,1074,Hawalli,1
2286,2410,Hawalli,1
2286,1792,Hawalli,1
2286,797,Kuwait,1
2286,1075,Hawalli,1
2286,2756,Hawalli,1
2286,2462,Hawalli,1
2286,1290,Hawalli,1
2286,1497,Kuwait,1
2287,3137,Kyiv,1
2287,710,Kyiv,1
2287,1011,Kyiv,1
2288,191,Singapore,1
2288,623,Singapore,1
2288,127,Singapore,1
2289,3039,Pinang,1
2290,1383,Colombo,1
2291,1185,Manado,1
2291,721,Manado,1
2291,1630,Manado,1
2292,101,Vienna,1
2292,1166,Vienna,1
2293,1464,Jeddah,1
2293,865,Amman,1
2294,85,Singapore,1
2295,2598,Pinang,1
2295,1118,Pinang,1
2295,1147,Pinang,1
2295,3049,Pinang,1
2295,2670,Pinang,1
2295,446,Pinang,1
2295,1194,Pinang,1
2297,938,Quezon City,1
2297,2184,Quezon City,1
2297,1696,Quezon City,1
2297,755,Quezon City,1
2297,652,Quezon City,1
2297,1577,Quezon City,1
2297,467,Quezon City,1
2297,2967,Quezon City,1
2297,1591,Quezon City,1
2298,1176,Piraeus,1
2298,2434,Piraeus,1
2298,640,Piraeus,1
2298,155,Piraeus,1
2298,2204,Piraeus,1
2298,199,Piraeus,1
2298,239,Piraeus,1
2298,894,Piraeus,1
2299,294,Ipoh,1
2300,38,Helsinki,1
2301,2135,Asuncion,1
2301,1812,Asuncion,1
2301,2994,Asuncion,1
2301,2968,Asuncion,1
2302,1962,Heredia,1
2302,2831,Heredia,1
2302,3094,Heredia,1
2302,1436,Heredia,1
2302,1585,Heredia,1
2302,1221,Heredia,1
2303,583,Prague,1
2304,708,Davao,1
2304,1505,Davao,1
2304,2730,Quezon City,1
2304,3142,Davao,1
2305,387,Budapest,1
2305,1321,Budapest,1
2305,1938,Budapest,1
2305,495,Budapest,1
2305,1559,Budapest,1
2305,1777,Budapest,1
2306,2290,Buenos Aires,1
2307,374,Singapore,1
2307,548,Singapore,1
2307,2183,Singapore,1
2307,452,Singapore,1
2307,1100,Singapore,1
2307,2537,Singapore,1
2307,149,Singapore,1
2307,284,Singapore,1
2307,908,Singapore,1
2308,538,Brasilia,1
2309,2867,Beirut,1
2309,1676,Beirut,1
2309,2921,Beirut,1
2309,1459,Beirut,1
2309,891,Beirut,1
2310,2021,Budapest,1
2310,1198,Budapest,1
2310,2005,Budapest,1
2310,351,Budapest,1
2311,812,Pinang,1
2311,2670,Pinang,1
2311,1035,Pinang,1
2311,3131,Pinang,1
2312,2449,Minsk,1
2313,327,Hiroshima,1
2313,3035,Hiroshima,1
2314,2198,San Juan,1
2315,230,Taipei,1
2316,104,Lisbon,1
2316,307,Porto,1
2316,334,Lisbon,1
2317,797,Kuwait,1
2317,1056,Hawalli,1
2317,2961,Kuwait,1
2317,879,Hawalli,1
2317,1745,Kuwait,1
2317,2955,Hawalli,1
2318,1593,Singapore,1
2320,2963,Fort-De-France,1
2321,713,Lima,1
2321,967,Lima,1
2321,714,Lima,1
2321,734,Lima,1
2321,520,Lima,1
2322,362,Johannesburg,1
2322,136,Johannesburg,1
2323,557,Lima,1
2323,3124,Lima,1
2323,3145,Lima,1
2324,877,Quezon City,1
2324,3005,Quezon City,1
2324,431,Quezon City,1
2324,1130,Quezon City,1
2325,1515,Singapore,1
2325,190,Singapore,1
2325,1272,Singapore,1
2325,1298,Singapore,1
2325,1173,Singapore,1
2326,1100,Singapore,1
2326,1173,Singapore,1
2326,548,Singapore,1
2326,1062,Singapore,1
2326,452,Singapore,1
2326,223,Singapore,1
2327,1629,Hawalli,1
2327,1140,Kuwait,1
2327,1981,Hawalli,1
2327,1533,Hawalli,1
2327,2917,Hawalli,1
2328,1093,Nueva San Salvador,1
2328,982,San Salvador,1
2328,339,San Salvador,1
2329,1136,Beirut,1
2330,1935,Riga,1
2330,683,Riga,1
2330,1835,Riga,1
2330,893,Riga,1
2330,1279,Riga,1
2330,1512,Riga,1
2331,2837,Buenos Aires,1
2332,1504,Lima,1
2332,1532,Lima,1
2332,608,Lima,1
2332,448,Lima,1
2332,3124,Lima,1
2332,321,Lima,1
2333,2114,Puerto Presidente Stroessner,1
2333,2056,Puerto Presidente Stroessner,1
2333,1972,Puerto Presidente Stroessner,1
2333,2075,Puerto Presidente Stroessner,1
2334,112,Singapore,1
2334,749,Singapore,1
2334,558,Singapore,1
2335,623,Singapore,1
2335,1798,Singapore,1
2335,807,Singapore,1
2335,190,Singapore,1
2336,1978,Valencia,1
2336,1960,Valencia,1
2337,487,Lima,1
2337,705,Lima,1
2338,329,Paris,1
2338,2126,Buenos Aires,1
2339,1794,Beirut,1
2340,146,Paris,1
2340,2476,Cape Town,1
2341,817,Manado,1
2341,1472,Manado,1
2341,1405,Manado,1
2341,2726,Manado,1
2341,3060,Manado,1
2341,617,Manado,1
2341,1044,Manado,1
2342,1435,Lima,1
2342,1420,Lima,1
2342,556,Lima,1
2342,3006,Lima,1
2343,1309,Buenos Aires,1
2343,2481,Buenos Aires,1
2344,2034,Concepcion,1
2344,1253,Concepcion,1
2344,1042,Concepcion,1
2344,1432,Concepcion,1
2344,1451,Concepcion,1
2345,1021,Colombo,1
2345,2558,Colombo,1
2346,1956,Lima,1
2346,1357,Lima,1
2346,992,Lima,1
2346,1762,Lima,1
2346,1308,Lima,1
2347,59,Calgary,1
2348,772,Quezon City,1
2348,662,Quezon City,1
2348,2696,Quezon City,1
2349,2652,Manado,1
2349,721,Manado,1
2349,817,Manado,1
2349,2726,Manado,1
2349,1053,Manado,1
2350,1046,Kyiv,1
2350,895,Kyiv,1
2350,1806,Kyiv,1
2350,2974,Kyiv,1
2350,2256,Kyiv,1
2350,2675,Kyiv,1
2351,821,Singapore,1
2351,1100,Singapore,1
2351,1457,Singapore,1
2352,3026,Singapore,1
2352,86,Singapore,1
2352,78,Singapore,1
2352,740,Singapore,1
2352,2061,Singapore,1
2353,936,Quezon City,1
2353,1008,Quezon City,1
2353,616,Quezon City,1
2354,1245,Pinang,1
2354,2826,Pinang,1
2354,1672,Pinang,1
2354,1063,Pinang,1
2354,1461,Pinang,1
2354,1748,Pinang,1
2354,2634,Pinang,1
2354,180,Pinang,1
2354,2414,Pinang,1
2355,796,Jeddah,1
2355,2424,Jeddah,1
2355,547,Jeddah,1
2356,157,Piraeus,1
2356,2069,Piraeus,1
2356,2528,Piraeus,1
2357,884,Colombo,1
2357,914,Colombo,1
2357,2502,Colombo,1
2357,2228,Colombo,1
2358,1983,Hawalli,1
2358,763,Hawalli,1
2358,1269,Hawalli,1
2358,2961,Kuwait,1
2358,3030,Kuwait,1
2359,619,Amman,1
2360,636,Manado,1
2360,1405,Manado,1
2360,2270,Manado,1
2360,1185,Manado,1
2360,1186,Manado,1
2360,830,Manado,1
2360,1413,Manado,1
2360,2652,Manado,1
2361,1814,Hawalli,1
2361,1290,Hawalli,1
2361,2955,Hawalli,1
2362,36,Helsinki,1
2363,734,Lima,1
2364,635,L'Ariana,1
2364,1994,L'Ariana,1
2365,954,Bruges,1
2366,536,Nairobi,1
2367,920,Hawalli,1
2367,2167,Hawalli,1
2367,2551,Hawalli,1
2367,2415,Hawalli,1
2367,2721,Hawalli,1
2368,703,Davao,1
2368,939,Quezon City,1
2368,2423,Davao,1
2368,521,Quezon City,1
2369,1189,Pinang,1
2369,2429,Pinang,1
2369,1063,Pinang,1
2369,1672,Pinang,1
2369,2301,Pinang,1
2370,1276,Lima,1
2370,1592,Lima,1
2370,1503,Lima,1
2371,2695,Auckland,1
2372,2094,Bogota,1
2372,2078,Bogota,1
2372,941,Bogota,1
2372,2083,Bogota,1
2373,981,Quezon City,1
2373,533,Quezon City,1
2373,1316,Quezon City,1
2373,2903,Quezon City,1
2373,3151,Quezon City,1
2373,850,Quezon City,1
2373,2364,Quezon City,1
2374,179,Singapore,1
2374,2563,Singapore,1
2374,452,Singapore,1
2374,769,Singapore,1
2374,125,Singapore,1
2374,337,Singapore,1
2374,1100,Singapore,1
2375,497,Antwerpen,1
2376,1100,Singapore,1
2376,84,Singapore,1
2376,337,Singapore,1
2376,452,Singapore,1
2377,794,Calgary,1
2378,294,Ipoh,1
2378,2357,Ipoh,1
2378,2887,Ipoh,1
2379,23,Paris,1
2379,31,Paris,1
2379,32,Paris,1
2379,815,Paris,1
2380,1343,Beirut,1
2380,1637,B'abda,1
2381,3117,Quezon City,1
2381,1311,Quezon City,1
2381,1526,Quezon City,1
2382,242,Singapore,1
2382,178,Singapore,1
2382,179,Singapore,1
2383,2324,Quezon City,1
2383,533,Quezon City,1
2383,2012,Quezon City,1
2383,431,Quezon City,1
2383,521,Quezon City,1
2384,858,Kuwait,1
2384,1140,Kuwait,1
2384,3164,Kuwait,1
2384,2760,Hawalli,1
2384,2809,Hawalli,1
2384,2241,Hawalli,1
2385,1877,Asuncion,1
2385,2755,Asuncion,1
2385,1693,Asuncion,1
2385,1510,Asuncion,1
2385,2173,Asuncion,1
2386,1997,Hawalli,1
2386,2584,Hawalli,1
2386,138,Perth,1
2387,2102,Kyrenia,1
2387,2237,Nicosia,1
2387,2585,Nicosia,1
2388,581,Lima,1
2388,371,Lima,1
2388,608,Lima,1
2388,1082,Lima,1
2389,240,Quezon City,1
2389,652,Quezon City,1
2389,467,Quezon City,1
2389,533,Quezon City,1
2389,2184,Quezon City,1
2389,624,Quezon City,1
2389,2151,Quezon City,1
2390,2428,Lima,1
2390,1094,Lima,1
2390,2622,Lima,1
2390,2985,Lima,1
2390,2950,Lima,1
2390,1079,Lima,1
2390,448,Lima,1
2390,945,Lima,1
2390,1068,Lima,1
2390,3124,Lima,1
2391,51,Paris,1
2392,945,Lima,1
2393,1466,Nicosia,1
2393,2102,Kyrenia,1
2393,3115,Nicosia,1
2393,2074,Kyrenia,1
2393,2238,Kyrenia,1
2394,563,Antwerpen,1
2394,586,Antwerpen,1
2395,1051,Quezon City,1
2395,666,Quezon City,1
2395,1732,Quezon City,1
2395,1265,Quezon City,1
2396,1,Houston,1
2396,2311,Houston,1
2396,2,Houston,1
2396,47,Houston,1
2396,2089,Houston,1
2396,2049,Houston,1
2397,957,Davao,1
2397,2473,Quezon City,1
2397,531,Quezon City,1
2397,736,Quezon City,1
2397,1470,Quezon City,1
2397,2059,Quezon City,1
2398,2725,Banda Aceh,1
2398,1024,Banda Aceh,1
2399,3191,Puerto Presidente Stroessner,1
2400,659,Quezon City,1
2400,2103,Quezon City,1
2400,2848,Quezon City,1
2400,507,Quezon City,1
2400,1526,Quezon City,1
2400,2197,Quezon City,1
2401,2315,Puerto Presidente Stroessner,1
2401,1501,Asuncion,1
2401,1033,Asuncion,1
2401,1500,Buenos Aires,1
2401,1172,Asuncion,1
2401,2307,Asuncion,1
2401,1645,Asuncion,1
2401,1787,Asuncion,1
2402,1276,Lima,1
2403,2359,Lisbon,1
2404,228,Prague,1
2406,549,Nairobi,1
2407,2621,Ipoh,1
2409,2875,Hawalli,1
2409,3164,Kuwait,1
2409,3161,Hawalli,1
2409,1533,Hawalli,1
2409,3037,Hawalli,1
2410,644,Quezon City,1
2410,575,Quezon City,1
2410,958,Davao,1
2410,432,Quezon City,1
2411,292,Heredia,1
2411,1129,Alajuela,1
2411,2001,Alajuela,1
2411,1602,Alajuela,1
2411,2456,Alajuela,1
2411,2775,Heredia,1
2411,1436,Heredia,1
2412,734,Lima,1
2412,3006,Lima,1
2412,259,Lima,1
2412,3145,Lima,1
2412,487,Lima,1
2413,12,Houston,1
2414,2804,Fort-De-France,1
2414,2776,Fort-De-France,1
2414,2958,Fort-De-France,1
2414,2411,Fort-De-France,1
2414,2335,Fort-De-France,1
2414,2582,Fort-De-France,1
2414,2963,Fort-De-France,1
2415,939,Quezon City,1
2415,2529,Quezon City,1
2415,3171,Quezon City,1
2415,1521,Quezon City,1
2415,997,Quezon City,1
2416,3056,Buenos Aires,1
2416,601,Buenos Aires,1
2416,2329,Buenos Aires,1
2416,1684,Buenos Aires,1
2417,1631,Manado,1
2417,1413,Manado,1
2418,2196,Quezon City,1
2418,424,Quezon City,1
2418,3028,Quezon City,1
2418,3079,Quezon City,1
2418,1770,Quezon City,1
2418,507,Quezon City,1
2418,1696,Quezon City,1
2418,2421,Quezon City,1
2419,3077,Bogota,1
2419,1015,Bogota,1
2419,846,Bogota,1
2420,1713,Panama,1
2420,1202,Panama,1
2420,1223,Panama,1
2420,2235,Panama,1
2420,2448,Panama,1
2421,2969,La Paz,1
2421,1090,La Paz,1
2421,524,La Paz,1
2421,1888,La Paz,1
2422,404,Paris,1
2422,200,Paris,1
2423,936,Quezon City,1
2423,716,Quezon City,1
2423,3085,Quezon City,1
2424,216,Quezon City,1
2424,1263,Quezon City,1
2424,2236,Quezon City,1
2424,441,Quezon City,1
2424,939,Quezon City,1
2424,1051,Quezon City,1
2425,250,Paris,1
2425,479,Paris,1
2426,68,Buenos Aires,1
2426,311,Buenos Aires,1
2427,1039,Smolensk,1
2427,3015,Smolensk,1
2427,3036,Smolensk,1
2428,272,Antwerpen,1
2428,141,Antwerpen,1
2428,3134,Antwerpen,1
2428,255,Antwerpen,1
2429,1768,Brasilia,1
2429,478,Brasilia,1
2429,501,Brasilia,1
2429,832,Brasilia,1
2429,706,Brasilia,1
2429,1780,Brasilia,1
2430,72,Singapore,1
2430,82,Singapore,1
2431,1705,Antwerpen,1
2431,3175,Antwerpen,1
2431,1004,Bruges,1
2431,614,Antwerpen,1
2432,883,Colombo,1
2433,693,Bogota,1
2433,1475,Bogota,1
2434,64,Buenos Aires,1
2434,63,Buenos Aires,1
2434,1309,Buenos Aires,1
2434,189,Buenos Aires,1
2434,1500,Buenos Aires,1
2435,1950,Hawalli,1
2435,1175,Hawalli,1
2435,1389,Hawalli,1
2435,1901,Hawalli,1
2435,1264,Hawalli,1
2436,1920,Hawalli,1
2436,2866,Hawalli,1
2436,2917,Hawalli,1
2437,1504,Lima,1
2437,487,Lima,1
2438,507,Quezon City,1
2438,422,Quezon City,1
2438,2529,Quezon City,1
2438,627,Quezon City,1
2438,2730,Quezon City,1
2438,755,Quezon City,1
2439,1241,Cairo,1
2439,1886,Cairo,1
2439,2404,Cairo,1
2439,2512,Cairo,1
2439,2157,Giza,1
2439,256,Giza,1
2440,156,Singapore,1
2440,242,Singapore,1
2440,2524,Singapore,1
2440,109,Singapore,1
2440,655,Warsaw,1
2440,1515,Singapore,1
2441,2376,Panama,1
2441,2956,Panama,1
2441,2978,Panama,1
2441,767,Panama,1
2441,952,Panama,1
2441,2919,Panama,1
2442,1033,Asuncion,1
2442,1284,Asuncion,1
2442,1884,Asuncion,1
2442,1953,Asuncion,1
2443,1594,Singapore,1
2443,504,Singapore,1
2443,1139,Singapore,1
2443,481,Singapore,1
2443,78,Singapore,1
2443,2580,Singapore,1
2443,1551,Singapore,1
2444,80,Singapore,1
2444,142,Singapore,1
2444,120,Singapore,1
2444,548,Singapore,1
2445,2389,Concepcion,1
2445,427,Concepcion,1
2445,2444,Concepcion,1
2446,335,Bogota,1
2446,1055,Bogota,1
2446,735,Bogota,1
2447,1065,Pinang,1
2447,2907,Pinang,1
2448,1668,Antwerpen,1
2448,255,Antwerpen,1
2448,1387,Antwerpen,1
2448,2193,Antwerpen,1
2448,2017,Antwerpen,1
2449,1501,Asuncion,1
2449,1446,Asuncion,1
2449,1341,Asuncion,1
2449,1284,Asuncion,1
2450,415,Santo Domingo,1
2450,1083,Santo Domingo,1
2450,570,Santo Domingo,1
2451,536,Nairobi,1
2451,2132,Nairobi,1
2451,1478,Nairobi,1
2451,1729,Nairobi,1
2452,1193,Lima,1
2453,2500,Fawley,1
2454,1237,Panama,1
2454,1650,Panama,1
2454,2639,Panama,1
2455,163,Edmonton,1
2455,60,Edmonton,1
2456,2802,Pinang,1
2456,2185,Pinang,1
2456,1319,Pinang,1
2457,1320,Pusan,1
2458,1039,Smolensk,1
2458,1447,Smolensk,1
2458,3176,Smolensk,1
2459,110,Singapore,1
2459,463,Singapore,1
2459,356,Singapore,1
2459,107,Singapore,1
2459,78,Singapore,1
2459,1052,Singapore,1
2460,91,Lisbon,1
2460,114,Lisbon,1
2461,448,Lima,1
2461,520,Lima,1
2461,713,Lima,1
2461,1068,Lima,1
2461,2744,Lima,1
2462,1431,Heredia,1
2462,1585,Heredia,1
2462,1962,Heredia,1
2462,2831,Heredia,1
2462,1436,Heredia,1
2462,1221,Heredia,1
2462,2491,Heredia,1
2463,2311,Houston,1
2463,408,Houston,1
2464,2456,Alajuela,1
2464,1607,Heredia,1
2464,1358,Alajuela,1
2464,2763,Alajuela,1
2465,479,Paris,1
2465,27,Paris,1
2466,381,Quezon City,1
2466,1521,Quezon City,1
2466,839,Quezon City,1
2467,199,Piraeus,1
2467,2091,Piraeus,1
2467,2246,Piraeus,1
2467,2434,Piraeus,1
2467,155,Piraeus,1
2467,175,Piraeus,1
2467,818,Piraeus,1
2468,35,Copenhagen,1
2468,268,Copenhagen,1
2469,179,Singapore,1
2470,1674,Asuncion,1
2470,2681,Asuncion,1
2470,1891,Asuncion,1
2470,2602,Asuncion,1
2470,1908,Asuncion,1
2470,2755,Asuncion,1
2470,978,Asuncion,1
2470,2375,Asuncion,1
2470,2922,Asuncion,1
2470,1625,Asuncion,1
2471,808,Bogota,1
2472,993,Pinang,1
2472,974,Pinang,1
2472,1163,Pinang,1
2472,3039,Pinang,1
2473,2478,Paris,1
2474,1064,Colombo,1
2474,2125,Colombo,1
2474,2546,Colombo,1
2474,1383,Colombo,1
2474,2655,Colombo,1
2475,1629,Hawalli,1
2475,2793,Hawalli,1
2475,1497,Kuwait,1
2476,630,Brasilia,1
2476,3053,Brasilia,1
2476,1111,Brasilia,1
2476,428,Brasilia,1
2476,679,Brasilia,1
2477,2450,New Orleans,1
2478,2917,Hawalli,1
2478,2241,Hawalli,1
2478,1074,Hawalli,1
2478,1731,Hawalli,1
2478,2798,Hawalli,1
2478,2207,Hawalli,1
2478,2195,Hawalli,1
2478,2420,Hawalli,1
2479,78,Singapore,1
2479,1508,Singapore,1
2479,1641,Singapore,1
2479,1593,Singapore,1
2480,803,Hawalli,1
2481,1592,Lima,1
2481,1268,Lima,1
2481,2622,Lima,1
2482,1792,Hawalli,1
2482,2625,Kuwait,1
2482,2020,Hawalli,1
2482,33,Paris,1
2482,2811,Hawalli,1
2483,119,Paris,1
2484,1857,Kuwait,1
2484,2521,Hawalli,1
2484,2566,Hawalli,1
2485,1316,Quezon City,1
2485,2473,Quezon City,1
2485,521,Quezon City,1
2485,2197,Quezon City,1
2485,3171,Quezon City,1
2485,216,Quezon City,1
2485,2967,Quezon City,1
2485,764,Quezon City,1
2485,766,Quezon City,1
2485,877,Quezon City,1
2485,1116,Quezon City,1
2485,1778,Quezon City,1
2486,522,Quezon City,1
2486,3085,Quezon City,1
2486,1192,Quezon City,1
2486,781,Quezon City,1
2486,764,Quezon City,1
2487,224,Paris,1
2487,587,Paris,1
2487,404,Paris,1
2487,950,Paris,1
2488,533,Quezon City,1
2488,575,Quezon City,1
2488,850,Quezon City,1
2488,877,Quezon City,1
2488,2324,Quezon City,1
2488,2861,Quezon City,1
2489,530,Paris,1
2489,776,Paris,1
2490,2513,Lima,1
2490,2868,Lima,1
2491,501,Brasilia,1
2491,538,Brasilia,1
2491,725,Brasilia,1
2491,890,Brasilia,1
2492,584,Stuttgart,1
2493,448,Lima,1
2493,480,Lima,1
2493,233,Lima,1
2493,633,Lima,1
2493,259,Lima,1
2493,1643,Lima,1
2494,2722,Tunis,1
2494,1218,L'Ariana,1
2494,1597,Tunis,1
2495,862,Lima,1
2495,2747,Lima,1
2495,971,Lima,1
2496,441,Quezon City,1
2496,1589,Quezon City,1
2496,2070,Quezon City,1
2497,438,Paris,1
2497,2669,Paris,1
2497,296,Paris,1
2498,956,Panama,1
2498,2767,Panama,1
2499,554,Lisbon,1
2499,93,Lisbon,1
2500,724,Kyiv,1
2500,1481,Kyiv,1
2500,898,Kyiv,1
2500,1150,Kyiv,1
2500,1400,Kyiv,1
2500,2499,Kyiv,1
2500,793,Kyiv,1
2500,3159,Kyiv,1
2501,2491,Heredia,1
2501,1524,Heredia,1
2502,2861,Quezon City,1
2502,3085,Quezon City,1
2502,1008,Quezon City,1
2502,666,Quezon City,1
2503,877,Quezon City,1
2503,3129,Quezon City,1
2503,574,Quezon City,1
2503,467,Quezon City,1
2504,357,Quezon City,1
2504,2905,Quezon City,1
2504,2966,Quezon City,1
2505,95,Lisbon,1
2505,96,Lisbon,1
2505,2359,Lisbon,1
2506,2328,Quezon City,1
2506,781,Quezon City,1
2506,765,Quezon City,1
2506,1200,Quezon City,1
2507,2410,Hawalli,1
2507,2462,Hawalli,1
2507,1379,Hawalli,1
2507,2917,Hawalli,1
2508,421,Caracas,1
2509,2100,Buenos Aires,1
2509,519,Buenos Aires,1
2509,3056,Buenos Aires,1
2509,3058,Buenos Aires,1
2509,2837,Buenos Aires,1
2510,839,Quezon City,1
2510,1254,Quezon City,1
2510,1732,Quezon City,1
2510,1779,Quezon City,1
2511,276,Singapore,1
2512,551,Lima,1
2512,560,Lima,1
2512,2221,Lima,1
2512,2569,Lima,1
2512,3056,Buenos Aires,1
2513,847,Florence,1
2513,841,Paris,1
2514,1981,Hawalli,1
2514,3184,Kuwait,1
2514,2145,Hawalli,1
2514,797,Kuwait,1
2515,564,Lima,1
2515,395,Lima,1
2515,450,Lima,1
2515,913,Lima,1
2516,130,Houston,1
2516,2089,Houston,1
2516,7,Houston,1
2516,8,Houston,1
2516,2527,Houston,1
2517,2767,Panama,1
2517,2919,Panama,1
2517,987,Panama,1
2517,1086,Panama,1
2517,1390,Panama,1
2517,2515,Panama,1
2517,2522,Panama,1
2517,784,Panama,1
2518,2404,Cairo,1
2518,2072,Cairo,1
2518,1848,Cairo,1
2519,975,Nairobi,1
2519,2773,Nairobi,1
2519,1729,Nairobi,1
2519,744,Nairobi,1
2520,1237,Panama,1
2520,2342,Panama,1
2520,1783,Panama,1
2521,1514,Inch`on,1
2521,2741,Pusan,1
2521,1322,Pusan,1
2522,2563,Singapore,1
2522,223,Singapore,1
2522,374,Singapore,1
2522,127,Singapore,1
2522,135,Singapore,1
2522,317,Singapore,1
2523,639,Bogota,1
2523,2658,Bogota,1
2523,1475,Bogota,1
2523,24,Paris,1
2523,1756,Bogota,1
2524,1682,Nueva San Salvador,1
2524,2177,Nueva San Salvador,1
2524,2608,Nueva San Salvador,1
2524,326,San Salvador,1
2525,2797,Hawalli,1
2525,2264,Hawalli,1
2525,1533,Hawalli,1
2525,2756,Hawalli,1
2526,119,Paris,1
2527,221,Cordoba,1
2527,439,Cordoba,1
2527,2713,Cordoba,1
2527,66,Buenos Aires,1
2527,775,Cordoba,1
2528,283,Singapore,1
2528,149,Singapore,1
2528,2392,Singapore,1
2528,165,Singapore,1
2529,2747,Lima,1
2529,335,Bogota,1
2529,1079,Lima,1
2530,1246,Concepcion,1
2530,2033,Concepcion,1
2530,1025,Talca,1
2531,2252,Lisbon,1
2532,817,Manado,1
2532,990,Manado,1
2532,1277,Manado,1
2532,1405,Manado,1
2532,2812,Manado,1
2533,1882,Quezon City,1
2533,2130,Quezon City,1
2533,522,Quezon City,1
2533,2367,Quezon City,1
2533,3188,Quezon City,1
2533,2060,Quezon City,1
2533,3180,Quezon City,1
2534,2190,Hawalli,1
2534,1397,Hawalli,1
2535,51,Paris,1
2535,26,Paris,1
2535,296,Paris,1
2536,806,Tel Aviv-Yafo,1
2536,1739,Amman,1
2537,1858,San Salvador,1
2537,326,San Salvador,1
2538,1975,Piraeus,1
2538,1159,Piraeus,1
2538,1677,Piraeus,1
2538,239,Piraeus,1
2539,2146,Manado,1
2539,617,Manado,1
2539,830,Manado,1
2540,262,Budapest,1
2540,323,Budapest,1
2540,1197,Budapest,1
2540,2779,Budapest,1
2540,387,Budapest,1
2540,542,Budapest,1
2541,546,Brasilia,1
2541,778,Brasilia,1
2541,2138,Brasilia,1
2541,1616,Brasilia,1
2541,2457,Brasilia,1
2541,471,Brasilia,1
2541,785,Brasilia,1
2541,1458,Brasilia,1
2541,501,Brasilia,1
2542,1978,Valencia,1
2542,1623,Valencia,1
2542,597,Valencia,1
2542,475,Valencia,1
2543,1105,New Orleans,1
2543,209,New Orleans,1
2544,79,Singapore,1
2544,1565,Singapore,1
2544,1507,Singapore,1
2544,504,Singapore,1
2545,3106,Singapore,1
2545,1038,Singapore,1
2545,208,Singapore,1
2546,976,Hawalli,1
2546,1385,Hawalli,1
2546,1175,Hawalli,1
2546,1497,Kuwait,1
2546,1765,Hawalli,1
2546,1857,Kuwait,1
2546,2870,Hawalli,1
2547,2705,Minsk,1
2547,2853,Minsk,1
2547,1728,Minsk,1
2547,2933,Minsk,1
2547,3066,Minsk,1
2548,459,Lima,1
2548,2428,Lima,1
2548,945,Lima,1
2548,1648,Lima,1
2549,1275,Hawalli,1
2550,1124,Singapore,1
2551,2437,Asuncion,1
2552,2317,Quezon City,1
2552,2553,Quezon City,1
2552,424,Quezon City,1
2552,423,Quezon City,1
2552,1526,Quezon City,1
2552,1588,Quezon City,1
2552,654,Quezon City,1
2553,846,Bogota,1
2553,2218,Bogota,1
2553,2822,Bogota,1
2554,2421,Quezon City,1
2554,1116,Quezon City,1
2554,2024,Quezon City,1
2554,2636,Quezon City,1
2554,1051,Quezon City,1
2554,728,Quezon City,1
2555,350,Shimonoseki,1
2555,397,Shimonoseki,1
2555,653,Shimonoseki,1
2555,1012,Shimonoseki,1
2555,2511,Shimonoseki,1
2556,1593,Singapore,1
2556,2971,Singapore,1
2556,283,Singapore,1
2556,1027,Singapore,1
2556,504,Singapore,1
2556,1715,Singapore,1
2556,318,Singapore,1
2556,576,Singapore,1
2557,2892,Quezon City,1
2557,837,Quezon City,1
2557,274,Quezon City,1
2557,537,Quezon City,1
2558,2337,Lima,1
2558,1435,Lima,1
2558,450,Lima,1
2559,109,Singapore,1
2559,148,Singapore,1
2559,1622,Singapore,1
2559,206,Singapore,1
2559,156,Singapore,1
2559,190,Singapore,1
2560,34,Piraeus,1
2560,175,Piraeus,1
2560,2053,Piraeus,1
2560,154,Piraeus,1
2560,942,Piraeus,1
2561,531,Quezon City,1
2561,2419,Quezon City,1
2561,533,Quezon City,1
2561,1470,Quezon City,1
2561,2421,Quezon City,1
2561,216,Quezon City,1
2561,798,Quezon City,1
2561,616,Quezon City,1
2562,718,Singapore,1
2562,337,Singapore,1
2562,1171,Singapore,1
2563,105,Paris,1
2563,702,Paris,1
2563,22,Paris,1
2564,895,Kyiv,1
2564,1153,Kyiv,1
2564,3075,Kyiv,1
2564,2313,Kyiv,1
2564,2200,Kyiv,1
2564,691,Kyiv,1
2564,1078,Kyiv,1
2565,3138,Seville,1
2566,3182,Ipoh,1
2566,3119,Ipoh,1
2566,1206,Ipoh,1
2566,2621,Ipoh,1
2566,1439,Ipoh,1
2567,781,Quezon City,1
2567,938,Quezon City,1
2567,1870,Quezon City,1
2567,1192,Quezon City,1
2568,1479,Pinang,1
2568,1040,Pinang,1
2568,275,Pinang,1
2569,808,Bogota,1
2569,2879,Bogota,1
2569,1257,Bogota,1
2569,1149,Bogota,1
2569,506,Bogota,1
2570,803,Hawalli,1
2571,717,Cuiaba,1
2571,1407,Cuiaba,1
2571,909,Cuiaba,1
2571,2239,Cuiaba,1
2572,485,Brasilia,1
2572,1852,Brasilia,1
2572,489,Brasilia,1
2572,870,Brasilia,1
2572,1596,Brasilia,1
2573,49,New Orleans,1
2574,2010,Quezon City,1
2574,997,Quezon City,1
2574,2160,Quezon City,1
2574,2194,Quezon City,1
2575,3185,Quezon City,1
2576,798,Quezon City,1
2576,3188,Quezon City,1
2576,662,Quezon City,1
2576,2696,Quezon City,1
2576,772,Quezon City,1
2576,333,Quezon City,1
2576,1882,Quezon City,1
2576,1028,Quezon City,1
2576,3079,Quezon City,1
2577,846,Bogota,1
2577,1899,Bogota,1
2577,3077,Bogota,1
2577,639,Bogota,1
2578,267,Halfway Tree,1
2578,1854,Halfway Tree,1
2578,882,Halfway Tree,1
2578,1725,Halfway Tree,1
2579,2468,Singapore,1
2580,2823,Riga,1
2580,2136,Riga,1
2580,1935,Riga,1
2580,683,Riga,1
2580,1285,Riga,1
2580,2976,Riga,1
2581,409,Kyiv,1
2581,1011,Kyiv,1
2582,2627,Singapore,1
2582,727,Singapore,1
2582,135,Singapore,1
2582,148,Singapore,1
2582,807,Singapore,1
2583,1551,Singapore,1
2583,470,Singapore,1
2583,1576,Singapore,1
2584,1257,Bogota,1
2584,1899,Bogota,1
2584,2658,Bogota,1
2584,592,Bogota,1
2585,1541,Pinang,1
2585,1163,Pinang,1
2585,1065,Pinang,1
2585,3131,Pinang,1
2585,3143,Pinang,1
2586,1075,Hawalli,1
2586,1290,Hawalli,1
2586,2167,Hawalli,1
2586,1651,Hawalli,1
2586,1264,Hawalli,1
2586,2873,Hawalli,1
2587,1500,Buenos Aires,1
2587,2208,Buenos Aires,1
2587,534,Buenos Aires,1
2588,66,Buenos Aires,1
2588,3107,Buenos Aires,1
2588,401,Buenos Aires,1
2589,509,Singapore,1
2589,77,Singapore,1
2589,807,Singapore,1
2590,242,Singapore,1
2591,148,Singapore,1
2591,184,Singapore,1
2591,82,Singapore,1
2591,204,Singapore,1
2592,440,Lima,1
2592,971,Lima,1
2592,2980,Lima,1
2592,925,Lima,1
2592,1191,Lima,1
2593,2480,Asuncion,1
2595,622,Pusan,1
2596,568,Colombo,1
2596,802,Colombo,1
2596,1064,Colombo,1
2596,2655,Colombo,1
2596,1021,Colombo,1
2596,75,Singapore,1
2597,2138,Brasilia,1
2597,3053,Brasilia,1
2597,725,Brasilia,1
2597,2432,Brasilia,1
2597,2530,Brasilia,1
2597,569,Brasilia,1
2597,501,Brasilia,1
2598,532,Quezon City,1
2598,2892,Quezon City,1
2598,2606,Quezon City,1
2599,906,Phuket,1
2599,1667,Phuket,1
2600,1782,Pinang,1
2600,2598,Pinang,1
2600,917,Pinang,1
2600,461,Pinang,1
2601,1533,Hawalli,1
2601,2760,Hawalli,1
2601,920,Hawalli,1
2601,1385,Hawalli,1
2601,858,Kuwait,1
2602,285,Lima,1
2602,2950,Lima,1
2602,371,Lima,1
2602,456,Lima,1
2602,551,Lima,1
2602,557,Lima,1
2602,395,Lima,1
2602,480,Lima,1
2602,1504,Lima,1
2602,2985,Lima,1
2602,845,Lima,1
2603,851,Santo Domingo,1
2603,1421,Santo Domingo,1
2603,933,Santo Domingo,1
2603,1813,Santo Domingo,1
2603,2895,Santo Domingo,1
2604,1140,Kuwait,1
2604,1385,Hawalli,1
2604,1981,Hawalli,1
2604,2849,Hawalli,1
2604,829,Hawalli,1
2604,858,Kuwait,1
2604,700,Hawalli,1
2604,2638,Hawalli,1
2605,482,Shanghai,1
2605,969,Shanghai,1
2605,2164,Shanghai,1
2606,433,Antwerpen,1
2606,255,Antwerpen,1
2607,1351,Heredia,1
2607,1585,Heredia,1
2607,2028,Alajuela,1
2607,1671,Alajuela,1
2607,2385,Heredia,1
2608,654,Quezon City,1
2608,422,Quezon City,1
2608,781,Quezon City,1
2608,507,Quezon City,1
2608,571,Quezon City,1
2608,1811,Quezon City,1
2608,2697,Quezon City,1
2608,1049,Quezon City,1
2609,2995,Alajuela,1
2609,1721,Heredia,1
2609,1585,Heredia,1
2609,1785,Heredia,1
2609,2090,Heredia,1
2609,1476,Heredia,1
2609,3104,Heredia,1
2610,657,Nicosia,1
2610,2803,Nicosia,1
2611,1538,Davao,1
2611,1959,Davao,1
2611,677,Davao,1
2612,2683,Houston,1
2612,18,Houston,1
2613,38,Helsinki,1
2613,1831,Helsinki,1
2614,160,Dublin,1
2614,43,Dublin,1
2614,2525,Dublin,1
2615,1533,Hawalli,1
2615,2993,Hawalli,1
2615,879,Hawalli,1
2616,190,Singapore,1
2616,208,Singapore,1
2616,1027,Singapore,1
2617,744,Nairobi,1
2617,1211,Nairobi,1
2618,69,Buenos Aires,1
2618,189,Buenos Aires,1
2618,510,Buenos Aires,1
2618,620,Buenos Aires,1
2618,3058,Buenos Aires,1
2619,262,Budapest,1
2620,2280,Beirut,1
2620,1794,Beirut,1
2621,939,Quezon City,1
2621,2328,Quezon City,1
2621,1353,Quezon City,1
2622,1665,Singapore,1
2622,120,Singapore,1
2622,145,Singapore,1
2622,826,Singapore,1
2622,2068,Singapore,1
2623,1186,Manado,1
2624,1535,Asuncion,1
2625,321,Lima,1
2625,1276,Lima,1
2625,448,Lima,1
2625,3095,Lima,1
2625,3190,Lima,1
2625,3124,Lima,1
2626,886,Lisbon,1
2626,91,Lisbon,1
2626,701,Lisbon,1
2627,2313,Kyiv,1
2627,2974,Kyiv,1
2627,859,Kyiv,1
2627,722,Kyiv,1
2627,898,Kyiv,1
2628,727,Singapore,1
2628,1139,Singapore,1
2629,187,Tel Aviv-Yafo,1
2630,1749,Amman,1
2631,262,Budapest,1
2631,495,Budapest,1
2631,757,Budapest,1
2631,542,Budapest,1
2631,2591,Budapest,1
2632,2595,Nicosia,1
2633,982,San Salvador,1
2633,760,Nueva San Salvador,1
2633,1858,San Salvador,1
2633,339,San Salvador,1
2633,968,San Salvador,1
2633,435,Nueva San Salvador,1
2634,2111,Baku,1
2636,345,Singapore,1
2636,1173,Singapore,1
2636,1594,Singapore,1
2636,1944,Quezon City,1
2636,2061,Singapore,1
2636,281,Quezon City,1
2636,1665,Singapore,1
2637,2886,Singapore,1
2637,184,Singapore,1
2637,857,Singapore,1
2637,109,Singapore,1
2637,293,Singapore,1
2637,337,Singapore,1
2637,159,Singapore,1
2638,2141,Kaliningrad,1
2639,561,Hiroshima,1
2639,1036,Hiroshima,1
2639,2829,Hiroshima,1
2640,1018,Quezon City,1
2640,2184,Quezon City,1
2640,2130,Quezon City,1
2640,2196,Quezon City,1
2640,2599,Quezon City,1
2640,515,Quezon City,1
2640,430,Quezon City,1
2641,779,Singapore,1
2641,2285,Singapore,1
2642,3107,Buenos Aires,1
2642,2037,Buenos Aires,1
2643,1651,Hawalli,1
2643,2264,Hawalli,1
2643,2268,Hawalli,1
2643,2557,Hawalli,1
2643,2584,Hawalli,1
2643,1295,Hawalli,1
2643,2862,Hawalli,1
2643,2551,Hawalli,1
2644,837,Quezon City,1
2644,1838,Quezon City,1
2644,1051,Quezon City,1
2644,1263,Quezon City,1
2644,1440,Quezon City,1
2644,555,Quezon City,1
2644,716,Quezon City,1
2645,500,Panama,1
2645,1859,Panama,1
2645,1803,Panama,1
2645,2263,Panama,1
2645,2522,Panama,1
2645,928,Panama,1
2645,784,Panama,1
2645,1449,Panama,1
2646,1685,Asuncion,1
2646,1884,Asuncion,1
2647,38,Helsinki,1
2647,35,Copenhagen,1
2648,913,Lima,1
2648,2950,Lima,1
2648,456,Lima,1
2648,395,Lima,1
2648,448,Lima,1
2649,2571,Quezon City,1
2650,532,Quezon City,1
2650,357,Quezon City,1
2650,431,Quezon City,1
2650,716,Quezon City,1
2650,839,Quezon City,1
2650,1254,Quezon City,1
2650,306,Quezon City,1
2651,723,Concepcion,1
2651,2654,Concepcion,1
2651,2390,Talca,1
2651,1243,Concepcion,1
2652,893,Riga,1
2652,1279,Riga,1
2652,2947,Riga,1
2652,3132,Riga,1
2652,1138,Riga,1
2653,353,Quito,1
2653,962,Quito,1
2653,2144,Quito,1
2655,680,Houston,1
2655,1318,Houston,1
2655,13,Houston,1
2656,1929,Quezon City,1
2656,765,Quezon City,1
2656,1022,Singapore,1
2656,191,Singapore,1
2656,185,Singapore,1
2657,1245,Pinang,1
2657,974,Pinang,1
2657,1048,Pinang,1
2657,1461,Pinang,1
2657,1040,Pinang,1
2657,2185,Pinang,1
2658,690,Auckland,1
2659,356,Singapore,1
2659,2025,Singapore,1
2659,720,Singapore,1
2659,244,Singapore,1
2659,107,Singapore,1
2659,548,Singapore,1
2660,1595,Brasilia,1
2660,414,Brasilia,1
2661,259,Lima,1
2661,753,Lima,1
2661,3124,Lima,1
2661,285,Lima,1
2661,3197,Lima,1
2661,633,Lima,1
2661,2723,Lima,1
2661,3068,Lima,1
2662,196,Piraeus,1
2662,172,Piraeus,1
2662,175,Piraeus,1
2662,239,Piraeus,1
2662,894,Piraeus,1
2662,2246,Piraeus,1
2663,2475,Shanghai,1
2664,1220,Budapest,1
2664,2779,Budapest,1
2665,2639,Panama,1
2665,1270,Panama,1
2665,1373,Panama,1
2665,1449,Panama,1
2665,2999,Panama,1
2666,40,Dublin,1
2666,2525,Dublin,1
2667,579,Lima,1
2667,1477,Lima,1
2667,1872,Lima,1
2667,714,Lima,1
2668,621,Buenos Aires,1
2669,1940,Davao,1
2669,274,Quezon City,1
2669,1692,Quezon City,1
2669,562,Quezon City,1
2670,11,Houston,1
2670,12,Houston,1
2671,43,Dublin,1
2671,160,Dublin,1
2671,1367,Dublin,1
2672,1559,Budapest,1
2672,921,Budapest,1
2672,262,Budapest,1
2672,351,Budapest,1
2673,513,Port of Spain,1
2673,2534,Port of Spain,1
2674,1343,Beirut,1
2674,1230,Beirut,1
2674,2867,Beirut,1
2675,1138,Riga,1
2675,1178,Riga,1
2675,1757,Riga,1
2675,2976,Riga,1
2676,287,Piraeus,1
2676,2091,Piraeus,1
2677,645,Singapore,1
2677,2886,Singapore,1
2677,1173,Singapore,1
2677,184,Singapore,1
2677,79,Singapore,1
2678,1980,Tel Aviv-Yafo,1
2679,2659,Hawalli,1
2679,1362,Hawalli,1
2679,1382,Hawalli,1
2680,1089,Johannesburg,1
2680,1215,Johannesburg,1
2680,2343,Johannesburg,1
2681,1042,Concepcion,1
2681,1451,Concepcion,1
2682,421,Caracas,1
2683,1709,Kaliningrad,1
2683,2043,Kaliningrad,1
2683,1391,Kaliningrad,1
2684,1185,Manado,1
2684,1910,Manado,1
2684,1405,Manado,1
2684,1413,Manado,1
2684,2652,Manado,1
2685,91,Lisbon,1
2686,1320,Pusan,1
2686,1486,Pusan,1
2687,756,Minsk,1
2687,1452,Minsk,1
2687,1937,Minsk,1
2687,1425,Minsk,1
2689,360,Singapore,1
2689,727,Singapore,1
2690,879,Hawalli,1
2690,858,Kuwait,1
2690,2955,Hawalli,1
2690,2241,Hawalli,1
2691,481,Singapore,1
2691,727,Singapore,1
2691,1139,Singapore,1
2691,110,Singapore,1
2691,137,Singapore,1
2692,939,Quezon City,1
2692,1695,Quezon City,1
2692,2254,Quezon City,1
2693,673,Bogota,1
2693,1756,Bogota,1
2693,1376,Bogota,1
2693,647,Cali,1
2693,335,Bogota,1
2694,58,Helsinki,1
2694,37,Helsinki,1
2695,1175,Hawalli,1
2695,3165,Hawalli,1
2695,2514,Kuwait,1
2695,2566,Hawalli,1
2695,2955,Hawalli,1
2696,806,Tel Aviv-Yafo,1
2696,187,Tel Aviv-Yafo,1
2697,2495,Quezon City,1
2697,505,Quezon City,1
2697,2435,Quezon City,1
2698,923,Helsinki,1
2698,37,Helsinki,1
2699,1349,Quezon City,1
2699,3063,Quezon City,1
2699,1921,Quezon City,1
2699,2719,Quezon City,1
2699,1995,Quezon City,1
2699,1589,Quezon City,1
2699,1870,Quezon City,1
2699,2777,Quezon City,1
2699,1879,Quezon City,1
2699,441,Quezon City,1
2699,1470,Quezon City,1
2700,1998,Piraeus,1
2700,2906,Piraeus,1
2700,1587,Piraeus,1
2701,1809,Concepcion,1
2701,1296,Concepcion,1
2701,458,Concepcion,1
2701,1329,Concepcion,1
2702,141,Antwerpen,1
2702,455,Antwerpen,1
2702,482,Shanghai,1
2702,1656,Antwerpen,1
2703,1476,Heredia,1
2703,2128,Heredia,1
2703,1315,Heredia,1
2703,1483,Heredia,1
2704,10,Houston,1
2704,2683,Houston,1
2704,14,Houston,1
2705,768,Quezon City,1
2705,1354,Quezon City,1
2705,1990,Quezon City,1
2705,2750,Quezon City,1
2705,424,Quezon City,1
2706,3044,Taipei,1
2707,2701,Jeddah,1
2707,2735,Jeddah,1
2707,547,Jeddah,1
2708,2271,Asuncion,1
2708,1891,Asuncion,1
2708,1284,Asuncion,1
2708,1884,Asuncion,1
2708,1248,Asuncion,1
2709,1461,Pinang,1
2709,180,Pinang,1
2709,462,Pinang,1
2709,1245,Pinang,1
2709,1541,Pinang,1
2709,1048,Pinang,1
2710,762,Puerto Presidente Stroessner,1
2710,311,Buenos Aires,1
2710,401,Buenos Aires,1
2711,2357,Ipoh,1
2711,1782,Pinang,1
2711,1460,Pinang,1
2712,600,Paris,1
2712,32,Paris,1
2713,120,Singapore,1
2713,2183,Singapore,1
2713,2707,Singapore,1
2713,398,Singapore,1
2713,749,Singapore,1
2714,548,Singapore,1
2714,1323,Singapore,1
2714,1062,Singapore,1
2714,79,Singapore,1
2714,223,Singapore,1
2714,165,Singapore,1
2715,167,Bogota,1
2715,2918,Bogota,1
2715,2916,Bogota,1
2715,1842,Bogota,1
2715,1817,Bogota,1
2716,1901,Hawalli,1
2716,3165,Hawalli,1
2716,916,Kuwait,1
2717,1185,Manado,1
2717,1910,Manado,1
2717,990,Manado,1
2718,2720,Panama,1
2718,1918,Panama,1
2718,2057,Panama,1
2718,1224,Panama,1
2718,1237,Panama,1
2718,1803,Panama,1
2719,2857,Quezon City,1
2719,3028,Quezon City,1
2719,2645,Quezon City,1
2719,507,Quezon City,1
2719,1526,Quezon City,1
2720,1167,Pinang,1
2720,444,Pinang,1
2720,2634,Pinang,1
2720,589,Pinang,1
2720,1438,Pinang,1
2721,2120,Bogota,1
2721,316,Bogota,1
2722,2541,Puerto Presidente Stroessner,1
2722,2830,Puerto Presidente Stroessner,1
2722,2347,Puerto Presidente Stroessner,1
2722,1642,Puerto Presidente Stroessner,1
2722,2315,Puerto Presidente Stroessner,1
2722,758,Puerto Presidente Stroessner,1
2722,2161,Puerto Presidente Stroessner,1
2723,2429,Pinang,1
2723,1047,Pinang,1
2724,3104,Heredia,1
2725,1882,Quezon City,1
2725,2899,Quezon City,1
2725,1437,Quezon City,1
2725,3188,Quezon City,1
2725,1823,Quezon City,1
2726,2509,Kyrenia,1
2727,864,Almaty,1
2727,2948,Almaty,1
2728,2550,Brasilia,1
2728,1644,Brasilia,1
2728,630,Brasilia,1
2728,2841,Brasilia,1
2728,501,Brasilia,1
2728,1067,Brasilia,1
2728,2073,Brasilia,1
2729,61,Buenos Aires,1
2729,63,Buenos Aires,1
2729,70,Buenos Aires,1
2730,157,Piraeus,1
2730,2246,Piraeus,1
2730,2434,Piraeus,1
2730,57,Piraeus,1
2730,131,Piraeus,1
2730,155,Piraeus,1
2730,2053,Piraeus,1
2731,69,Buenos Aires,1
2731,3058,Buenos Aires,1
2731,189,Buenos Aires,1
2731,383,Buenos Aires,1
2732,436,Lima,1
2732,566,Lima,1
2732,855,Lima,1
2732,3190,Lima,1
2732,259,Lima,1
2732,2929,Lima,1
2732,3145,Lima,1
2732,2333,Lima,1
2733,2195,Hawalli,1
2733,2445,Hawalli,1
2733,1076,Hawalli,1
2733,2489,Hawalli,1
2733,2521,Hawalli,1
2733,1580,Hawalli,1
2733,2917,Hawalli,1
2734,434,Fort-De-France,1
2734,1045,Fort-De-France,1
2735,397,Shimonoseki,1
2735,301,Shimonoseki,1
2735,300,Shimonoseki,1
2736,1638,Port of Spain,1
2736,670,Port of Spain,1
2736,513,Port of Spain,1
2737,1855,Lima,1
2737,2816,Lima,1
2737,608,Lima,1
2737,560,Lima,1
2737,713,Lima,1
2738,582,Florence,1
2739,2204,Piraeus,1
2739,210,Piraeus,1
2739,1677,Piraeus,1
2740,1362,Hawalli,1
2740,3164,Kuwait,1
2740,1920,Hawalli,1
2740,916,Kuwait,1
2741,2599,Quezon City,1
2741,2184,Quezon City,1
2742,2423,Davao,1
2742,3071,Davao,1
2742,3012,Davao,1
2742,3142,Davao,1
2743,523,Valencia,1
2743,641,Valencia,1
2744,186,Singapore,1
2744,1515,Singapore,1
2744,318,Singapore,1
2744,727,Singapore,1
2744,317,Singapore,1
2744,277,Singapore,1
2744,872,Singapore,1
2745,257,Cape Town,1
2746,628,Panama,1
2746,784,Panama,1
2746,1783,Panama,1
2746,952,Panama,1
2746,1803,Panama,1
2747,1090,La Paz,1
2747,2361,La Paz,1
2747,535,La Paz,1
2747,1954,La Paz,1
2747,2969,La Paz,1
2747,524,La Paz,1
2747,2231,La Paz,1
2748,1147,Pinang,1
2748,1368,Pinang,1
2748,1948,Pinang,1
2748,3160,Pinang,1
2748,3039,Pinang,1
2748,2907,Pinang,1
2748,1946,Pinang,1
2748,3049,Pinang,1
2748,2670,Pinang,1
2749,1046,Kyiv,1
2749,2188,Kyiv,1
2749,2116,Kyiv,1
2749,1054,Kyiv,1
2749,1344,Kyiv,1
2749,2856,Kyiv,1
2749,932,Kyiv,1
2750,1748,Pinang,1
2750,462,Pinang,1
2751,1747,Budapest,1
2751,2182,Kaliningrad,1
2751,2006,Kaliningrad,1
2752,2029,Dublin,1
2752,1932,Dublin,1
2753,2686,Talca,1
2754,423,Quezon City,1
2754,1116,Quezon City,1
2754,2743,Quezon City,1
2754,1274,Quezon City,1
2755,21,Paris,1
2755,1195,Paris,1
2755,103,Paris,1
2755,1380,Paris,1
2756,742,Santo Domingo,1
2756,933,Santo Domingo,1
2756,1840,Santo Domingo,1
2757,624,Quezon City,1
2757,1316,Quezon City,1
2757,532,Quezon City,1
2758,161,Helsinki,1
2758,38,Helsinki,1
2759,71,Ajman,1
2759,1839,Ajman,1
2760,492,Brasilia,1
2760,1458,Brasilia,1
2760,471,Brasilia,1
2760,919,Brasilia,1
2761,1348,Fort-De-France,1
2761,972,Fort-De-France,1
2761,2217,Fort-De-France,1
2762,820,Florence,1
2763,1264,Hawalli,1
2763,1862,Kuwait,1
2763,2993,Hawalli,1
2763,672,Hawalli,1
2764,2027,Buenos Aires,1
2764,2315,Puerto Presidente Stroessner,1
2764,1429,Puerto Presidente Stroessner,1
2764,1209,Puerto Presidente Stroessner,1
2765,435,Nueva San Salvador,1
2765,1569,San Salvador,1
2765,1885,Nueva San Salvador,1
2765,326,San Salvador,1
2765,339,San Salvador,1
2765,968,San Salvador,1
2766,1039,Smolensk,1
2766,1562,Smolensk,1
2766,1571,Smolensk,1
2766,3015,Smolensk,1
2766,1447,Smolensk,1
2767,1476,Heredia,1
2767,784,Panama,1
2767,2046,Heredia,1
2768,49,New Orleans,1
2768,788,New Orleans,1
2768,4,New Orleans,1
2769,466,Lima,1
2769,1276,Lima,1
2769,787,Lima,1
2769,511,Lima,1
2769,459,Lima,1
2770,242,Singapore,1
2770,186,Singapore,1
2770,1593,Singapore,1
2771,386,Seville,1
2772,1816,Davao,1
2773,2114,Puerto Presidente Stroessner,1
2773,62,Buenos Aires,1
2773,2542,Puerto Presidente Stroessner,1
2773,3128,Puerto Presidente Stroessner,1
2773,1518,Puerto Presidente Stroessner,1
2774,509,Singapore,1
2774,2988,Singapore,1
2774,186,Singapore,1
2774,2833,Singapore,1
2775,2287,Amman,1
2775,619,Amman,1
2776,900,Zurich,1
2776,2014,Zurich,1
2776,377,Zurich,1
2777,1992,Bogota,1
2777,1015,Bogota,1
2777,2470,Bogota,1
2777,915,Bogota,1
2778,274,Quezon City,1
2778,522,Quezon City,1
2778,1692,Quezon City,1
2778,1903,Quezon City,1
2778,2677,Quezon City,1
2778,3063,Quezon City,1
2778,667,Quezon City,1
2778,2739,Quezon City,1
2778,2640,Quezon City,1
2778,2452,Quezon City,1
2778,3151,Quezon City,1
2778,281,Quezon City,1
2778,1430,Quezon City,1
2778,3117,Quezon City,1
2779,2260,Houston,1
2780,4,New Orleans,1
2780,2450,New Orleans,1
2780,1115,New Orleans,1
2782,718,Singapore,1
2782,2627,Singapore,1
2782,277,Singapore,1
2783,779,Singapore,1
2783,1860,Singapore,1
2783,110,Singapore,1
2783,1576,Singapore,1
2783,540,Singapore,1
2784,1646,Minsk,1
2784,1689,Minsk,1
2784,2372,Minsk,1
2784,756,Minsk,1
2784,1288,Riga,1
2785,2838,Pinang,1
2785,1063,Pinang,1
2785,2802,Pinang,1
2785,1438,Pinang,1
2785,2624,Pinang,1
2785,1319,Pinang,1
2785,2429,Pinang,1
2785,3021,Pinang,1
2786,793,Kyiv,1
2786,1091,Kyiv,1
2786,1165,Kyiv,1
2787,2349,Panama,1
2787,1034,Panama,1
2787,1086,Panama,1
2787,825,Panama,1
2787,2515,Panama,1
2787,987,Panama,1
2788,643,Brasilia,1
2788,692,Brasilia,1
2788,1381,Brasilia,1
2788,678,Brasilia,1
2788,1865,Brasilia,1
2789,6,Houston,1
2790,2786,Hawalli,1
2790,2955,Hawalli,1
2791,2654,Concepcion,1
2791,1253,Concepcion,1
2792,1645,Asuncion,1
2792,1509,Asuncion,1
2793,2229,Hawalli,1
2793,1081,Kuwait,1
2793,1981,Hawalli,1
2793,672,Hawalli,1
2793,2917,Hawalli,1
2794,2527,Houston,1
2794,2,Houston,1
2794,12,Houston,1
2794,11,Houston,1
2795,830,Manado,1
2795,990,Manado,1
2795,648,Manado,1
2795,849,Manado,1
2795,1620,Manado,1
2795,636,Manado,1
2795,1405,Manado,1
2796,2847,Brasilia,1
2796,414,Brasilia,1
2796,569,Brasilia,1
2796,678,Brasilia,1
2796,919,Brasilia,1
2796,1894,Brasilia,1
2797,213,Seville,1
2797,777,Seville,1
2798,71,Ajman,1
2798,1839,Ajman,1
2799,975,Nairobi,1
2799,1478,Nairobi,1
2799,536,Nairobi,1
2799,2940,Nairobi,1
2800,509,Singapore,1
2800,1139,Singapore,1
2800,149,Singapore,1
2802,3084,Quezon City,1
2802,1293,Quezon City,1
2802,1355,Quezon City,1
2802,1823,Quezon City,1
2803,3034,Kaliningrad,1
2803,1709,Kaliningrad,1
2803,2141,Kaliningrad,1
2804,1981,Hawalli,1
2804,2809,Hawalli,1
2805,1878,Tunis,1
2805,2498,L'Ariana,1
2805,2076,L'Ariana,1
2806,2885,Fort-De-France,1
2806,972,Fort-De-France,1
2807,1323,Singapore,1
2807,188,Singapore,1
2807,244,Singapore,1
2807,1100,Singapore,1
2808,842,Pinang,1
2808,985,Pinang,1
2808,1363,Pinang,1
2808,1189,Pinang,1
2809,1178,Riga,1
2809,2180,Riga,1
2809,748,Riga,1
2809,935,Riga,1
2809,1807,Riga,1
2809,1210,Riga,1
2810,1476,Heredia,1
2810,2385,Heredia,1
2810,3104,Heredia,1
2810,2775,Heredia,1
2810,1785,Heredia,1
2810,2028,Alajuela,1
2810,2456,Alajuela,1
2810,1414,Alajuela,1
2811,447,Jeddah,1
2811,2371,Jeddah,1
2811,2672,Jeddah,1
2811,2294,Jeddah,1
2811,2543,Jeddah,1
2812,1688,Ipoh,1
2812,1439,Ipoh,1
2812,2621,Ipoh,1
2812,294,Ipoh,1
2812,2709,Ipoh,1
2813,1911,Almaty,1
2813,2607,Almaty,1
2813,1570,Almaty,1
2814,2496,Casablanca,1
2815,2754,Quezon City,1
2815,2966,Quezon City,1
2816,2778,Hawalli,1
2816,3157,Hawalli,1
2816,1857,Kuwait,1
2816,2224,Hawalli,1
2816,1901,Hawalli,1
2816,1075,Hawalli,1
2816,2798,Hawalli,1
2817,2109,Davao,1
2817,1940,Davao,1
2818,1629,Hawalli,1
2818,1533,Hawalli,1
2818,2264,Hawalli,1
2818,1981,Hawalli,1
2819,2138,Brasilia,1
2819,1644,Brasilia,1
2819,1326,Brasilia,1
2820,241,Santo Domingo,1
2820,1840,Santo Domingo,1
2821,1989,Pinang,1
2821,2429,Pinang,1
2821,418,Pinang,1
2821,953,Pinang,1
2821,1047,Pinang,1
2821,1305,Pinang,1
2822,703,Davao,1
2822,1861,Davao,1
2822,2121,Davao,1
2823,1828,Fawley,1
2823,388,Fawley,1
2823,183,Fawley,1
2823,392,Fawley,1
2824,738,Singapore,1
2824,137,Singapore,1
2825,928,Panama,1
2825,966,Panama,1
2825,1356,Panama,1
2825,2363,Panama,1
2825,2403,Panama,1
2825,1120,Panama,1
2825,1224,Panama,1
2825,2263,Panama,1
2826,720,Singapore,1
2826,186,Singapore,1
2826,83,Singapore,1
2826,134,Singapore,1
2826,1715,Singapore,1
2826,206,Singapore,1
2827,931,Odesa,1
2827,1131,Odesa,1
2827,2466,Odesa,1
2827,792,Odesa,1
2828,436,Lima,1
2828,1454,Lima,1
2828,450,Lima,1
2828,2984,Lima,1
2829,1765,Hawalli,1
2829,2241,Hawalli,1
2829,879,Hawalli,1
2830,2587,Hawalli,1
2830,1745,Kuwait,1
2830,2955,Hawalli,1
2831,372,Lima,1
2831,466,Lima,1
2831,3006,Lima,1
2831,557,Lima,1
2831,1079,Lima,1
2832,1321,Budapest,1
2832,750,Budapest,1
2832,351,Budapest,1
2832,687,Budapest,1
2833,608,Lima,1
2833,1271,Lima,1
2833,1308,Lima,1
2833,2007,Lima,1
2833,2759,Lima,1
2835,558,Singapore,1
2835,337,Singapore,1
2835,318,Singapore,1
2835,398,Singapore,1
2836,2202,Lima,1
2836,2209,Lima,1
2836,1648,Lima,1
2836,2932,Lima,1
2837,1025,Talca,1
2837,880,Talca,1
2837,2957,Talca,1
2837,1769,Talca,1
2837,2390,Talca,1
2838,1778,Quezon City,1
2838,764,Quezon City,1
2838,2697,Quezon City,1
2839,2460,Kyiv,1
2840,314,New Delhi,1
2841,437,Kyiv,1
2842,146,Paris,1
2843,997,Quezon City,1
2843,1028,Quezon City,1
2843,1265,Quezon City,1
2844,946,Pinang,1
2845,2370,Quezon City,1
2845,2777,Quezon City,1
2846,2497,Santo Domingo,1
2846,2009,Santo Domingo,1
2846,2603,Santo Domingo,1
2847,536,Nairobi,1
2847,975,Nairobi,1
2847,2940,Nairobi,1
2847,549,Nairobi,1
2847,1180,Nairobi,1
2848,811,Pinang,1
2848,1189,Pinang,1
2848,170,Pinang,1
2848,1063,Pinang,1
2848,1461,Pinang,1
2849,272,Antwerpen,1
2849,433,Antwerpen,1
2849,2032,Antwerpen,1
2849,15,'s-Hertogenbosch,1
2849,497,Antwerpen,1
2849,1506,Antwerpen,1
2850,2457,Brasilia,1
2850,492,Brasilia,1
2850,1495,Brasilia,1
2850,414,Brasilia,1
2851,1355,Quezon City,1
2851,216,Quezon City,1
2851,1734,Quezon City,1
2851,505,Quezon City,1
2851,1470,Quezon City,1
2851,2730,Quezon City,1
2852,1558,Fort-De-France,1
2852,434,Fort-De-France,1
2852,972,Fort-De-France,1
2852,1348,Fort-De-France,1
2852,2963,Fort-De-France,1
2853,333,Quezon City,1
2853,505,Quezon City,1
2853,1008,Quezon City,1
2853,274,Quezon City,1
2853,1355,Quezon City,1
2853,2012,Quezon City,1
2854,626,Quezon City,1
2854,240,Quezon City,1
2854,1588,Quezon City,1
2854,654,Quezon City,1
2854,1132,Quezon City,1
2855,189,Buenos Aires,1
2855,2063,Buenos Aires,1
2855,2654,Concepcion,1
2856,225,Riga,1
2856,893,Riga,1
2856,2136,Riga,1
2857,1629,Hawalli,1
2857,2536,Hawalli,1
2857,2179,Hawalli,1
2857,2489,Hawalli,1
2857,2756,Hawalli,1
2858,43,Dublin,1
2859,1865,Brasilia,1
2859,919,Brasilia,1
2859,709,Brasilia,1
2859,1616,Brasilia,1
2860,295,Guayaquil,1
2860,674,Guayaquil,1
2861,877,Quezon City,1
2861,1904,Quezon City,1
2861,2813,Quezon City,1
2861,943,Quezon City,1
2862,1381,Brasilia,1
2862,471,Brasilia,1
2862,62,Buenos Aires,1
2863,3136,Quezon City,1
2863,381,Quezon City,1
2863,2857,Quezon City,1
2863,430,Quezon City,1
2863,2328,Quezon City,1
2864,1052,Singapore,1
2864,148,Singapore,1
2864,2392,Singapore,1
2865,1384,Kyiv,1
2865,1747,Budapest,1
2865,437,Kyiv,1
2865,1054,Kyiv,1
2865,3008,Kyiv,1
2865,1155,Kyiv,1
2865,2427,Kyiv,1
2865,1069,Kyiv,1
2865,1128,Kyiv,1
2865,2974,Kyiv,1
2866,848,Casablanca,1
2866,2154,Casablanca,1
2867,480,Lima,1
2867,1191,Lima,1
2867,487,Lima,1
2867,259,Lima,1
2867,371,Lima,1
2867,1308,Lima,1
2867,557,Lima,1
2868,1272,Singapore,1
2868,1298,Singapore,1
2869,1749,Amman,1
2869,2867,Beirut,1
2870,845,Lima,1
2870,453,Lima,1
2870,520,Lima,1
2870,436,Lima,1
2870,448,Lima,1
2871,2030,Asuncion,1
2871,2579,Asuncion,1
2871,1446,Asuncion,1
2871,1812,Asuncion,1
2871,1341,Asuncion,1
2871,2755,Asuncion,1
2871,2687,Asuncion,1
2872,3151,Quezon City,1
2872,2197,Quezon City,1
2872,1293,Quezon City,1
2872,522,Quezon City,1
2872,1723,Quezon City,1
2872,716,Quezon City,1
2873,217,Santo Domingo,1
2873,1421,Santo Domingo,1
2873,1813,Santo Domingo,1
2873,851,Santo Domingo,1
2873,1083,Santo Domingo,1
2873,2641,Santo Domingo,1
2873,214,Santo Domingo,1
2874,674,Guayaquil,1
2874,962,Quito,1
2874,2144,Quito,1
2875,2837,Buenos Aires,1
2875,3107,Buenos Aires,1
2875,924,Buenos Aires,1
2876,1941,Cuiaba,1
2877,233,Lima,1
2877,1435,Lima,1
2877,1578,Lima,1
2877,2747,Lima,1
2877,705,Lima,1
2878,2053,Piraeus,1
2878,1159,Piraeus,1
2879,1493,Kyiv,1
2879,2313,Kyiv,1
2880,2420,Hawalli,1
2880,2422,Hawalli,1
2880,2566,Hawalli,1
2881,3147,Jeddah,1
2881,1573,Jeddah,1
2881,1753,Jeddah,1
2881,2294,Jeddah,1
2881,2371,Jeddah,1
2881,290,Jeddah,1
2881,1464,Jeddah,1
2882,107,Singapore,1
2882,181,Singapore,1
2882,463,Singapore,1
2882,874,Singapore,1
2882,2061,Singapore,1
2883,1460,Pinang,1
2883,993,Pinang,1
2883,1030,Pinang,1
2883,180,Pinang,1
2883,960,Pinang,1
2883,1189,Pinang,1
2883,338,Pinang,1
2883,373,Pinang,1
2884,1149,Bogota,1
2884,2396,Bogota,1
2884,2749,Bogota,1
2885,1854,Halfway Tree,1
2885,267,Halfway Tree,1
2886,1958,Lisbon,1
2887,1063,Pinang,1
2887,1324,Pinang,1
2887,1887,Pinang,1
2888,1655,Ipoh,1
2888,910,Ipoh,1
2888,2142,Ipoh,1
2888,1706,Ipoh,1
2889,522,Quezon City,1
2889,2765,Quezon City,1
2889,2452,Quezon City,1
2889,728,Quezon City,1
2889,1732,Quezon City,1
2889,1549,Quezon City,1
2889,1921,Quezon City,1
2890,1175,Hawalli,1
2891,2386,Manado,1
2891,2653,Manado,1
2891,3050,Manado,1
2891,2812,Manado,1
2891,3060,Manado,1
2891,2270,Manado,1
2891,3177,Manado,1
2891,984,Manado,1
2891,721,Manado,1
2892,520,Lima,1
2892,753,Lima,1
2892,866,Lima,1
2893,439,Cordoba,1
2893,2713,Cordoba,1
2894,2263,Panama,1
2894,2522,Panama,1
2894,500,Panama,1
2894,928,Panama,1
2894,825,Panama,1
2894,1375,Panama,1
2894,612,Panama,1
2894,952,Panama,1
2894,1650,Panama,1
2895,965,Quezon City,1
2895,652,Quezon City,1
2895,754,Quezon City,1
2895,2966,Quezon City,1
2895,2328,Quezon City,1
2895,1640,Quezon City,1
2895,357,Quezon City,1
2895,1661,Quezon City,1
2895,2197,Quezon City,1
2896,2364,Quezon City,1
2896,2899,Quezon City,1
2896,3072,Quezon City,1
2896,2730,Quezon City,1
2896,1589,Quezon City,1
2897,3118,Quezon City,1
2897,281,Quezon City,1
2897,2166,Quezon City,1
2898,1981,Hawalli,1
2898,330,Hawalli,1
2898,2852,Hawalli,1
2899,1857,Kuwait,1
2899,1814,Hawalli,1
2899,1385,Hawalli,1
2899,1497,Kuwait,1
2899,2778,Hawalli,1
2899,1983,Hawalli,1
2900,2045,Sheffield,1
2900,3042,Sheffield,1
2901,1044,Manado,1
2901,907,Manado,1
2901,2652,Manado,1
2902,394,Brasilia,1
2902,3053,Brasilia,1
2902,288,Brasilia,1
2902,692,Brasilia,1
2903,1926,Porto,1
2903,307,Porto,1
2903,2248,Porto,1
2904,521,Quezon City,1
2904,424,Quezon City,1
2905,990,Manado,1
2905,1102,Manado,1
2905,636,Manado,1
2905,1405,Manado,1
2905,934,Manado,1
2906,2309,Ad Damman,1
2906,1291,Ad Damman,1
2906,1242,Ad Damman,1
2907,2815,Hawalli,1
2907,2489,Hawalli,1
2907,2586,Hawalli,1
2907,1981,Hawalli,1
2908,1259,Panama,1
2908,1713,Panama,1
2908,1086,Panama,1
2908,2767,Panama,1
2908,2919,Panama,1
2908,767,Panama,1
2909,355,Pusan,1
2910,26,Paris,1
2911,1088,Pinang,1
2911,1299,Pinang,1
2911,1672,Pinang,1
2911,1748,Pinang,1
2912,2424,Jeddah,1
2912,796,Jeddah,1
2914,395,Lima,1
2914,855,Lima,1
2914,3190,Lima,1
2914,714,Lima,1
2914,557,Lima,1
2914,713,Lima,1
2914,1503,Lima,1
2915,2433,Nicosia,1
2915,2585,Nicosia,1
2915,2102,Kyrenia,1
2915,1466,Nicosia,1
2916,1698,Bogota,1
2916,514,Bogota,1
2916,1808,Bogota,1
2916,2320,Bogota,1
2916,1257,Bogota,1
2917,33,Paris,1
2917,2415,Hawalli,1
2917,1379,Hawalli,1
2917,2698,Hawalli,1
2917,879,Hawalli,1
2918,1497,Kuwait,1
2918,3184,Kuwait,1
2918,1857,Kuwait,1
2919,898,Kyiv,1
2919,1107,Kyiv,1
2919,1384,Kyiv,1
2919,3069,Kyiv,1
2919,859,Kyiv,1
2919,1119,Kyiv,1
2920,2369,Pinang,1
2920,1063,Pinang,1
2920,3112,Pinang,1
2921,1540,Baku,1
2921,2111,Baku,1
2921,3120,Baku,1
2922,807,Singapore,1
2922,558,Singapore,1
2922,548,Singapore,1
2923,1090,La Paz,1
2923,535,La Paz,1
2923,524,La Paz,1
2924,1210,Riga,1
2924,2678,Riga,1
2925,1227,Nicosia,1
2926,1603,Quezon City,1
2926,3185,Quezon City,1
2926,3174,Quezon City,1
2926,533,Quezon City,1
2927,645,Singapore,1
2927,1027,Singapore,1
2927,190,Singapore,1
2927,291,Singapore,1
2927,276,Singapore,1
2927,2971,Singapore,1
2928,1831,Helsinki,1
2929,1903,Quezon City,1
2929,1770,Quezon City,1
2930,1165,Kyiv,1
2930,691,Kyiv,1
2930,898,Kyiv,1
2930,1011,Kyiv,1
2930,711,Kyiv,1
2930,1107,Kyiv,1
2930,1046,Kyiv,1
2930,1384,Kyiv,1
2930,2656,Kyiv,1
2930,724,Kyiv,1
2930,2119,Kyiv,1
2930,2570,Kyiv,1
2931,587,Paris,1
2932,343,Piraeus,1
2932,2896,Piraeus,1
2932,1159,Piraeus,1
2932,2091,Piraeus,1
2932,196,Piraeus,1
2932,675,Piraeus,1
2932,2632,Piraeus,1
2932,640,Piraeus,1
2933,1470,Quezon City,1
2933,728,Quezon City,1
2933,2196,Quezon City,1
2934,184,Singapore,1
2934,699,Singapore,1
2934,1238,Singapore,1
2934,2068,Singapore,1
2934,1027,Singapore,1
2935,91,Lisbon,1
2936,3090,Quezon City,1
2936,1311,Quezon City,1
2936,349,Quezon City,1
2936,1827,Quezon City,1
2936,2240,Quezon City,1
2937,3109,Brasilia,1
2937,1615,Brasilia,1
2938,1428,Asuncion,1
2938,1791,Asuncion,1
2938,2480,Asuncion,1
2939,955,Stockholm,1
2939,139,Stockholm,1
2940,2528,Piraeus,1
2940,1993,Piraeus,1
2940,1176,Piraeus,1
2940,2053,Piraeus,1
2941,880,Talca,1
2941,1409,Talca,1
2941,2957,Talca,1
2941,1769,Talca,1
2941,1678,Talca,1
2941,1619,Talca,1
2941,2845,Talca,1
2942,590,Alajuela,1
2942,1434,Heredia,1
2942,2609,Alajuela,1
2942,2775,Heredia,1
2943,1757,Riga,1
2943,1285,Riga,1
2943,2247,Riga,1
2943,2136,Riga,1
2943,3100,Riga,1
2944,763,Hawalli,1
2944,2721,Hawalli,1
2945,431,Quezon City,1
2945,2430,Quezon City,1
2945,531,Quezon City,1
2945,3085,Quezon City,1
2945,3185,Quezon City,1
2946,1483,Heredia,1
2946,1476,Heredia,1
2946,1585,Heredia,1
2947,580,Hermosillo,1
2947,205,Hermosillo,1
2948,2295,Lisbon,1
2948,554,Lisbon,1
2948,115,Lisbon,1
2949,816,Singapore,1
2949,727,Singapore,1
2949,731,Singapore,1
2950,2290,Buenos Aires,1
2950,219,Buenos Aires,1
2951,2666,Fort-De-France,1
2952,56,Frankfurt,1
2953,1755,Manado,1
2953,2270,Manado,1
2953,1102,Manado,1
2953,934,Manado,1
2953,2653,Manado,1
2954,2776,Fort-De-France,1
2954,3167,Fort-De-France,1
2954,2671,Fort-De-France,1
2954,2958,Fort-De-France,1
2955,19,Paris,1
2955,954,Bruges,1
2956,839,Quezon City,1
2956,3031,Quezon City,1
2956,766,Quezon City,1
2956,2730,Quezon City,1
2956,562,Quezon City,1
2957,471,Brasilia,1
2957,3053,Brasilia,1
2957,288,Brasilia,1
2957,919,Brasilia,1
2957,709,Brasilia,1
2958,200,Paris,1
2958,1610,Paris,1
2958,1070,Paris,1
2959,434,Fort-De-France,1
2959,2411,Fort-De-France,1
2959,2582,Fort-De-France,1
2960,599,Johannesburg,1
2961,1707,Vienna,1
2961,118,Vienna,1
2961,1113,Vienna,1
2962,3118,Quezon City,1
2962,2452,Quezon City,1
2962,2606,Quezon City,1
2963,2536,Hawalli,1
2963,2494,Hawalli,1
2963,2167,Hawalli,1
2964,1950,Hawalli,1
2964,2422,Hawalli,1
2964,2870,Hawalli,1
2964,3030,Kuwait,1
2965,1222,Asuncion,1
2965,1625,Asuncion,1
2965,1352,Asuncion,1
2966,3123,Kyiv,1
2966,1225,Kyiv,1
2967,1405,Manado,1
2967,1755,Manado,1
2967,2652,Manado,1
2967,1277,Manado,1
2967,2726,Manado,1
2967,1620,Manado,1
2967,817,Manado,1
2967,2700,Manado,1
2968,2588,Cairo,1
2968,2982,Giza,1
2968,1260,Cairo,1
2968,1057,Giza,1
2968,2517,Cairo,1
2968,1241,Cairo,1
2969,1331,New Orleans,1
2969,4,New Orleans,1
2970,1282,Lisbon,1
2970,881,Porto,1
2970,1926,Porto,1
2971,2335,Fort-De-France,1
2971,1502,Fort-De-France,1
2972,31,Paris,1
2972,146,Paris,1
2973,1034,Panama,1
2973,1223,Panama,1
2973,1408,Panama,1
2973,2522,Panama,1
2973,1713,Panama,1
2974,1916,Buenos Aires,1
2974,2100,Buenos Aires,1
2974,498,Buenos Aires,1
2975,317,Singapore,1
2975,188,Singapore,1
2975,1426,Singapore,1
2975,165,Singapore,1
2975,2988,Singapore,1
2975,1145,Singapore,1
2976,73,Singapore,1
2976,929,Singapore,1
2976,1038,Singapore,1
2976,2580,Singapore,1
2976,337,Singapore,1
2978,2415,Hawalli,1
2978,1076,Hawalli,1
2978,2422,Hawalli,1
2978,2626,Hawalli,1
2978,2207,Hawalli,1
2979,721,Manado,1
2979,1405,Manado,1
2979,1277,Manado,1
2980,248,Paris,1
2980,296,Paris,1
2981,2158,Florence,1
2981,80,Singapore,1
2981,125,Singapore,1
2981,1934,Singapore,1
2981,78,Singapore,1
2981,86,Singapore,1
2981,720,Singapore,1
2981,1860,Singapore,1
2982,1380,Paris,1
2982,228,Prague,1
2983,160,Dublin,1
2983,1367,Dublin,1
2984,2102,Kyrenia,1
2984,1227,Nicosia,1
2984,2595,Nicosia,1
2984,2953,Kyrenia,1
2984,1071,Nicosia,1
2985,113,Edmonton,1
2985,60,Edmonton,1
2985,163,Edmonton,1
2985,202,Edmonton,1
2986,2196,Quezon City,1
2986,1355,Quezon City,1
2986,1661,Quezon City,1
2987,1914,Copenhagen,1
2988,568,Colombo,1
2988,2655,Colombo,1
2988,884,Colombo,1
2988,1410,Colombo,1
2989,706,Brasilia,1
2989,1326,Brasilia,1
2989,1598,Brasilia,1
2990,657,Nicosia,1
2990,1071,Nicosia,1
2990,1466,Nicosia,1
2990,2433,Nicosia,1
2990,1819,Lisbon,1
2990,2585,Nicosia,1
2990,2199,Nicosia,1
2991,1341,Asuncion,1
2991,1891,Asuncion,1
2991,1797,Asuncion,1
2991,2681,Asuncion,1
2991,2271,Asuncion,1
2992,26,Paris,1
2993,349,Quezon City,1
2993,2367,Quezon City,1
2993,2160,Quezon City,1
2993,2768,Quezon City,1
2993,574,Quezon City,1
2994,1283,Talca,1
2994,880,Talca,1
2994,1678,Talca,1
2994,2036,Talca,1
2995,534,Buenos Aires,1
2995,219,Buenos Aires,1
2995,70,Buenos Aires,1
2995,68,Buenos Aires,1
2997,1288,Riga,1
2997,995,Riga,1
2997,1003,Riga,1
2997,1516,Riga,1
2997,1925,Riga,1
2997,1210,Riga,1
2997,1897,Riga,1
2997,748,Riga,1
2998,2317,Quezon City,1
2998,2166,Quezon City,1
2998,2079,Quezon City,1
2998,1353,Quezon City,1
2999,2415,Hawalli,1
2999,1416,Hawalli,1
2999,1862,Kuwait,1
3000,2498,L'Ariana,1
3000,635,L'Ariana,1
3000,2076,L'Ariana,1
3000,1878,Tunis,1
3001,555,Quezon City,1
3001,1349,Quezon City,1
3001,3063,Quezon City,1
3001,2272,Quezon City,1
3001,1823,Quezon City,1
3001,2743,Quezon City,1
3001,441,Quezon City,1
3002,1048,Pinang,1
3002,2369,Pinang,1
3002,1672,Pinang,1
3002,170,Pinang,1
3002,2838,Pinang,1
3003,1337,Kyiv,1
3003,711,Kyiv,1
3003,898,Kyiv,1
3003,2974,Kyiv,1
3003,1091,Kyiv,1
3004,2114,Puerto Presidente Stroessner,1
3004,2075,Puerto Presidente Stroessner,1
3004,2708,Buenos Aires,1
3004,2922,Asuncion,1
3004,2789,Asuncion,1
3005,218,Singapore,1
3005,107,Singapore,1
3005,186,Singapore,1
3005,1423,Singapore,1
3006,2615,Muscat,1
3007,948,Pinang,1
3007,917,Pinang,1
3007,1258,Pinang,1
3007,804,Pinang,1
3007,1845,Pinang,1
3007,180,Pinang,1
3007,1043,Pinang,1
3008,1460,Pinang,1
3008,3045,Pinang,1
3008,2344,Ipoh,1
3008,2670,Pinang,1
3008,960,Pinang,1
3008,1258,Pinang,1
3009,221,Cordoba,1
3009,2501,Cordoba,1
3010,1440,Quezon City,1
3011,52,Piraeus,1
3011,1176,Piraeus,1
3011,1975,Piraeus,1
3011,57,Piraeus,1
3012,555,Quezon City,1
3012,3063,Quezon City,1
3012,1577,Quezon City,1
3012,2236,Quezon City,1
3012,522,Quezon City,1
3012,662,Quezon City,1
3012,1049,Quezon City,1
3012,1051,Quezon City,1
3012,2421,Quezon City,1
3012,3129,Quezon City,1
3013,137,Singapore,1
3013,182,Singapore,1
3013,463,Singapore,1
3013,1038,Singapore,1
3014,197,Antwerpen,1
3015,3142,Davao,1
3016,2299,Buenos Aires,1
3016,2022,Buenos Aires,1
3017,1018,Quezon City,1
3017,1442,Quezon City,1
3017,772,Quezon City,1
3017,3188,Quezon City,1
3018,650,Chang Rai,1
3018,1134,Chang Rai,1
3018,1699,Chang Rai,1
3018,2133,Chang Rai,1
3019,606,Lima,1
3019,1504,Lima,1
3019,1435,Lima,1
3019,992,Lima,1
3019,3190,Lima,1
3019,396,Lima,1
3020,2563,Singapore,1
3020,190,Singapore,1
3021,2389,Concepcion,1
3021,458,Concepcion,1
3021,1451,Concepcion,1
3021,2174,Concepcion,1
3021,1455,Concepcion,1
3022,1189,Pinang,1
3022,2369,Pinang,1
3022,1936,Pinang,1
3022,1245,Pinang,1
3022,169,Pinang,1
3022,3096,Ipoh,1
3022,1043,Pinang,1
3023,1010,Quito,1
3023,2472,Quito,1
3024,733,Sheffield,1
3024,1236,Sheffield,1
3025,945,Lima,1
3025,285,Lima,1
3025,440,Lima,1
3025,3145,Lima,1
3026,2313,Kyiv,1
3026,2399,Kyiv,1
3027,1081,Kuwait,1
3027,3184,Kuwait,1
3027,1290,Hawalli,1
3028,62,Buenos Aires,1
3028,999,Buenos Aires,1
3028,273,Buenos Aires,1
3029,206,Singapore,1
3029,159,Singapore,1
3029,277,Singapore,1
3029,1608,Singapore,1
3030,778,Brasilia,1
3030,414,Brasilia,1
3030,1084,Brasilia,1
3030,2080,Brasilia,1
3030,1644,Brasilia,1
3030,1801,Brasilia,1
3031,1042,Concepcion,1
3031,427,Concepcion,1
3031,2471,Concepcion,1
3031,2915,Concepcion,1
3031,2387,Concepcion,1
3031,1531,Concepcion,1
3031,745,Concepcion,1
3031,3187,Concepcion,1
3032,650,Chang Rai,1
3032,3001,Chang Rai,1
3033,287,Piraeus,1
3034,1717,Cali,1
3034,647,Cali,1
3034,1445,Cali,1
3034,1815,Bogota,1
3034,1863,Cali,1
3035,1809,Concepcion,1
3035,1451,Concepcion,1
3035,747,Concepcion,1
3036,1366,Buenos Aires,1
3036,601,Buenos Aires,1
3036,2578,Buenos Aires,1
3036,2299,Buenos Aires,1
3037,1132,Quezon City,1
3037,1158,Quezon City,1
3037,1990,Quezon City,1
3037,1338,Quezon City,1
3037,3129,Quezon City,1
3038,1356,Panama,1
3038,1468,Panama,1
3038,1783,Panama,1
3038,1859,Panama,1
3038,1229,Panama,1
3038,1244,Panama,1
3038,1388,Panama,1
3038,1034,Panama,1
3038,1224,Panama,1
3039,1743,Sheffield,1
3040,306,Quezon City,1
3040,1470,Quezon City,1
3040,616,Quezon City,1
3040,2370,Quezon City,1
3040,1437,Quezon City,1
3040,2777,Quezon City,1
3040,728,Quezon City,1
3040,1200,Quezon City,1
3041,1770,Quezon City,1
3041,839,Quezon City,1
3041,3151,Quezon City,1
3041,533,Quezon City,1
3041,522,Quezon City,1
3042,1429,Puerto Presidente Stroessner,1
3042,2261,Asuncion,1
3042,2774,Asuncion,1
3043,1202,Panama,1
3043,1223,Panama,1
3044,1874,Lima,1
3044,770,Lima,1
3044,1233,Lima,1
3044,2980,Lima,1
3044,1592,Lima,1
3044,264,Lima,1
3046,926,Quezon City,1
3046,943,Quezon City,1
3046,467,Quezon City,1
3046,3193,Quezon City,1
3047,979,Shanghai,1
3047,1267,Shanghai,1
3047,98,Shanghai,1
3047,246,Shanghai,1
3047,2164,Shanghai,1
3047,949,Shanghai,1
3047,99,Shanghai,1
3047,642,Shanghai,1
3048,1139,Singapore,1
3048,2988,Singapore,1
3048,494,Singapore,1
3048,337,Singapore,1
3048,720,Singapore,1
3049,548,Singapore,1
3049,472,Singapore,1
3049,2988,Singapore,1
3050,954,Bruges,1
3052,2518,Quezon City,1
3052,2730,Quezon City,1
3052,1811,Quezon City,1
3052,2636,Quezon City,1
3053,2654,Concepcion,1
3053,1096,Concepcion,1
3053,2389,Concepcion,1
3054,34,Piraeus,1
3054,199,Piraeus,1
3054,2246,Piraeus,1
3055,506,Bogota,1
3055,1445,Cali,1
3055,647,Cali,1
3056,3182,Ipoh,1
3056,1206,Ipoh,1
3056,1148,Ipoh,1
3056,1439,Ipoh,1
3056,1720,Ipoh,1
3056,2382,Ipoh,1
3057,2382,Ipoh,1
3057,2887,Ipoh,1
3057,2468,Singapore,1
3057,812,Pinang,1
3057,2003,Ipoh,1
3057,1655,Ipoh,1
3057,81,Singapore,1
3057,719,Ipoh,1
3058,2411,Fort-De-France,1
3058,1066,Fort-De-France,1
3058,2582,Fort-De-France,1
3059,1268,Lima,1
3059,2723,Lima,1
3059,560,Lima,1
3059,1503,Lima,1
3059,1789,Lima,1
3059,945,Lima,1
3059,971,Lima,1
3059,2388,Lima,1
3060,1007,Johannesburg,1
3060,362,Johannesburg,1
3061,362,Johannesburg,1
3062,2563,Singapore,1
3062,359,Singapore,1
3062,374,Singapore,1
3062,816,Singapore,1
3062,244,Singapore,1
3062,813,Singapore,1
3063,1360,Brasilia,1
3063,478,Brasilia,1
3063,1326,Brasilia,1
3063,2108,Brasilia,1
3063,546,Brasilia,1
3064,654,Quezon City,1
3064,2222,Quezon City,1
3064,1526,Quezon City,1
3065,797,Kuwait,1
3065,2521,Hawalli,1
3065,2566,Hawalli,1
3065,2760,Hawalli,1
3065,1857,Kuwait,1
3065,2415,Hawalli,1
3065,920,Hawalli,1
3065,1880,Kuwait,1
3065,672,Hawalli,1
3066,138,Perth,1
3066,215,Perth,1
3066,1868,Perth,1
3066,2983,Perth,1
3067,1033,Asuncion,1
3067,2681,Asuncion,1
3067,982,San Salvador,1
3067,1469,Asuncion,1
3068,3107,Buenos Aires,1
3068,621,Buenos Aires,1
3069,1627,Nairobi,1
3070,1553,Cali,1
3070,1817,Bogota,1
3071,324,Cairo,1
3071,2517,Cairo,1
3071,449,Cairo,1
3071,843,Cairo,1
3071,1639,Cairo,1
3071,1073,Cairo,1
3072,498,Buenos Aires,1
3072,510,Buenos Aires,1
3072,219,Buenos Aires,1
3073,1223,Panama,1
3073,1408,Panama,1
3073,1468,Panama,1
3073,784,Panama,1
3073,1928,Panama,1
3073,2263,Panama,1
3073,2732,Panama,1
3074,345,Singapore,1
3074,1851,Singapore,1
3075,891,Beirut,1
3075,1136,Beirut,1
3076,2462,Hawalli,1
3076,1361,Hawalli,1
3076,2631,Hawalli,1
3076,2445,Hawalli,1
3076,916,Kuwait,1
3076,1290,Hawalli,1
3076,1533,Hawalli,1
3076,1580,Hawalli,1
3076,2268,Hawalli,1
3076,2410,Hawalli,1
3076,2611,Hawalli,1
3077,1088,Pinang,1
3077,1438,Pinang,1
3077,2245,Pinang,1
3077,2429,Pinang,1
3077,1748,Pinang,1
3077,3096,Ipoh,1
3077,3183,Ipoh,1
3078,683,Riga,1
3078,996,Riga,1
3078,2373,Riga,1
3078,730,Riga,1
3078,225,Riga,1
3079,3103,Piraeus,1
3079,774,Piraeus,1
3079,1993,Piraeus,1
3079,2147,Piraeus,1
3080,307,Porto,1
3080,2992,Porto,1
3081,314,New Delhi,1
3082,1042,Concepcion,1
3082,2034,Concepcion,1
3082,1312,Concepcion,1
3082,1451,Concepcion,1
3082,1329,Concepcion,1
3082,1492,Concepcion,1
3082,1096,Concepcion,1
3082,1243,Concepcion,1
3082,2682,Concepcion,1
3083,210,Piraeus,1
3083,1697,Piraeus,1
3083,155,Piraeus,1
3083,343,Piraeus,1
3084,935,Riga,1
3084,1138,Riga,1
3084,664,Riga,1
3084,1512,Riga,1
3084,3067,Riga,1
3085,3014,Minsk,1
3085,2705,Minsk,1
3085,1646,Minsk,1
3085,2035,Minsk,1
3085,1662,Minsk,1
3085,791,Minsk,1
3086,2107,Cali,1
3087,2966,Quezon City,1
3087,2730,Quezon City,1
3087,1542,Quezon City,1
3087,1263,Quezon City,1
3088,1885,Nueva San Salvador,1
3088,982,San Salvador,1
3089,1899,Bogota,1
3089,514,Bogota,1
3090,715,Quezon City,1
3090,1037,Quezon City,1
3090,1734,Quezon City,1
3091,12,Houston,1
3091,11,Houston,1
3091,8,Houston,1
3091,696,Houston,1
3092,1254,Quezon City,1
3092,3043,Quezon City,1
3092,2452,Quezon City,1
3092,3072,Quezon City,1
3093,946,Pinang,1
3093,1319,Pinang,1
3093,953,Pinang,1
3093,3096,Ipoh,1
3094,1257,Bogota,1
3094,506,Bogota,1
3094,1716,Bogota,1
3094,3054,Bogota,1
3094,1815,Bogota,1
3095,17,New Orleans,1
3095,1134,Chang Rai,1
3095,21,Paris,1
3095,24,Paris,1
3095,3027,Chang Rai,1
3095,650,Chang Rai,1
3096,1831,Helsinki,1
3097,1091,Kyiv,1
3097,2300,Kyiv,1
3097,932,Kyiv,1
3097,437,Kyiv,1
3097,895,Kyiv,1
3097,1624,Kyiv,1
3098,2652,Manado,1
3098,1630,Manado,1
3098,638,Manado,1
3098,1620,Manado,1
3099,1136,Beirut,1
3099,1637,B'abda,1
3100,151,Singapore,1
3100,218,Singapore,1
3100,345,Singapore,1
3100,140,Singapore,1
3101,1113,Vienna,1
3101,90,Vienna,1
3102,1075,Hawalli,1
3102,1814,Hawalli,1
3102,2793,Hawalli,1
3102,1290,Hawalli,1
3102,2319,Hawalli,1
3102,2786,Hawalli,1
3103,434,Fort-De-France,1
3103,2666,Fort-De-France,1
3103,1348,Fort-De-France,1
3103,1502,Fort-De-France,1
3103,3017,Fort-De-France,1
3104,3035,Hiroshima,1
3104,327,Hiroshima,1
3104,420,Shimonoseki,1
3104,336,Hiroshima,1
3105,1734,Quezon City,1
3105,1774,Quezon City,1
3105,1192,Quezon City,1
3105,2240,Quezon City,1
3105,938,Quezon City,1
3106,685,Lima,1
3106,913,Lima,1
3106,456,Lima,1
3106,1191,Lima,1
3106,1979,Lima,1
3106,608,Lima,1
3106,3006,Lima,1
3106,1872,Lima,1
3106,2868,Lima,1
3106,855,Lima,1
3107,1367,Dublin,1
3108,672,Hawalli,1
3108,1140,Kuwait,1
3108,2462,Hawalli,1
3108,2866,Hawalli,1
3108,1950,Hawalli,1
3109,1140,Kuwait,1
3109,1075,Hawalli,1
3110,2241,Hawalli,1
3110,2489,Hawalli,1
3110,2229,Hawalli,1
3110,2626,Hawalli,1
3110,2521,Hawalli,1
3111,2731,Asuncion,1
3111,2968,Asuncion,1
3111,1812,Asuncion,1
3111,2437,Asuncion,1
3112,1385,Hawalli,1
3112,1857,Kuwait,1
3113,1149,Bogota,1
3113,2396,Bogota,1
3114,659,Quezon City,1
3114,3117,Quezon City,1
3114,423,Quezon City,1
3114,1353,Quezon City,1
3114,1526,Quezon City,1
3114,1499,Quezon City,1
3115,2655,Colombo,1
3115,2125,Colombo,1
3115,884,Colombo,1
3115,3146,Colombo,1
3116,2648,Ho Chi Minh City,1
3117,391,Lima,1
3117,2622,Lima,1
3118,650,Chang Rai,1
3118,2267,Chang Rai,1
3118,1621,Chang Rai,1
3118,1699,Chang Rai,1
3118,2133,Chang Rai,1
3119,946,Pinang,1
3119,1438,Pinang,1
3119,1163,Pinang,1
3119,804,Pinang,1
3119,799,Pinang,1
3120,719,Ipoh,1
3120,1688,Ipoh,1
3121,1160,Pinang,1
3121,2414,Pinang,1
3121,338,Pinang,1
3121,1368,Pinang,1
3121,1101,Pinang,1
3121,379,Pinang,1
3121,960,Pinang,1
3121,1189,Pinang,1
3121,2519,Pinang,1
3121,249,Pinang,1
3121,974,Pinang,1
3122,971,Lima,1
3122,2820,Callao,1
3122,1869,Lima,1
3122,3095,Lima,1
3122,992,Lima,1
3123,658,Brasilia,1
3123,1495,Brasilia,1
3123,678,Brasilia,1
3123,1963,Brasilia,1
3123,471,Brasilia,1
3124,288,Brasilia,1
3124,725,Brasilia,1
3124,1616,Brasilia,1
3124,1595,Brasilia,1
3124,414,Brasilia,1
3125,2473,Quezon City,1
3125,357,Quezon City,1
3125,1929,Quezon City,1
3126,449,Cairo,1
3126,442,Giza,1
3127,580,Hermosillo,1
3128,935,Riga,1
3128,1835,Riga,1
3128,1210,Riga,1
3128,1279,Riga,1
3129,2997,Lima,1
3129,787,Lima,1
3129,685,Lima,1
3129,456,Lima,1
3129,556,Lima,1
3129,1532,Lima,1
3129,259,Lima,1
3129,395,Lima,1
3129,855,Lima,1
3129,3095,Lima,1
3129,1094,Lima,1
3129,1956,Lima,1
3130,2545,Alajuela,1
3130,1524,Heredia,1
3130,2310,Heredia,1
3131,510,Buenos Aires,1
3132,2329,Buenos Aires,1
3132,510,Buenos Aires,1
3133,4,New Orleans,1
3134,1296,Concepcion,1
3135,2606,Quezon City,1
3135,3043,Quezon City,1
3135,578,Quezon City,1
3135,768,Quezon City,1
3135,240,Quezon City,1
3135,3129,Quezon City,1
3135,943,Quezon City,1
3135,575,Quezon City,1
3136,1367,Dublin,1
3136,160,Dublin,1
3137,622,Pusan,1
3138,127,Singapore,1
3138,463,Singapore,1
3138,2061,Singapore,1
3138,1100,Singapore,1
3138,191,Singapore,1
3139,102,Frankfurt,1
3140,285,Lima,1
3140,371,Lima,1
3140,925,Lima,1
3140,862,Lima,1
3140,855,Lima,1
3141,1969,Quezon City,1
3141,2308,Quezon City,1
3141,578,Quezon City,1
3141,1274,Quezon City,1
3142,962,Quito,1
3142,429,Quito,1
3143,85,Singapore,1
3143,610,Singapore,1
3144,1294,Chang Rai,1
3144,2267,Chang Rai,1
3144,1134,Chang Rai,1
3144,1621,Chang Rai,1
3145,30,Paris,1
3145,103,Paris,1
3145,32,Paris,1
3146,2447,Kuwait,1
3147,17,New Orleans,1
3147,116,New Orleans,1
3147,1105,New Orleans,1
3148,738,Singapore,1
3148,2183,Singapore,1
3148,872,Singapore,1
3149,2419,Quezon City,1
3149,652,Quezon City,1
3149,1692,Quezon City,1
3149,3090,Quezon City,1
3149,2421,Quezon City,1
3149,424,Quezon City,1
3149,381,Quezon City,1
3150,2372,Minsk,1
3150,2449,Minsk,1
3150,1636,Minsk,1
3150,2705,Minsk,1
3150,1278,Minsk,1
3151,549,Nairobi,1
3151,1478,Nairobi,1
3152,437,Kyiv,1
3152,1623,Valencia,1
3153,402,Buenos Aires,1
3153,383,Buenos Aires,1
3153,762,Puerto Presidente Stroessner,1
3154,1100,Singapore,1
3154,1457,Singapore,1
3154,2285,Singapore,1
3154,112,Singapore,1
3154,2707,Singapore,1
3154,400,Singapore,1
3154,75,Singapore,1
3154,77,Singapore,1
3154,826,Singapore,1
3154,208,Singapore,1
3154,611,Singapore,1
3154,1680,Singapore,1
3155,3161,Hawalli,1
3156,1847,Seville,1
3157,1457,Singapore,1
3157,80,Singapore,1
3157,291,Singapore,1
3157,173,Singapore,1
3158,2709,Ipoh,1
3158,1706,Ipoh,1
3159,1229,Panama,1
3159,2448,Panama,1
3159,2978,Panama,1
3159,1262,Panama,1
3159,1468,Panama,1
3159,927,Panama,1
3159,1433,Panama,1
3159,1086,Panama,1
3159,1239,Panama,1
3160,2590,Caracas,1
3161,714,Lima,1
3161,1233,Lima,1
3162,2502,Colombo,1
3162,2391,Colombo,1
3163,77,Singapore,1
3163,140,Singapore,1
3163,1736,Singapore,1
3163,1683,Singapore,1
3163,1594,Singapore,1
3163,1605,Singapore,1
3163,2068,Singapore,1
3163,2392,Singapore,1
3164,864,Almaty,1
3165,454,Johannesburg,1
3165,1089,Johannesburg,1
3165,1215,Johannesburg,1
3166,2687,Asuncion,1
3166,2307,Asuncion,1
3166,1341,Asuncion,1
3166,2968,Asuncion,1
3166,2796,Asuncion,1
3167,2966,Quezon City,1
3167,1735,Quezon City,1
3167,1883,Quezon City,1
3167,2677,Quezon City,1
3167,2765,Quezon City,1
3168,2257,Brasilia,1
3168,870,Brasilia,1
3168,1495,Brasilia,1
3169,1901,Hawalli,1
3169,2224,Hawalli,1
3169,2268,Hawalli,1
3169,871,Kuwait,1
3169,2866,Hawalli,1
3169,844,Hawalli,1
3169,2462,Hawalli,1
3170,1230,Beirut,1
3170,1794,Beirut,1
3170,891,Beirut,1
3171,641,Valencia,1
3171,475,Valencia,1
3171,1623,Valencia,1
3172,706,Brasilia,1
3172,3046,Brasilia,1
3172,2395,Brasilia,1
3173,3105,Florence,1
3174,1540,Baku,1
3174,1543,Baku,1
3174,3120,Baku,1
3175,51,Paris,1
3175,2505,Paris,1
3175,473,Paris,1
3175,23,Paris,1
3175,100,Paris,1
3175,119,Paris,1
3176,331,Bucharest,1
3176,251,Bucharest,1
3177,3058,Buenos Aires,1
3177,1825,Buenos Aires,1
3177,477,Buenos Aires,1
3177,378,Buenos Aires,1
3178,39,Stockholm,1
3179,1891,Asuncion,1
3179,1446,Asuncion,1
3179,2437,Asuncion,1
3179,1953,Asuncion,1
3180,591,Zurich,1
3181,1990,Quezon City,1
3181,2640,Quezon City,1
3182,647,Cali,1
3183,508,Quezon City,1
3183,1944,Quezon City,1
3183,574,Quezon City,1
3183,1293,Quezon City,1
3184,91,Lisbon,1
3185,1543,Baku,1
3186,3126,Sheffield,1
3186,235,Sheffield,1
3187,639,Bogota,1
3187,2218,Bogota,1
3187,167,Bogota,1
3188,2232,Pinang,1
3188,1368,Pinang,1
3189,13,Houston,1
3189,18,Houston,1
3189,3,Houston,1
3189,6,Houston,1
3189,14,Houston,1
3190,1788,Lima,1
3190,2365,Lima,1
3190,2832,Lima,1
3190,556,Lima,1
3190,705,Lima,1
3190,1109,Lima,1
3190,1648,Lima,1
3192,214,Santo Domingo,1
3192,1421,Santo Domingo,1
3192,2009,Santo Domingo,1
3193,2985,Lima,1
3193,285,Lima,1
3193,396,Lima,1
3194,3183,Ipoh,1
3194,812,Pinang,1
3194,1541,Pinang,1
3194,896,Pinang,1
3194,1687,Pinang,1
3194,974,Pinang,1
3195,15,'s-Hertogenbosch,1
3196,891,Beirut,1
3197,478,Brasilia,1
3197,1307,Brasilia,1
3197,1495,Brasilia,1
3197,538,Brasilia,1
3197,492,Brasilia,1
3197,1537,Brasilia,1
3197,471,Brasilia,1
3198,1339,Kyrenia,1
3198,2469,Kyrenia,1
3198,2074,Kyrenia,1
3199,167,Bogota,1
3199,316,Bogota,1
3199,1016,Bogota,1
3199,1015,Bogota,1
3200,2473,Quezon City,1
3200,2236,Quezon City,1
3200,625,Quezon City,1
3201,540,Singapore,1
3201,1100,Singapore,1
3201,2068,Singapore,1
3201,149,Singapore,1
3201,318,Singapore,1
3201,109,Singapore,1
3201,276,Singapore,1
3202,1378,Ipoh,1
3202,1706,Ipoh,1
3203,2781,Fort-De-France,1
3203,1066,Fort-De-France,1
3203,2538,Fort-De-France,1
3203,2958,Fort-De-France,1
3204,1245,Pinang,1
3204,974,Pinang,1
3204,1189,Pinang,1
3204,3039,Pinang,1
3204,1461,Pinang,1
3204,799,Pinang,1
3204,1030,Pinang,1
3204,2414,Pinang,1
3204,842,Pinang,1
3205,2493,Hawalli,1
3205,2521,Hawalli,1
3205,2625,Kuwait,1
3205,2809,Hawalli,1
3205,2145,Hawalli,1
3205,2584,Hawalli,1
3205,2955,Hawalli,1
3205,2467,Kuwait,1
3205,2422,Hawalli,1
3205,1981,Hawalli,1
3205,2626,Hawalli,1
3206,1309,Buenos Aires,1
3206,383,Buenos Aires,1
3206,3153,Buenos Aires,1
3207,2289,Quezon City,1
3207,2058,Quezon City,1
3207,562,Quezon City,1
3207,2485,Quezon City,1
3207,1499,Quezon City,1
3207,2972,Quezon City,1
3208,832,Brasilia,1
3208,1156,Brasilia,1
3208,678,Brasilia,1
3209,1647,Brasilia,1
3209,1458,Brasilia,1
3210,823,Bologna,1
3211,1052,Singapore,1
3211,1110,Singapore,1
3211,738,Singapore,1
3211,147,Singapore,1
3211,190,Singapore,1
3211,1715,Singapore,1
3211,1605,Singapore,1
3212,934,Manado,1
3212,1405,Manado,1
3212,1755,Manado,1
3212,2270,Manado,1
3212,3050,Manado,1
3212,984,Manado,1
3213,2087,Brasilia,1
3213,1771,Brasilia,1
3213,1084,Brasilia,1
3213,3053,Brasilia,1
3213,706,Brasilia,1
3214,1823,Quezon City,1
3214,728,Quezon City,1
3214,1353,Quezon City,1
3215,1219,Paris,1
3215,815,Paris,1
3215,20,Paris,1
3215,530,Paris,1
3215,479,Paris,1
3216,638,Manado,1
3216,694,Manado,1
3216,2812,Manado,1
3216,3060,Manado,1
3216,1755,Manado,1
3216,2270,Manado,1
3216,3177,Manado,1
3216,1280,Manado,1
3217,2308,Quezon City,1
3217,381,Quezon City,1
3217,1274,Quezon City,1
3218,1230,Beirut,1
3218,1453,Beirut,1
3218,2351,Beirut,1
3219,268,Copenhagen,1
3219,355,Pusan,1
3219,254,Copenhagen,1
3220,1118,Pinang,1
3220,3049,Pinang,1
3220,2003,Ipoh,1
3220,368,Pinang,1
3220,1523,Pinang,1
3220,2887,Ipoh,1
3221,920,Hawalli,1
3221,2410,Hawalli,1
3221,2536,Hawalli,1
3221,2420,Hawalli,1
3222,2119,Kyiv,1
3222,2570,Kyiv,1
3222,1424,Kyiv,1
3222,3137,Kyiv,1
3222,2192,Kyiv,1
3222,895,Kyiv,1
3222,3075,Kyiv,1
3222,409,Kyiv,1
3222,1011,Kyiv,1
3222,959,Kyiv,1
3223,2188,Kyiv,1
3223,1286,Kyiv,1
3223,1332,Kyiv,1
3224,1051,Quezon City,1
3225,1264,Hawalli,1
3226,2777,Quezon City,1
3226,1349,Quezon City,1
3226,1823,Quezon City,1
3226,1192,Quezon City,1
3226,2380,Quezon City,1
3226,1440,Quezon City,1
3227,1449,Panama,1
3227,767,Panama,1
3227,1120,Panama,1
3227,1783,Panama,1
3227,1202,Panama,1
3227,1259,Panama,1
3227,2171,Panama,1
3227,2978,Panama,1
3228,2555,Jeddah,1
3228,2589,Jeddah,1
3228,2672,Jeddah,1
3228,263,Jeddah,1
3229,1014,Bogota,1
3229,1228,Alajuela,1
3229,1436,Heredia,1
3229,1785,Heredia,1
3230,760,Nueva San Salvador,1
3230,2177,Nueva San Salvador,1
3231,1094,Lima,1
3231,1592,Lima,1
3231,855,Lima,1
3231,925,Lima,1
3232,2562,Muscat,1
3232,2615,Muscat,1
3233,1441,Concepcion,1
3233,1042,Concepcion,1
3233,1398,Concepcion,1
3233,1451,Concepcion,1
3234,1641,Singapore,1
3234,223,Singapore,1
3234,1272,Singapore,1
3234,1798,Singapore,1
3235,1362,Hawalli,1
3235,1533,Hawalli,1
3235,1920,Hawalli,1
3236,1111,Brasilia,1
3236,692,Brasilia,1
3236,1273,Brasilia,1
3237,3161,Hawalli,1
3237,2521,Hawalli,1
3237,3029,Hawalli,1
3238,1729,Nairobi,1
3239,2804,Fort-De-France,1
3239,3092,Fort-De-France,1
3239,1045,Fort-De-France,1
3239,2217,Fort-De-France,1
3240,808,Bogota,1
3241,2126,Buenos Aires,1
3241,999,Buenos Aires,1
3241,69,Buenos Aires,1
3241,541,Buenos Aires,1
3241,601,Buenos Aires,1
3242,2652,Manado,1
3243,55,Paris,1
3243,238,Paris,1
3243,31,Paris,1
3243,32,Paris,1
3243,51,Paris,1
3243,143,Paris,1
3244,471,Brasilia,1
3244,973,Brasilia,1
3244,832,Brasilia,1
3245,256,Giza,1
3245,2214,Giza,1
3245,1057,Giza,1
3246,289,Auckland,1
3247,704,Minsk,1
3247,1425,Minsk,1
3247,3140,Minsk,1
3248,1476,Heredia,1
3248,1129,Alajuela,1
3248,1785,Heredia,1
3248,2456,Alajuela,1
3248,1315,Heredia,1
3248,1358,Alajuela,1
3248,1483,Heredia,1
3248,2491,Heredia,1
3249,858,Kuwait,1
3249,920,Hawalli,1
3249,2760,Hawalli,1
3250,2655,Colombo,1
3250,802,Colombo,1
3250,568,Colombo,1
3251,197,Antwerpen,1
3251,503,Antwerpen,1
3251,2322,Antwerpen,1
3252,1091,Kyiv,1
3252,1384,Kyiv,1
3252,1225,Kyiv,1
3252,959,Kyiv,1
3252,437,Kyiv,1
3252,2675,Kyiv,1
3253,2335,Fort-De-France,1
3253,1502,Fort-De-France,1
3253,1045,Fort-De-France,1
3254,919,Brasilia,1
3254,1719,Brasilia,1
3254,2824,Brasilia,1
3254,2087,Brasilia,1
3255,2808,New Delhi,1
3255,3080,New Delhi,1
3256,1487,New Delhi,1
3256,367,New Delhi,1
3256,2808,New Delhi,1
3256,3080,New Delhi,1
3257,1953,Asuncion,1
3257,1908,Asuncion,1
3257,1617,Asuncion,1
3257,1446,Asuncion,1
3257,2922,Asuncion,1
3257,1248,Asuncion,1
3257,1891,Asuncion,1
3258,2200,Kyiv,1
3258,2663,Kyiv,1
3259,2875,Hawalli,1
3259,2917,Hawalli,1
3260,267,Halfway Tree,1
3260,1725,Halfway Tree,1
3260,1854,Halfway Tree,1
3261,2164,Shanghai,1
3262,641,Valencia,1
3262,490,Valencia,1
3262,597,Valencia,1
3263,213,Seville,1
3263,565,Seville,1
3264,192,Frankfurt,1
3265,68,Buenos Aires,1
3265,93,Lisbon,1
3265,94,Lisbon,1
3265,2359,Lisbon,1
3265,1489,Riga,1
3266,500,Panama,1
3266,784,Panama,1
3266,927,Panama,1
3266,1713,Panama,1
3266,1034,Panama,1
3266,2522,Panama,1
3266,1375,Panama,1
3267,794,Calgary,1
3269,343,Piraeus,1
3269,942,Piraeus,1
3270,431,Quezon City,1
3270,349,Quezon City,1
3270,1557,Quezon City,1
3270,2184,Quezon City,1
3271,3041,Fort-De-France,1
3271,2605,Fort-De-France,1
3271,1558,Fort-De-France,1
3272,133,Singapore,1
3272,1715,Singapore,1
3272,1551,Singapore,1
3272,544,Singapore,1
3272,337,Singapore,1
3272,347,Singapore,1
3272,481,Singapore,1
3273,2291,Kyiv,1
3273,1153,Kyiv,1
3273,1281,Kyiv,1
3273,1344,Kyiv,1
3273,1624,Kyiv,1
3273,1225,Kyiv,1
3274,1013,Singapore,1
3274,835,Singapore,1
3274,185,Singapore,1
3274,126,Singapore,1
3275,2673,Smolensk,1
3275,1447,Smolensk,1
3275,1539,Smolensk,1
3275,2981,Smolensk,1
3275,1039,Smolensk,1
3275,1041,Smolensk,1
3275,1571,Smolensk,1
3276,722,Kyiv,1
3276,711,Kyiv,1
3276,1029,Kyiv,1
3276,3069,Kyiv,1
3276,655,Warsaw,1
3276,1078,Kyiv,1
3276,724,Kyiv,1
3276,3141,Kyiv,1
3276,2930,Kyiv,1
3276,836,Kyiv,1
3276,1046,Kyiv,1
3276,2979,Odesa,1
3277,1241,Cairo,1
3278,1981,Hawalli,1
3278,858,Kuwait,1
3278,2167,Hawalli,1
3278,2415,Hawalli,1
3278,2190,Hawalli,1
3279,59,Calgary,1
3279,794,Calgary,1
3280,2943,Manado,1
3280,1280,Manado,1
3280,2812,Manado,1
3280,636,Manado,1
3280,984,Manado,1
3280,1630,Manado,1
3281,2224,Hawalli,1
3281,2410,Hawalli,1
3281,2420,Hawalli,1
3281,1416,Hawalli,1
3281,2586,Hawalli,1
3282,184,Singapore,1
3282,1605,Singapore,1
3282,360,Singapore,1
3282,149,Singapore,1
3283,2087,Brasilia,1
3284,59,Calgary,1
3285,1540,Baku,1
3285,2111,Baku,1
3285,3120,Baku,1
3285,1543,Baku,1
3286,818,Piraeus,1
3286,2434,Piraeus,1
3286,2817,Piraeus,1
3287,2867,Beirut,1
3287,1230,Beirut,1
3288,387,Budapest,1
3288,1559,Budapest,1
3289,1475,Bogota,1
3289,915,Bogota,1
3289,2658,Bogota,1
3289,1756,Bogota,1
3289,1016,Bogota,1
3289,860,Bogota,1
3290,2511,Shimonoseki,1
3291,439,Cordoba,1
3291,1604,Cordoba,1
3292,290,Jeddah,1
3293,330,Hawalli,1
3293,1533,Hawalli,1
3293,879,Hawalli,1
3293,1140,Kuwait,1
3293,1651,Hawalli,1
3293,3165,Hawalli,1
3293,844,Hawalli,1
3293,763,Hawalli,1
3294,1070,Paris,1
3294,452,Singapore,1
3294,872,Singapore,1
3294,165,Singapore,1
3294,110,Singapore,1
3294,516,Singapore,1
3294,718,Singapore,1
3295,1978,Valencia,1
3295,641,Valencia,1
3296,388,Fawley,1
3297,918,Paris,1
3298,975,Nairobi,1
3299,340,Paris,1
3300,2006,Kaliningrad,1
3300,2141,Kaliningrad,1
3300,1709,Kaliningrad,1
3301,542,Budapest,1
3301,750,Budapest,1
3302,2786,Hawalli,1
3302,2809,Hawalli,1
3302,2583,Hawalli,1
3302,1533,Hawalli,1
3302,1075,Hawalli,1
3303,2254,Quezon City,1
3303,2645,Quezon City,1
3303,1292,Quezon City,1
3303,2380,Quezon City,1
3303,1549,Quezon City,1
3303,1837,Quezon City,1
3304,700,Hawalli,1
3304,2721,Hawalli,1
3305,1373,Panama,1
3305,1449,Panama,1
3305,2720,Panama,1
3305,1859,Panama,1
3305,1120,Panama,1
3305,1239,Panama,1
3305,1244,Panama,1
3305,1928,Panama,1
3305,1223,Panama,1
3306,397,Shimonoseki,1
3306,653,Shimonoseki,1
3306,2511,Shimonoseki,1
3306,300,Shimonoseki,1
3306,1196,Shimonoseki,1
3307,854,Bologna,1
3308,2917,Hawalli,1
3308,2993,Hawalli,1
3308,2646,Kuwait,1
3309,2119,Kyiv,1
3309,1396,Kyiv,1
3310,899,San Juan,1
3311,913,Lima,1
3311,440,Lima,1
3311,233,Lima,1
3311,456,Lima,1
3311,459,Lima,1
3311,321,Lima,1
3311,448,Lima,1
3311,3095,Lima,1
3311,3006,Lima,1
3311,2747,Lima,1
3312,1700,Antwerpen,1
3312,954,Bruges,1
3312,1004,Bruges,1
3313,1475,Bogota,1
3313,647,Cali,1
3314,626,Quezon City,1
3314,1130,Quezon City,1
3314,654,Quezon City,1
3315,540,Singapore,1
3315,1594,Singapore,1
3315,2025,Singapore,1
3315,623,Singapore,1
3316,1129,Alajuela,1
3316,1721,Heredia,1
3316,2775,Heredia,1
3316,1315,Heredia,1
3316,1221,Heredia,1
3316,1483,Heredia,1
3316,1785,Heredia,1
3317,1988,La Paz,1
3317,1090,La Paz,1
3318,2810,Hawalli,1
3318,797,Kuwait,1
3318,3164,Kuwait,1
3318,1745,Kuwait,1
3318,1497,Kuwait,1
3318,3184,Kuwait,1
3319,1779,Quezon City,1
3319,1104,Quezon City,1
3319,1330,Quezon City,1
3319,1354,Quezon City,1
3319,2227,Quezon City,1
3320,915,Bogota,1
3320,1899,Bogota,1
3320,1016,Bogota,1
3320,1815,Bogota,1
3320,167,Bogota,1
3320,316,Bogota,1
3320,1340,Bogota,1
3320,3077,Bogota,1
3322,2615,Muscat,1
3322,2149,Muscat,1
3323,2730,Quezon City,1
3323,1652,Quezon City,1
3323,1192,Quezon City,1
3324,4,New Orleans,1
3325,1221,Heredia,1
3325,1483,Heredia,1
3325,2156,Heredia,1
3325,2775,Heredia,1
3325,1721,Heredia,1
3326,558,Singapore,1
3326,1310,Singapore,1
3327,812,Pinang,1
3327,1687,Pinang,1
3327,1088,Pinang,1
3327,2284,Pinang,1
3327,1319,Pinang,1
3327,1461,Pinang,1
3327,320,Pinang,1
3328,2963,Fort-De-France,1
3328,1502,Fort-De-France,1
3328,2958,Fort-De-France,1
3328,434,Fort-De-France,1
3328,2804,Fort-De-France,1
3328,2411,Fort-De-France,1
3329,1022,Singapore,1
3329,2283,Singapore,1
3329,156,Singapore,1
3329,2650,Singapore,1
3330,400,Singapore,1
3330,718,Singapore,1
3330,2971,Singapore,1
3330,472,Singapore,1
3330,558,Singapore,1
3330,807,Singapore,1
3331,70,Buenos Aires,1
3331,68,Buenos Aires,1
3331,621,Buenos Aires,1
3332,250,Paris,1
3332,479,Paris,1
3333,436,Lima,1
3333,685,Lima,1
3333,1760,Lima,1
3333,3006,Lima,1
3333,480,Lima,1
3333,371,Lima,1
3333,456,Lima,1
3334,2126,Buenos Aires,1
3334,401,Buenos Aires,1
3334,297,Buenos Aires,1
3334,2063,Buenos Aires,1
3334,3061,Buenos Aires,1
3334,69,Buenos Aires,1
3334,2100,Buenos Aires,1
3335,624,Quezon City,1
3336,162,Stockholm,1
3337,897,Odesa,1
3337,1213,Odesa,1
3338,1809,Concepcion,1
3339,1368,Pinang,1
3339,1163,Pinang,1
3339,1189,Pinang,1
3339,799,Pinang,1
3339,1460,Pinang,1
3339,1845,Pinang,1
3339,3051,Pinang,1
3339,170,Pinang,1
3339,1043,Pinang,1
3340,149,Singapore,1
3340,87,Singapore,1
3340,184,Singapore,1
3340,283,Singapore,1
3340,540,Singapore,1
3341,2300,Kyiv,1
3341,2188,Kyiv,1
3341,1606,Kyiv,1
3341,895,Kyiv,1
3341,1190,Kyiv,1
3341,1624,Kyiv,1
3341,2178,Kyiv,1
3341,2821,Kyiv,1
3341,2570,Kyiv,1
3342,2555,Jeddah,1
3342,547,Jeddah,1
3342,2424,Jeddah,1
3342,2294,Jeddah,1
3342,3059,Jeddah,1
3343,375,Pinang,1
3343,974,Pinang,1
3343,1101,Pinang,1
3343,2284,Pinang,1
3343,842,Pinang,1
3343,960,Pinang,1
3343,1040,Pinang,1
3343,1368,Pinang,1
3343,2414,Pinang,1
3343,320,Pinang,1
3344,1367,Dublin,1
3344,2588,Cairo,1
3344,2042,Giza,1
3344,449,Cairo,1
3345,919,Brasilia,1
3345,973,Brasilia,1
3345,832,Brasilia,1
3346,1533,Hawalli,1
3347,162,Stockholm,1
3348,1425,Minsk,1
3348,1646,Minsk,1
3348,2124,Minsk,1
3348,3140,Minsk,1
3348,2210,Minsk,1
3348,1452,Minsk,1
3348,1395,Minsk,1
3349,122,Singapore,1
3349,127,Singapore,1
3350,326,San Salvador,1
3350,339,San Salvador,1
3350,968,San Salvador,1
3350,1885,Nueva San Salvador,1
3351,2136,Riga,1
3351,911,Riga,1
3351,1003,Riga,1
3351,2947,Riga,1
3351,730,Riga,1
3351,1285,Riga,1
3352,1079,Lima,1
3352,1381,Brasilia,1
3352,471,Brasilia,1
3352,2416,Brasilia,1
3353,1829,Muscat,1
3353,2562,Muscat,1
3354,2389,Concepcion,1
3354,1253,Concepcion,1
3354,2383,Concepcion,1
3354,1042,Concepcion,1
3355,467,Quezon City,1
3355,281,Quezon City,1
3355,532,Quezon City,1
3355,1778,Quezon City,1
3355,3072,Quezon City,1
3355,431,Quezon City,1
3355,1764,Quezon City,1
3356,386,Seville,1
3356,213,Seville,1
3356,1847,Seville,1
3357,1000,Piraeus,1
3357,52,Piraeus,1
3357,2434,Piraeus,1
3358,860,Bogota,1
3358,1201,Bogota,1
3358,1014,Bogota,1
3358,335,Bogota,1
3358,808,Bogota,1
3358,977,Bogota,1
3359,2111,Baku,1
3359,1545,Baku,1
3360,756,Minsk,1
3360,1061,Minsk,1
3360,3019,Minsk,1
3360,2454,Minsk,1
3361,1938,Budapest,1
3362,628,Panama,1
3362,966,Panama,1
3362,2363,Panama,1
3362,612,Panama,1
3362,1237,Panama,1
3362,1034,Panama,1
3362,1217,Panama,1
3362,1803,Panama,1
3362,1262,Panama,1
3362,2263,Panama,1
3363,343,Piraeus,1
3363,894,Piraeus,1
3363,942,Piraeus,1
3364,98,Shanghai,1
3365,234,Singapore,1
3365,807,Singapore,1
3365,178,Singapore,1
3365,3110,Singapore,1
3365,79,Singapore,1
3365,359,Singapore,1
3365,72,Singapore,1
3365,120,Singapore,1
3365,2183,Singapore,1
3366,206,Singapore,1
3366,550,Singapore,1
3366,149,Singapore,1
3366,283,Singapore,1
3367,1167,Pinang,1
3367,1479,Pinang,1
3367,1258,Pinang,1
3367,804,Pinang,1
3367,1160,Pinang,1
3368,894,Piraeus,1
3369,3160,Pinang,1
3369,572,Pinang,1
3369,1147,Pinang,1
3369,1479,Pinang,1
3369,1258,Pinang,1
3369,2191,Pinang,1
3369,1955,Pinang,1
3369,2907,Pinang,1
3369,1687,Pinang,1
3370,421,Caracas,1
3370,1371,Caracas,1
3371,1862,Kuwait,1
3371,2955,Hawalli,1
3372,141,Antwerpen,1
3372,255,Antwerpen,1
3373,3021,Pinang,1
3373,1672,Pinang,1
3373,2802,Pinang,1
3373,1795,Pinang,1
3374,886,Lisbon,1
3375,69,Buenos Aires,1
3375,68,Buenos Aires,1
3375,401,Buenos Aires,1
3375,483,Buenos Aires,1
3375,3061,Buenos Aires,1
3376,389,Lima,1
3376,2011,Lima,1
3376,2950,Lima,1
3376,480,Lima,1
3376,1855,Lima,1
3377,950,Paris,1
3377,1070,Paris,1
3377,103,Paris,1
3377,55,Paris,1
3378,1049,Quezon City,1
3378,1354,Quezon City,1
3378,877,Quezon City,1
3378,432,Quezon City,1
3378,1827,Quezon City,1
3378,2367,Quezon City,1
3379,906,Phuket,1
3380,1706,Ipoh,1
3380,974,Pinang,1
3380,2429,Pinang,1
3380,1088,Pinang,1
3380,2301,Pinang,1
3381,27,Paris,1
3381,33,Paris,1
3381,19,Paris,1
3382,274,Quezon City,1
3382,666,Quezon City,1
3382,515,Quezon City,1
3382,1734,Quezon City,1
3382,1882,Quezon City,1
3382,2599,Quezon City,1
3383,718,Singapore,1
3383,1605,Singapore,1
3384,1462,Cali,1
3384,1843,Cali,1
3385,171,Singapore,1
3385,740,Singapore,1
3386,2218,Bogota,1
3387,971,Lima,1
3387,391,Lima,1
3387,372,Lima,1
3387,913,Lima,1
3387,1068,Lima,1
3387,1578,Lima,1
3387,945,Lima,1
3387,3006,Lima,1
3388,2247,Riga,1
3388,1285,Riga,1
3389,2484,Cuiaba,1
3389,2927,Cuiaba,1
3389,2751,Cuiaba,1
3389,2230,Cuiaba,1
3389,3009,Cuiaba,1
3390,1717,Cali,1
3392,1903,Quezon City,1
3392,3188,Quezon City,1
3392,2196,Quezon City,1
3392,3057,Quezon City,1
3392,3129,Quezon City,1
3393,2308,Quezon City,1
3393,578,Quezon City,1
3394,731,Singapore,1
3394,816,Singapore,1
3394,1851,Singapore,1
3394,398,Singapore,1
3395,1490,Almaty,1
3395,2163,Almaty,1
3395,864,Almaty,1
3396,898,Kyiv,1
3396,836,Kyiv,1
3396,1481,Kyiv,1
3396,2200,Kyiv,1
3396,1091,Kyiv,1
3396,1493,Kyiv,1
3397,542,Budapest,1
3397,2187,Budapest,1
3398,982,San Salvador,1
3398,2177,Nueva San Salvador,1
3398,1097,San Salvador,1
3398,760,Nueva San Salvador,1
3398,1682,Nueva San Salvador,1
3399,890,Brasilia,1
3399,1616,Brasilia,1
3399,1768,Brasilia,1
3399,2457,Brasilia,1
3399,2766,Brasilia,1
3399,485,Brasilia,1
3399,1836,Brasilia,1
3400,513,Port of Spain,1
3400,2303,Port of Spain,1
3400,2040,Port of Spain,1
3400,670,Port of Spain,1
3401,149,Singapore,1
3401,400,Singapore,1
3401,835,Singapore,1
3401,1683,Singapore,1
3401,165,Singapore,1
3401,148,Singapore,1
3402,533,Quezon City,1
3402,627,Quezon City,1
3402,2903,Quezon City,1
3402,616,Quezon City,1
3402,522,Quezon City,1
3402,1104,Quezon City,1
3402,3171,Quezon City,1
3402,850,Quezon City,1
3402,2364,Quezon City,1
3402,2452,Quezon City,1
3402,3151,Quezon City,1
3403,2625,Kuwait,1
3403,2586,Hawalli,1
3403,2251,Hawalli,1
3403,2264,Hawalli,1
3403,2445,Hawalli,1
3404,2227,Quezon City,1
3404,1132,Quezon City,1
3404,2160,Quezon City,1
3404,533,Quezon City,1
3404,627,Quezon City,1
3404,1652,Quezon City,1
3405,656,Bologna,1
3406,1228,Alajuela,1
3406,1585,Heredia,1
3406,1785,Heredia,1
3406,1483,Heredia,1
3406,1476,Heredia,1
3407,344,Santo Domingo,1
3407,2603,Santo Domingo,1
3408,1865,Brasilia,1
3409,2388,Lima,1
3409,1232,Lima,1
3410,1136,Beirut,1
3410,1794,Beirut,1
3411,403,Concepcion,1
3411,1253,Concepcion,1
3411,3040,Concepcion,1
3411,1296,Concepcion,1
3411,1329,Concepcion,1
3411,747,Concepcion,1
3412,67,Buenos Aires,1
3412,64,Buenos Aires,1
3412,69,Buenos Aires,1
3413,206,Singapore,1
3413,88,Singapore,1
3413,1608,Singapore,1
3413,188,Singapore,1
3414,826,Singapore,1
3414,269,Singapore,1
3414,452,Singapore,1
3415,971,Lima,1
3415,1435,Lima,1
3416,1024,Banda Aceh,1
3416,2353,Banda Aceh,1
3416,2725,Banda Aceh,1
3416,1122,Banda Aceh,1
3417,3096,Ipoh,1
3418,225,Riga,1
3418,1210,Riga,1
3419,2967,Quezon City,1
3419,1171,Singapore,1
3419,2696,Quezon City,1
3419,2606,Quezon City,1
3419,281,Quezon City,1
3419,1770,Quezon City,1
3420,425,Quezon City,1
3420,2197,Quezon City,1
3421,853,Budapest,1
3421,2779,Budapest,1
3421,750,Budapest,1
3421,1559,Budapest,1
3422,1380,Paris,1
3423,2772,Hawalli,1
3423,2458,Hawalli,1
3424,50,Houston,1
3425,2362,Concepcion,1
3426,27,Paris,1
3426,250,Paris,1
3426,152,Paris,1
3426,1402,Paris,1
3427,373,Pinang,1
3427,2185,Pinang,1
3427,804,Pinang,1
3427,974,Pinang,1
3427,799,Pinang,1
3427,1030,Pinang,1
3428,772,Quezon City,1
3429,294,Ipoh,1
3429,3114,Ipoh,1
3429,2709,Ipoh,1
3429,3179,Ipoh,1
3430,939,Quezon City,1
3430,1696,Quezon City,1
3430,2421,Quezon City,1
3430,626,Quezon City,1
3430,1005,Quezon City,1
3430,1944,Quezon City,1
3431,974,Pinang,1
3431,1030,Pinang,1
3431,930,Pinang,1
3431,3039,Pinang,1
3432,933,Santo Domingo,1
3432,742,Santo Domingo,1
3432,1840,Santo Domingo,1
3432,344,Santo Domingo,1
3432,1335,Santo Domingo,1
3433,1783,Panama,1
3433,2732,Panama,1
3433,1034,Panama,1
3433,1928,Panama,1
3433,1237,Panama,1
3433,1375,Panama,1
3433,1356,Panama,1
3433,2515,Panama,1
3434,535,La Paz,1
3434,2969,La Paz,1
3434,524,La Paz,1
3434,2231,La Paz,1
3434,1931,La Paz,1
3434,1090,La Paz,1
3435,1950,Hawalli,1
3435,3162,Hawalli,1
3435,2462,Hawalli,1
3435,2866,Hawalli,1
3435,1862,Kuwait,1
3435,1397,Hawalli,1
3435,829,Hawalli,1
3435,976,Hawalli,1
3436,511,Lima,1
3436,448,Lima,1
3436,557,Lima,1
3436,1079,Lima,1
3436,705,Lima,1
3436,1435,Lima,1
3436,2143,Lima,1
3437,2521,Hawalli,1
3437,2410,Hawalli,1
3437,2811,Hawalli,1
3437,2917,Hawalli,1
3438,727,Singapore,1
3438,1457,Singapore,1
3438,740,Singapore,1
3438,75,Singapore,1
3439,114,Lisbon,1
3439,2252,Lisbon,1
3440,1478,Nairobi,1
3440,1729,Nairobi,1
3441,972,Fort-De-France,1
3441,1502,Fort-De-France,1
3441,1348,Fort-De-France,1
3442,1077,Manado,1
3442,934,Manado,1
3442,2812,Manado,1
3442,2700,Manado,1
3442,636,Manado,1
3442,1405,Manado,1
3442,1755,Manado,1
3442,2270,Manado,1
3442,1102,Manado,1
3442,617,Manado,1
3442,721,Manado,1
3442,1006,Manado,1
3442,3177,Manado,1
3443,695,Lima,1
3443,787,Lima,1
3443,459,Lima,1
3443,436,Lima,1
3443,2286,Lima,1
3443,1435,Lima,1
3443,3190,Lima,1
3444,531,Quezon City,1
3445,367,New Delhi,1
3445,1252,New Delhi,1
3445,1487,New Delhi,1
3446,1454,Lima,1
3446,391,Lima,1
3446,1874,Lima,1
3446,713,Lima,1
3446,1477,Lima,1
3446,1737,Lima,1
3446,566,Lima,1
3446,3095,Lima,1
3446,2622,Lima,1
3447,2234,Bogota,1
3447,2658,Bogota,1
3447,1201,Bogota,1
3447,1716,Bogota,1
3447,1475,Bogota,1
3448,659,Quezon City,1
3448,1526,Quezon City,1
3448,1549,Quezon City,1
3448,728,Quezon City,1
3448,1192,Quezon City,1
3448,3028,Quezon City,1
3448,3117,Quezon City,1
3449,354,Vienna,1
3449,90,Vienna,1
3449,118,Vienna,1
3450,3056,Buenos Aires,1
3450,2299,Buenos Aires,1
3450,378,Buenos Aires,1
3450,2100,Buenos Aires,1
3450,2439,Buenos Aires,1
3451,3058,Buenos Aires,1
3451,1403,Buenos Aires,1
3452,581,Lima,1
3452,1271,Lima,1
3452,1308,Lima,1
3452,566,Lima,1
3452,1094,Lima,1
3452,450,Lima,1
3452,1643,Lima,1
3453,2845,Talca,1
3453,1256,Talca,1
3454,137,Singapore,1
3454,374,Singapore,1
3454,1710,Singapore,1
3454,1100,Singapore,1
3455,1337,Kyiv,1
3455,1424,Kyiv,1
3455,2974,Kyiv,1
3455,722,Kyiv,1
3455,1011,Kyiv,1
3455,3008,Kyiv,1
3455,2675,Kyiv,1
3455,2291,Kyiv,1
3455,1046,Kyiv,1
3456,1542,Quezon City,1
3456,430,Quezon City,1
3456,1008,Quezon City,1
3456,2697,Quezon City,1
3457,2335,Fort-De-France,1
3457,2963,Fort-De-France,1
3457,3041,Fort-De-France,1
3457,3116,Fort-De-France,1
3457,2776,Fort-De-France,1
3457,2323,Fort-De-France,1
3458,1750,Lima,1
3458,487,Lima,1
3458,3095,Lima,1
3458,631,Lima,1
3458,2614,Lima,1
3458,557,Lima,1
3459,762,Puerto Presidente Stroessner,1
3459,1518,Puerto Presidente Stroessner,1
3459,2161,Puerto Presidente Stroessner,1
3460,763,Hawalli,1
3460,2551,Hawalli,1
3460,2489,Hawalli,1
3460,2586,Hawalli,1
3460,2875,Hawalli,1
3460,2179,Hawalli,1
3460,2224,Hawalli,1
3460,2251,Hawalli,1
3461,2465,Bolu,1
3462,1709,Kaliningrad,1
3463,269,Singapore,1
3463,191,Singapore,1
3463,127,Singapore,1
3463,185,Singapore,1
3463,610,Singapore,1
3464,723,Concepcion,1
3464,427,Concepcion,1
3465,2981,Smolensk,1
3465,1562,Smolensk,1
3466,1435,Lima,1
3466,1477,Lima,1
3466,1079,Lima,1
3466,1205,Lima,1
3466,1961,Lima,1
3466,579,Lima,1
3466,448,Lima,1
3466,543,Lima,1
3467,337,Singapore,1
3467,276,Singapore,1
3468,1075,Hawalli,1
3468,3161,Hawalli,1
3468,1814,Hawalli,1
3469,2897,Kyiv,1
3469,1344,Kyiv,1
3469,2427,Kyiv,1
3469,2200,Kyiv,1
3469,2313,Kyiv,1
3469,2570,Kyiv,1
3470,2218,Bogota,1
3470,1257,Bogota,1
3470,2320,Bogota,1
3470,915,Bogota,1
3470,1968,Bogota,1
3471,986,Sofia,1
3471,951,Sofia,1
3472,946,Pinang,1
3472,2344,Ipoh,1
3472,2429,Pinang,1
3472,2425,Ipoh,1
3472,1706,Ipoh,1
3472,3182,Ipoh,1
3473,1018,Quezon City,1
3473,1293,Quezon City,1
3474,1948,Pinang,1
3474,3049,Pinang,1
3474,1955,Pinang,1
3475,2150,Valencia,1
3475,597,Valencia,1
3476,1506,Antwerpen,1
3477,1049,Quezon City,1
3477,424,Quezon City,1
3477,781,Quezon City,1
3477,2203,Quezon City,1
3477,2768,Quezon City,1
3478,2867,Beirut,1
3478,1230,Beirut,1
3478,1676,Beirut,1
3479,2687,Asuncion,1
3479,1714,Asuncion,1
3479,2474,Asuncion,1
3479,1908,Asuncion,1
3479,1172,Asuncion,1
3479,1446,Asuncion,1
3479,2572,Asuncion,1
3479,1469,Asuncion,1
3479,1927,Asuncion,1
3480,1706,Ipoh,1
3480,2382,Ipoh,1
3481,1257,Bogota,1
3481,1443,Bogota,1
3481,1536,Bogota,1
3481,2396,Bogota,1
3481,2234,Bogota,1
3481,1055,Bogota,1
3481,808,Bogota,1
3482,3160,Pinang,1
3482,1035,Pinang,1
3482,444,Pinang,1
3482,1258,Pinang,1
3482,2670,Pinang,1
3482,3049,Pinang,1
3483,853,Budapest,1
3483,387,Budapest,1
3483,323,Budapest,1
3483,2187,Budapest,1
3483,262,Budapest,1
3484,450,Lima,1
3484,1205,Lima,1
3484,480,Lima,1
3484,866,Lima,1
3485,2441,Houston,1
3485,2683,Houston,1
3485,10,Houston,1
3485,2311,Houston,1
3485,2089,Houston,1
3485,47,Houston,1
3485,50,Houston,1
3485,1957,Houston,1
3486,585,San Juan,1
3486,390,San Juan,1
3487,3063,Quezon City,1
3487,625,Quezon City,1
3487,3090,Quezon City,1
3488,1810,Colombo,1
3489,1503,Lima,1
3489,321,Lima,1
3490,24,Paris,1
3491,1081,Kuwait,1
3491,330,Hawalli,1
3491,916,Kuwait,1
3491,879,Hawalli,1
3491,1731,Hawalli,1
3491,1397,Hawalli,1
3491,2467,Kuwait,1
3492,550,Singapore,1
3492,1608,Singapore,1
3492,190,Singapore,1
3493,1533,Hawalli,1
3493,2587,Hawalli,1
3493,1397,Hawalli,1
3494,283,Singapore,1
3494,149,Singapore,1
3494,548,Singapore,1
3494,873,Singapore,1
3494,190,Singapore,1
3494,1605,Singapore,1
3495,706,Brasilia,1
3495,2015,Brasilia,1
3495,2416,Brasilia,1
3495,1628,Brasilia,1
3495,478,Brasilia,1
3495,870,Brasilia,1
3495,1326,Brasilia,1
3495,414,Brasilia,1
3495,832,Brasilia,1
3495,2138,Brasilia,1
3495,1273,Brasilia,1
3495,2610,Brasilia,1
3495,1768,Brasilia,1
3496,435,Nueva San Salvador,1
3496,1885,Nueva San Salvador,1
3496,326,San Salvador,1
3497,1466,Nicosia,1
3497,2102,Kyrenia,1
3497,2238,Kyrenia,1
3497,1991,Nicosia,1
3497,2595,Nicosia,1
3498,1165,Kyiv,1
3498,1332,Kyiv,1
3498,437,Kyiv,1
3498,898,Kyiv,1
3498,1286,Kyiv,1
3498,2974,Kyiv,1
3499,531,Quezon City,1
3499,754,Quezon City,1
3499,2308,Quezon City,1
3499,3151,Quezon City,1
3499,1904,Quezon City,1
3499,943,Quezon City,1
3499,2903,Quezon City,1
3499,850,Quezon City,1
3500,1085,San Juan,1
3500,869,San Juan,1
3500,315,San Juan,1
3500,1317,San Juan,1
3501,879,Hawalli,1
3501,1056,Hawalli,1
3501,1983,Hawalli,1
3501,2941,Hawalli,1
3501,3184,Kuwait,1
3502,2696,Quezon City,1
3502,766,Quezon City,1
3502,1442,Quezon City,1
3502,1805,Quezon City,1
3503,1765,Hawalli,1
3503,1981,Hawalli,1
3503,858,Kuwait,1
3503,1199,Kuwait,1
3503,2638,Hawalli,1
3503,2818,Hawalli,1
3503,672,Hawalli,1
3503,2467,Kuwait,1
3503,2587,Hawalli,1
3504,2756,Hawalli,1
3504,1629,Hawalli,1
3504,1765,Hawalli,1
3504,1081,Kuwait,1
3504,763,Hawalli,1
3505,1394,Muscat,1
3505,2002,Muscat,1
3505,2095,Muscat,1
3505,2615,Muscat,1
3506,1016,Bogota,1
3506,1698,Bogota,1
3506,1015,Bogota,1
3506,2218,Bogota,1
3506,1443,Bogota,1
3506,2396,Bogota,1
3507,1690,Stockholm,1
3507,1922,Helsinki,1
3508,1924,Amman,1
3508,665,Amman,1
3508,1474,Amman,1
3508,1986,Amman,1
3509,156,Singapore,1
3510,2044,Quezon City,1
3510,716,Quezon City,1
3510,555,Quezon City,1
3510,2324,Quezon City,1
3510,1838,Quezon City,1
3510,507,Quezon City,1
3511,2648,Ho Chi Minh City,1
3511,178,Singapore,1
3512,2888,Asuncion,1
3512,1341,Asuncion,1
3512,2004,Asuncion,1
3512,1222,Asuncion,1
3512,1501,Asuncion,1
3512,1469,Asuncion,1
3512,1821,Asuncion,1
3512,1953,Asuncion,1
3513,1428,Asuncion,1
3513,2687,Asuncion,1
3513,1877,Asuncion,1
3513,2787,Asuncion,1
3514,1710,Singapore,1
3514,190,Singapore,1
3514,452,Singapore,1
3514,277,Singapore,1
3514,337,Singapore,1
3515,276,Singapore,1
3515,2563,Singapore,1
3516,778,Brasilia,1
3516,1326,Brasilia,1
3516,1381,Brasilia,1
3516,2138,Brasilia,1
3516,1771,Brasilia,1
3516,1772,Brasilia,1
3516,569,Brasilia,1
3517,505,Quezon City,1
3517,1442,Quezon City,1
3517,2606,Quezon City,1
3517,1764,Quezon City,1
3518,196,Piraeus,1
3518,34,Piraeus,1
3518,2175,Piraeus,1
3518,210,Piraeus,1
3518,2434,Piraeus,1
3518,774,Piraeus,1
3518,172,Piraeus,1
3518,175,Piraeus,1
3518,1587,Piraeus,1
3519,1950,Hawalli,1
3519,2145,Hawalli,1
3519,2625,Kuwait,1
3520,923,Helsinki,1
3521,700,Hawalli,1
3521,1864,Hawalli,1
3522,512,Quezon City,1
3522,2857,Quezon City,1
3522,981,Quezon City,1
3522,1692,Quezon City,1
3522,2485,Quezon City,1
3522,3174,Quezon City,1
3523,2256,Kyiv,1
3523,1231,Odesa,1
3523,1155,Kyiv,1
3523,2979,Odesa,1
3523,898,Kyiv,1
3523,2937,Odesa,1
3524,2521,Hawalli,1
3524,2584,Hawalli,1
3524,1175,Hawalli,1
3524,2493,Hawalli,1
3524,1880,Kuwait,1
3524,2866,Hawalli,1
3524,1056,Hawalli,1
3524,1862,Kuwait,1
3525,1105,New Orleans,1
3525,1331,New Orleans,1
3525,17,New Orleans,1
3525,788,New Orleans,1
3525,1450,New Orleans,1
3526,67,Buenos Aires,1
3526,198,Buenos Aires,1
3526,61,Buenos Aires,1
3526,2063,Buenos Aires,1
3526,483,Buenos Aires,1
3527,838,Guayaquil,1
3527,782,Guayaquil,1
3527,282,Guayaquil,1
3528,112,Singapore,1
3529,622,Pusan,1
3529,1320,Pusan,1
3530,810,Hawalli,1
3530,844,Hawalli,1
3530,1175,Hawalli,1
3531,2804,Fort-De-France,1
3531,1502,Fort-De-France,1
3531,3167,Fort-De-France,1
3531,2605,Fort-De-France,1
3531,3041,Fort-De-France,1
3532,891,Beirut,1
3533,309,Buenos Aires,1
3534,483,Buenos Aires,1
3535,1129,Alajuela,1
3535,1721,Heredia,1
3535,2028,Alajuela,1
3536,1230,Beirut,1
3536,1343,Beirut,1
3536,1453,Beirut,1
3537,2419,Quezon City,1
3537,1355,Quezon City,1
3537,1005,Quezon City,1
3537,669,Quezon City,1
3538,2047,Odesa,1
3538,1095,Odesa,1
3538,1131,Odesa,1
3538,2062,Odesa,1
3539,314,New Delhi,1
3539,452,Singapore,1
3539,548,Singapore,1
3539,509,Singapore,1
3539,159,Singapore,1
3539,277,Singapore,1
3539,540,Singapore,1
3541,281,Quezon City,1
3541,1944,Quezon City,1
3542,1095,Odesa,1
3542,902,Odesa,1
3543,537,Quezon City,1
3543,1192,Quezon City,1
3543,2364,Quezon City,1
3544,1936,Pinang,1
3544,1319,Pinang,1
3545,1316,Quezon City,1
3545,125,Singapore,1
3545,936,Quezon City,1
3545,2719,Quezon City,1
3545,2706,Quezon City,1
3546,2873,Hawalli,1
3546,672,Hawalli,1
3546,1382,Hawalli,1
3546,1362,Hawalli,1
3546,1056,Hawalli,1
3547,1045,Fort-De-France,1
3547,3092,Fort-De-France,1
3547,1558,Fort-De-France,1
3548,1637,B'abda,1
3549,954,Bruges,1
3550,1689,Minsk,1
3550,1937,Minsk,1
3550,756,Minsk,1
3550,1636,Minsk,1
3550,3181,Minsk,1
3551,1007,Johannesburg,1
3551,136,Johannesburg,1
3551,1089,Johannesburg,1
3551,1215,Johannesburg,1
3552,947,Porto,1
3553,2063,Buenos Aires,1
3553,69,Buenos Aires,1
3553,61,Buenos Aires,1
3553,3149,Buenos Aires,1
3554,2002,Muscat,1
3554,2615,Muscat,1
3555,2067,Singapore,1
3556,655,Warsaw,1
3557,797,Kuwait,1
3557,858,Kuwait,1
3557,1081,Kuwait,1
3558,1845,Pinang,1
3558,169,Pinang,1
3558,1189,Pinang,1
3558,320,Pinang,1
3558,1043,Pinang,1
3558,1101,Pinang,1
3558,180,Pinang,1
3559,307,Porto,1
3560,1768,Brasilia,1
3561,1572,Lima,1
3561,2019,Lima,1
3561,2539,Lima,1
3561,440,Lima,1
3561,2950,Lima,1
3561,1193,Lima,1
3561,1435,Lima,1
3562,410,Seville,1
3563,561,Hiroshima,1
3563,3025,Hiroshima,1
3564,1662,Minsk,1
3564,3019,Minsk,1
3564,1703,Minsk,1
3564,791,Minsk,1
3564,1646,Minsk,1
3565,2323,Fort-De-France,1
3565,972,Fort-De-France,1
3566,488,Buenos Aires,1
3566,2063,Buenos Aires,1
3567,2323,Fort-De-France,1
3567,2671,Fort-De-France,1
3567,2117,Fort-De-France,1
3567,2535,Fort-De-France,1
3567,2335,Fort-De-France,1
3567,2411,Fort-De-France,1
3568,655,Warsaw,1
3568,1659,Warsaw,1
3569,2706,Quezon City,1
3569,1549,Quezon City,1
3569,965,Quezon City,1
3569,1330,Quezon City,1
3569,508,Quezon City,1
3569,555,Quezon City,1
3570,1413,Manado,1
3570,1077,Manado,1
3570,2726,Manado,1
3570,3050,Manado,1
3570,2653,Manado,1
3570,694,Manado,1
3570,721,Manado,1
3571,662,Quezon City,1
3571,773,Quezon City,1
3571,2364,Quezon City,1
3571,2197,Quezon City,1
3571,2606,Quezon City,1
3571,2743,Quezon City,1
3571,2308,Quezon City,1
3571,1764,Quezon City,1
3572,1933,Santo Domingo,1
3572,214,Santo Domingo,1
3572,474,Santo Domingo,1
3572,1421,Santo Domingo,1
3572,344,Santo Domingo,1
3573,2615,Muscat,1
3573,1394,Muscat,1
3574,2566,Hawalli,1
3574,2536,Hawalli,1
3574,2055,Hawalli,1
3574,2660,Hawalli,1
3575,474,Santo Domingo,1
3575,1335,Santo Domingo,1
3575,464,Santo Domingo,1
3576,1681,Brasilia,1
3576,1644,Brasilia,1
3576,1768,Brasilia,1
3576,778,Brasilia,1
3577,2979,Odesa,1
3577,1029,Kyiv,1
3577,980,Kyiv,1
3577,1078,Kyiv,1
3577,1396,Kyiv,1
3577,437,Kyiv,1
3577,959,Kyiv,1
3577,1128,Kyiv,1
3577,2119,Kyiv,1
3577,691,Kyiv,1
3577,2192,Kyiv,1
3578,3025,Hiroshima,1
3578,3035,Hiroshima,1
3578,525,Hiroshima,1
3578,327,Hiroshima,1
3579,814,Dublin,1
3579,1367,Dublin,1
3579,40,Dublin,1
3580,396,Lima,1
3580,393,Lima,1
3580,631,Lima,1
3580,1068,Lima,1
3580,753,Lima,1
3580,2155,Lima,1
3580,866,Lima,1
3581,1891,Asuncion,1
3581,2004,Asuncion,1
3581,2681,Asuncion,1
3581,1347,Asuncion,1
3581,1821,Asuncion,1
3581,1953,Asuncion,1
3581,978,Asuncion,1
3582,816,Singapore,1
3582,1052,Singapore,1
3582,1665,Singapore,1
3582,771,Singapore,1
3582,1680,Singapore,1
3582,2392,Singapore,1
3582,142,Singapore,1
3582,1594,Singapore,1
3582,1683,Singapore,1
3583,507,Quezon City,1
3584,2155,Lima,1
3584,401,Buenos Aires,1
3584,1454,Lima,1
3585,3129,Quezon City,1
3585,1778,Quezon City,1
3585,644,Quezon City,1
3585,2196,Quezon City,1
3586,1897,Riga,1
3586,935,Riga,1
3587,841,Paris,1
3587,1585,Heredia,1
3587,248,Paris,1
3587,146,Paris,1
3587,1602,Alajuela,1
3587,2456,Alajuela,1
3587,24,Paris,1
3588,807,Singapore,1
3588,1038,Singapore,1
3588,218,Singapore,1
3588,407,Singapore,1
3588,720,Singapore,1
3588,398,Singapore,1
3588,2025,Singapore,1
3588,2183,Singapore,1
3588,929,Singapore,1
3589,337,Singapore,1
3589,1018,Quezon City,1
3589,276,Singapore,1
3590,715,Quezon City,1
3591,2377,Quezon City,1
3591,425,Quezon City,1
3591,2757,Quezon City,1
3591,3002,Singapore,1
3591,1521,Quezon City,1
3591,2739,Quezon City,1
3592,1279,Riga,1
3592,2355,Riga,1
3592,1009,Riga,1
3592,1484,Riga,1
3592,1534,Riga,1
3592,2872,Riga,1
3593,14,Houston,1
3594,472,Singapore,1
3594,165,Singapore,1
3594,1139,Singapore,1
3595,1870,Quezon City,1
3595,2861,Quezon City,1
3595,1778,Quezon City,1
3595,3072,Quezon City,1
3596,1767,Cuiaba,1
3596,1407,Cuiaba,1
3597,2562,Muscat,1
3598,1582,Bogota,1
3598,1289,Bogota,1
3598,1475,Bogota,1
3598,1149,Bogota,1
3598,892,Bogota,1
3599,6,Houston,1
3599,1520,Houston,1
3600,43,Dublin,1
3601,2328,Quezon City,1
3601,1028,Quezon City,1
3601,2151,Quezon City,1
3601,2707,Singapore,1
3601,562,Quezon City,1
3601,827,Quezon City,1
3601,627,Quezon City,1
3602,1898,Bogota,1
3602,1257,Bogota,1
3602,2426,Bogota,1
3602,639,Bogota,1
3603,145,Singapore,1
3603,293,Singapore,1
3603,1022,Singapore,1
3603,807,Singapore,1
3604,1631,Manado,1
3604,1102,Manado,1
3604,617,Manado,1
3604,1006,Manado,1
3604,849,Manado,1
3604,934,Manado,1
3604,2386,Manado,1
3604,2653,Manado,1
3604,1077,Manado,1
3605,445,Porto,1
3606,361,Hiroshima,1
3607,2168,Lima,1
3607,3190,Lima,1
3607,416,Lima,1
3607,372,Lima,1
3607,2832,Lima,1
3608,1850,Piraeus,1
3608,131,Piraeus,1
3609,530,Paris,1
3609,27,Paris,1
3609,19,Paris,1
3610,674,Guayaquil,1
3610,838,Guayaquil,1
3611,264,Lima,1
3611,685,Lima,1
3612,2025,Singapore,1
3612,117,Singapore,1
3612,2181,Singapore,1
3613,2531,Bogota,1
3613,735,Bogota,1
3614,1218,L'Ariana,1
3614,1597,Tunis,1
3614,1982,Tunis,1
3614,2498,L'Ariana,1
3615,2418,Accra,1
3616,294,Ipoh,1
3616,2357,Ipoh,1
3616,1706,Ipoh,1
3617,1166,Vienna,1
3618,123,Paris,1
3619,2789,Asuncion,1
3619,2004,Asuncion,1
3619,1501,Asuncion,1
3619,1797,Asuncion,1
3619,1977,Asuncion,1
3619,1812,Asuncion,1
3620,581,Lima,1
3620,1203,Lima,1
3620,1477,Lima,1
3620,2738,Lima,1
3620,2065,Lima,1
3620,2333,Lima,1
3621,1499,Quezon City,1
3621,2060,Quezon City,1
3621,2079,Quezon City,1
3621,877,Quezon City,1
3621,1104,Quezon City,1
3621,1353,Quezon City,1
3622,2840,Hawalli,1
3622,2638,Hawalli,1
3622,1081,Kuwait,1
3622,2190,Hawalli,1
3622,2241,Hawalli,1
3623,1501,Asuncion,1
3623,1645,Asuncion,1
3623,1781,Asuncion,1
3623,1977,Asuncion,1
3624,416,Lima,1
3624,2565,Lima,1
3625,2457,Brasilia,1
3625,569,Brasilia,1
3625,538,Brasilia,1
3626,2979,Odesa,1
3627,1978,Valencia,1
3627,2150,Valencia,1
3628,2709,Ipoh,1
3629,2028,Alajuela,1
3630,1343,Beirut,1
3630,891,Beirut,1
3630,1136,Beirut,1
3630,1794,Beirut,1
3630,2867,Beirut,1
3631,958,Davao,1
3632,2791,Brasilia,1
3633,3018,Warsaw,1
3633,655,Warsaw,1
3634,689,Cape Town,1
3635,1128,Kyiv,1
3635,1384,Kyiv,1
3636,1230,Beirut,1
3636,1794,Beirut,1
3636,2770,B'abda,1
3636,1343,Beirut,1
3636,1676,Beirut,1
3637,2607,Almaty,1
3638,1131,Odesa,1
3638,1213,Odesa,1
3638,931,Odesa,1
3638,897,Odesa,1
3639,2187,Budapest,1
3639,495,Budapest,1
3639,262,Budapest,1
3639,387,Budapest,1
3639,1321,Budapest,1
3639,2779,Budapest,1
3640,2324,Quezon City,1
3640,1104,Quezon City,1
3640,626,Quezon City,1
3641,792,Odesa,1
3642,2652,Manado,1
3642,1277,Manado,1
3642,636,Manado,1
3642,934,Manado,1
3642,1280,Manado,1
3642,1102,Manado,1
3643,584,Stuttgart,1
3644,3173,Bologna,1
3644,823,Bologna,1
3645,2957,Talca,1
3646,2389,Concepcion,1
3646,880,Talca,1
3646,2387,Concepcion,1
3647,1846,Asuncion,1
3647,2255,Asuncion,1
3647,2755,Asuncion,1
3647,2968,Asuncion,1
3648,721,Manado,1
3648,934,Manado,1
3648,907,Manado,1
3648,2270,Manado,1
3648,694,Manado,1
3649,2187,Budapest,1
3649,1559,Budapest,1
3649,1938,Budapest,1
3650,1596,Brasilia,1
3650,501,Brasilia,1
3650,679,Brasilia,1
3650,2457,Brasilia,1
3650,621,Buenos Aires,1
3651,531,Quezon City,1
3652,1549,Quezon City,1
3652,1584,Quezon City,1
3652,2765,Quezon City,1
3652,728,Quezon City,1
3652,3085,Quezon City,1
3652,1292,Quezon City,1
3653,91,Lisbon,1
3653,1847,Seville,1
3653,34,Piraeus,1
3653,124,Piraeus,1
3653,777,Seville,1
3654,188,Singapore,1
3654,337,Singapore,1
3655,2519,Pinang,1
3655,799,Pinang,1
3655,1189,Pinang,1
3655,2185,Pinang,1
3655,2139,Pinang,1
3655,1167,Pinang,1
3656,3,Houston,1
3656,14,Houston,1
3657,1984,Amman,1
3657,2195,Hawalli,1
3657,1474,Amman,1
3657,2679,Amman,1
3658,3012,Davao,1
3658,2121,Davao,1
3659,2202,Lima,1
3659,253,Lima,1
3659,2209,Lima,1
3659,1203,Lima,1
3660,3086,Lima,1
3660,608,Lima,1
3660,2622,Lima,1
3660,2985,Lima,1
3661,639,Bogota,1
3661,941,Bogota,1
3661,892,Bogota,1
3661,335,Bogota,1
3661,1055,Bogota,1
3661,1249,Bogota,1
3661,316,Bogota,1
3661,1756,Bogota,1
3662,1469,Asuncion,1
3662,2114,Puerto Presidente Stroessner,1
3662,2796,Asuncion,1
3662,1846,Asuncion,1
3662,2315,Puerto Presidente Stroessner,1
3663,1513,Shanghai,1
3664,2606,Quezon City,1
3664,2475,Shanghai,1
3664,1442,Quezon City,1
3664,482,Shanghai,1
3664,508,Quezon City,1
3665,1367,Dublin,1
3666,2466,Odesa,1
3666,2937,Odesa,1
3666,792,Odesa,1
3666,2062,Odesa,1
3666,2047,Odesa,1
3666,2688,Odesa,1
3667,850,Quezon City,1
3667,2184,Quezon City,1
3667,3151,Quezon City,1
3667,281,Quezon City,1
3667,1353,Quezon City,1
3667,2903,Quezon City,1
3668,2985,Lima,1
3668,2388,Lima,1
3668,581,Lima,1
3669,1794,Beirut,1
3670,1362,Hawalli,1
3670,1983,Hawalli,1
3670,1580,Hawalli,1
3670,2809,Hawalli,1
3671,915,Bogota,1
3671,1899,Bogota,1
3671,735,Bogota,1
3671,2120,Bogota,1
3672,2649,Antwerpen,1
3673,2422,Hawalli,1
3673,2587,Hawalli,1
3673,2167,Hawalli,1
3673,2784,Hawalli,1
3674,54,Houston,1
3674,824,Houston,1
3675,1481,Kyiv,1
3675,1332,Kyiv,1
3675,711,Kyiv,1
3675,1046,Kyiv,1
3675,2576,Kyiv,1
3676,1884,Asuncion,1
3676,2271,Asuncion,1
3676,1568,Asuncion,1
3676,1685,Asuncion,1
3677,205,Hermosillo,1
3677,352,Hermosillo,1
3677,580,Hermosillo,1
3677,1226,Hermosillo,1
3678,334,Lisbon,1
3679,1158,Quezon City,1
3679,1837,Quezon City,1
3679,1549,Quezon City,1
3680,544,Singapore,1
3680,277,Singapore,1
3681,3083,Florence,1
3682,146,Paris,1
3682,534,Buenos Aires,1
3682,1233,Lima,1
3683,999,Buenos Aires,1
3683,383,Buenos Aires,1
3683,69,Buenos Aires,1
3683,62,Buenos Aires,1
3683,601,Buenos Aires,1
3684,344,Santo Domingo,1
3684,729,Santo Domingo,1
3684,851,Santo Domingo,1
3684,474,Santo Domingo,1
3684,2761,Santo Domingo,1
3685,805,Lima,1
3685,2985,Lima,1
3686,2290,Buenos Aires,1
3686,2329,Buenos Aires,1
3687,2857,Quezon City,1
3687,768,Quezon City,1
3687,1254,Quezon City,1
3687,1158,Quezon City,1
3688,369,Quezon City,1
3688,1440,Quezon City,1
3688,2889,Quezon City,1
3688,1903,Quezon City,1
3688,3063,Quezon City,1
3688,2972,Quezon City,1
3689,2511,Shimonoseki,1
3689,350,Shimonoseki,1
3690,2020,Hawalli,1
3690,803,Hawalli,1
3690,858,Kuwait,1
3691,1251,Stockholm,1
3692,648,Manado,1
3692,2146,Manado,1
3692,1077,Manado,1
3692,2943,Manado,1
3692,934,Manado,1
3692,636,Manado,1
3692,2652,Manado,1
3692,1102,Manado,1
3692,617,Manado,1
3693,3185,Quezon City,1
3693,422,Quezon City,1
3693,2308,Quezon City,1
3694,592,Bogota,1
3694,1014,Bogota,1
3695,2760,Hawalli,1
3695,858,Kuwait,1
3695,2866,Hawalli,1
3696,63,Buenos Aires,1
3696,309,Buenos Aires,1
3696,620,Buenos Aires,1
3697,1248,Asuncion,1
3697,2255,Asuncion,1
3697,2687,Asuncion,1
3697,2702,Asuncion,1
3698,1486,Pusan,1
3698,1322,Pusan,1
3699,578,Quezon City,1
3699,3016,Quezon City,1
3699,1696,Quezon City,1
3699,3129,Quezon City,1
3699,764,Quezon City,1
3700,882,Halfway Tree,1
3700,1174,Halfway Tree,1
3700,1725,Halfway Tree,1
3701,614,Antwerpen,1
3702,1383,Colombo,1
3703,2821,Kyiv,1
3703,898,Kyiv,1
3704,931,Odesa,1
3704,1131,Odesa,1
3704,1213,Odesa,1
3705,2388,Lima,1
3705,1600,Lima,1
3705,1392,Lima,1
3705,940,Lima,1
3705,1268,Lima,1
3706,1935,Riga,1
3707,451,Frankfurt,1
3707,139,Stockholm,1
3708,3136,Quezon City,1
3708,2308,Quezon City,1
3708,2473,Quezon City,1
3708,2739,Quezon City,1
3708,578,Quezon City,1
3708,1274,Quezon City,1
3708,3028,Quezon City,1
3708,2606,Quezon City,1
3709,462,Pinang,1
3709,1523,Pinang,1
3709,1043,Pinang,1
3709,2284,Pinang,1
3709,2191,Pinang,1
3709,1782,Pinang,1
3709,1845,Pinang,1
3710,944,Budapest,1
3711,959,Kyiv,1
3711,1069,Kyiv,1
3711,793,Kyiv,1
3711,1384,Kyiv,1
3711,1804,Kyiv,1
3711,409,Kyiv,1
3712,262,Budapest,1
3712,387,Budapest,1
3712,495,Budapest,1
3712,1747,Budapest,1
3712,1197,Budapest,1
3712,2187,Budapest,1
3713,562,Quezon City,1
3713,827,Quezon City,1
3713,1471,Quezon City,1
3713,1778,Quezon City,1
3714,91,Lisbon,1
3714,108,Lisbon,1
3714,1819,Lisbon,1
3714,92,Lisbon,1
3715,329,Paris,1
3715,55,Paris,1
3715,587,Paris,1
3715,2189,Paris,1
3715,841,Paris,1
3715,29,Paris,1
3716,769,Singapore,1
3716,3160,Pinang,1
3716,2326,Pinang,1
3716,444,Pinang,1
3716,412,Pinang,1
3716,1035,Pinang,1
3716,3131,Pinang,1
3717,142,Singapore,1
3717,218,Singapore,1
3717,121,Singapore,1
3717,185,Singapore,1
3718,1398,Concepcion,1
3718,1492,Concepcion,1
3719,1551,Singapore,1
3719,740,Singapore,1
3719,1062,Singapore,1
3719,2971,Singapore,1
3720,582,Florence,1
3721,2893,Cairo,1
3721,324,Cairo,1
3722,3120,Baku,1
3722,1540,Baku,1
3723,2135,Asuncion,1
3723,2681,Asuncion,1
3723,2968,Asuncion,1
3723,2004,Asuncion,1
3723,1352,Asuncion,1
3724,2502,Colombo,1
3724,2125,Colombo,1
3724,2391,Colombo,1
3724,884,Colombo,1
3725,361,Hiroshima,1
3725,1012,Shimonoseki,1
3726,239,Piraeus,1
3726,1697,Piraeus,1
3726,2528,Piraeus,1
3726,175,Piraeus,1
3727,104,Lisbon,1
3727,881,Porto,1
3727,115,Lisbon,1
3728,2615,Muscat,1
3729,2314,Houston,1
3729,8,Houston,1
3730,832,Brasilia,1
3730,394,Brasilia,1
3730,2087,Brasilia,1
3730,1458,Brasilia,1
3730,1852,Brasilia,1
3730,569,Brasilia,1
3731,151,Singapore,1
3731,1860,Singapore,1
3731,86,Singapore,1
3731,771,Singapore,1
3731,244,Singapore,1
3731,284,Singapore,1
3731,1027,Singapore,1
3731,548,Singapore,1
3732,1308,Lima,1
3732,264,Lima,1
3732,971,Lima,1
3733,142,Singapore,1
3733,182,Singapore,1
3733,303,Singapore,1
3733,126,Singapore,1
3734,839,Quezon City,1
3734,624,Quezon City,1
3734,532,Quezon City,1
3734,1883,Quezon City,1
3734,1526,Quezon City,1
3736,143,Paris,1
3736,27,Paris,1
3736,31,Paris,1
3736,20,Paris,1
3737,216,Quezon City,1
3737,1265,Quezon City,1
3737,2892,Quezon City,1
3737,521,Quezon City,1
3737,2236,Quezon City,1
3737,2719,Quezon City,1
3738,2188,Kyiv,1
3738,2745,Kyiv,1
3738,1806,Kyiv,1
3738,2856,Kyiv,1
3739,89,Frankfurt,1
3739,102,Frankfurt,1
3740,3162,Hawalli,1
3740,1880,Kuwait,1
3740,1533,Hawalli,1
3741,77,Singapore,1
3741,2537,Singapore,1
3741,88,Singapore,1
3741,80,Singapore,1
3741,1860,Singapore,1
3741,1426,Singapore,1
3742,531,Quezon City,1
3742,766,Quezon City,1
3742,3085,Quezon City,1
3742,306,Quezon City,1
3742,736,Quezon City,1
3742,877,Quezon City,1
3742,1692,Quezon City,1
3742,2013,Quezon City,1
3742,533,Quezon City,1
3742,765,Quezon City,1
3742,1764,Quezon City,1
3742,2473,Quezon City,1
3742,216,Quezon City,1
3743,84,Singapore,1
3743,218,Singapore,1
3743,1173,Singapore,1
3743,181,Singapore,1
3744,435,Nueva San Salvador,1
3745,2142,Ipoh,1
3745,2382,Ipoh,1
3745,2110,Ipoh,1
3745,1912,Ipoh,1
3746,2046,Heredia,1
3746,2526,Heredia,1
3747,504,Singapore,1
3747,2392,Singapore,1
3748,1889,Ipoh,1
3748,1688,Ipoh,1
3748,3179,Ipoh,1
3748,2003,Ipoh,1
3749,3196,Hawalli,1
3749,1075,Hawalli,1
3749,803,Hawalli,1
3750,829,Hawalli,1
3750,1792,Hawalli,1
3750,1175,Hawalli,1
3750,1497,Kuwait,1
3751,331,Bucharest,1
3752,936,Quezon City,1
3752,1542,Quezon City,1
3752,768,Quezon City,1
3752,2160,Quezon City,1
3752,2966,Quezon City,1
3753,207,Perth,1
3753,1868,Perth,1
3754,3185,Quezon City,1
3754,1805,Quezon City,1
3754,2317,Quezon City,1
3754,772,Quezon City,1
3754,1883,Quezon City,1
3754,1442,Quezon City,1
3754,2130,Quezon City,1
3754,1353,Quezon City,1
3755,2513,Lima,1
3755,2337,Lima,1
3755,1308,Lima,1
3756,585,San Juan,1
3756,899,San Juan,1
3756,222,San Juan,1
3756,1873,San Juan,1
3757,222,San Juan,1
3758,175,Piraeus,1
3758,2053,Piraeus,1
3758,44,New Orleans,1
3759,19,Paris,1
3760,1880,Kuwait,1
3760,2190,Hawalli,1
3761,257,Cape Town,1
3762,2870,Hawalli,1
3762,2410,Hawalli,1
3763,334,Lisbon,1
3763,1282,Lisbon,1
3763,881,Porto,1
3763,1819,Lisbon,1
3763,701,Lisbon,1
3763,95,Lisbon,1
3764,2922,Asuncion,1
3764,1625,Asuncion,1
3764,2173,Asuncion,1
3764,2255,Asuncion,1
3764,2968,Asuncion,1
3764,2135,Asuncion,1
3765,445,Porto,1
3766,1347,Asuncion,1
3766,1891,Asuncion,1
3766,1033,Asuncion,1
3766,1352,Asuncion,1
3766,1977,Asuncion,1
3766,2173,Asuncion,1
3766,1248,Asuncion,1
3766,2169,Asuncion,1
3767,3184,Kuwait,1
3767,1983,Hawalli,1
3767,2961,Kuwait,1
3767,3162,Hawalli,1
3768,69,Buenos Aires,1
3768,64,Buenos Aires,1
3769,91,Lisbon,1
3769,104,Lisbon,1
3769,2359,Lisbon,1
3769,92,Lisbon,1
3770,1533,Hawalli,1
3770,1382,Hawalli,1
3770,2467,Kuwait,1
3770,810,Hawalli,1
3771,959,Kyiv,1
3771,2200,Kyiv,1
3771,2570,Kyiv,1
3771,1286,Kyiv,1
3771,1396,Kyiv,1
3772,1551,Singapore,1
3772,769,Singapore,1
3772,720,Singapore,1
3772,1124,Singapore,1
3772,610,Singapore,1
3772,1658,Singapore,1
3773,2353,Banda Aceh,1
3773,412,Pinang,1
3774,790,Cali,1
3774,1445,Cali,1
3774,1553,Cali,1
3775,27,Paris,1
3775,2737,Helsinki,1
3775,296,Paris,1
3775,146,Paris,1
3775,152,Paris,1
3775,1610,Paris,1
3776,1501,Asuncion,1
3776,1446,Asuncion,1
3776,2437,Asuncion,1
3776,978,Asuncion,1
3776,2789,Asuncion,1
3776,1033,Asuncion,1
3776,1977,Asuncion,1
3777,152,Paris,1
3777,123,Paris,1
3778,783,Casablanca,1
3778,2496,Casablanca,1
3778,2154,Casablanca,1
3779,2804,Fort-De-France,1
3780,2673,Smolensk,1
3780,1039,Smolensk,1
3780,2981,Smolensk,1
3780,1539,Smolensk,1
3781,2346,Minsk,1
3781,2454,Minsk,1
3781,3140,Minsk,1
3781,2210,Minsk,1
3781,1703,Minsk,1
3782,182,Singapore,1
3782,2971,Singapore,1
3782,738,Singapore,1
3783,1380,Paris,1
3783,32,Paris,1
3783,2505,Paris,1
3784,2463,Houston,1
3784,18,Houston,1
3784,1957,Houston,1
3784,2311,Houston,1
3784,14,Houston,1
3784,2441,Houston,1
3784,2683,Houston,1
3785,1714,Asuncion,1
3785,2931,Asuncion,1
3785,2572,Asuncion,1
3785,978,Asuncion,1
3785,1222,Asuncion,1
3785,1284,Asuncion,1
3785,1752,Asuncion,1
3786,99,Shanghai,1
3787,71,Ajman,1
3788,833,Quezon City,1
3788,2967,Quezon City,1
3788,240,Quezon City,1
3788,562,Quezon City,1
3788,2697,Quezon City,1
3788,1778,Quezon City,1
3788,2529,Quezon City,1
3788,764,Quezon City,1
3788,2058,Quezon City,1
3789,2658,Bogota,1
3789,592,Bogota,1
3789,1716,Bogota,1
3789,2792,Bogota,1
3791,2562,Muscat,1
3791,2615,Muscat,1
3792,860,Bogota,1
3792,1014,Bogota,1
3792,639,Bogota,1
3793,1445,Cali,1
3793,647,Cali,1
3794,1122,Banda Aceh,1
3794,1154,Banda Aceh,1
3794,2353,Banda Aceh,1
3795,1597,Tunis,1
3795,635,L'Ariana,1
3795,1218,L'Ariana,1
3795,1994,L'Ariana,1
3795,1793,L'Ariana,1
3795,2498,L'Ariana,1
3796,2335,Fort-De-France,1
3796,2776,Fort-De-France,1
3797,386,Seville,1
3797,777,Seville,1
3797,565,Seville,1
3797,1784,Seville,1
3798,2626,Hawalli,1
3798,920,Hawalli,1
3799,915,Bogota,1
3800,189,Buenos Aires,1
3800,63,Buenos Aires,1
3800,541,Buenos Aires,1
3800,68,Buenos Aires,1
3800,2063,Buenos Aires,1
3801,1280,Manado,1
3801,2386,Manado,1
3801,694,Manado,1
3801,1044,Manado,1
3801,1185,Manado,1
3802,438,Paris,1
3802,168,Paris,1
3802,473,Paris,1
3802,600,Paris,1
3803,2228,Colombo,1
3803,914,Colombo,1
3804,2896,Piraeus,1
3804,2175,Piraeus,1
3804,124,Piraeus,1
3804,675,Piraeus,1
3804,1491,Piraeus,1
3804,131,Piraeus,1
3804,2434,Piraeus,1
3804,469,Piraeus,1
3805,589,Pinang,1
3805,953,Pinang,1
3805,2284,Pinang,1
3805,799,Pinang,1
3805,2301,Pinang,1
3805,320,Pinang,1
3805,375,Pinang,1
3805,2191,Pinang,1
3806,1900,Quezon City,1
3806,1005,Quezon City,1
3806,430,Quezon City,1
3807,1935,Riga,1
3807,683,Riga,1
3807,730,Riga,1
3807,364,Riga,1
3807,878,Riga,1
3808,202,Edmonton,1
3809,2133,Chang Rai,1
3810,1035,Pinang,1
3810,2670,Pinang,1
3810,1687,Pinang,1
3810,1160,Pinang,1
3811,2210,Minsk,1
3811,1646,Minsk,1
3811,2212,Minsk,1
3811,756,Minsk,1
3811,704,Minsk,1
3811,3194,Minsk,1
3811,1967,Minsk,1
3812,882,Halfway Tree,1
3812,1854,Halfway Tree,1
3813,1056,Hawalli,1
3813,1419,Hawalli,1
3813,2644,Kuwait,1
3813,700,Hawalli,1
3813,1497,Kuwait,1
3813,3184,Kuwait,1
3814,1075,Hawalli,1
3814,2400,Hawalli,1
3814,2647,Hawalli,1
3814,2611,Hawalli,1
3814,2786,Hawalli,1
3814,3163,Hawalli,1
3815,196,Piraeus,1
3816,1286,Kyiv,1
3816,3075,Kyiv,1
3816,1054,Kyiv,1
3816,3101,Kyiv,1
3817,2389,Concepcion,1
3817,2034,Concepcion,1
3817,1312,Concepcion,1
3817,1253,Concepcion,1
3817,723,Concepcion,1
3817,2174,Concepcion,1
3817,1531,Concepcion,1
3818,711,Kyiv,1
3818,840,Kyiv,1
3818,2856,Kyiv,1
3818,409,Kyiv,1
3818,1286,Kyiv,1
3818,1396,Kyiv,1
3818,2427,Kyiv,1
3818,1165,Kyiv,1
3818,1281,Kyiv,1
3818,1046,Kyiv,1
3819,674,Guayaquil,1
3819,904,Guayaquil,1
3820,272,Antwerpen,1
3820,141,Antwerpen,1
3821,229,San Juan,1
3821,899,San Juan,1
3822,2200,Kyiv,1
3822,2256,Kyiv,1
3822,2821,Kyiv,1
3822,1054,Kyiv,1
3822,2192,Kyiv,1
3823,199,Piraeus,1
3823,154,Piraeus,1
3823,894,Piraeus,1
3823,2147,Piraeus,1
3823,210,Piraeus,1
3823,2204,Piraeus,1
3824,2175,Piraeus,1
3824,774,Piraeus,1
3824,175,Piraeus,1
3825,206,Singapore,1
3825,1565,Singapore,1
3825,159,Singapore,1
3826,1271,Lima,1
3826,1082,Lima,1
3826,253,Lima,1
3826,714,Lima,1
3826,2209,Lima,1
3826,713,Lima,1
3827,2081,Hermosillo,1
3827,205,Hermosillo,1
3827,325,Hermosillo,1
3827,637,Hermosillo,1
3828,864,Almaty,1
3828,1570,Almaty,1
3829,909,Cuiaba,1
3829,1751,Cuiaba,1
3829,1407,Cuiaba,1
3830,2181,Singapore,1
3830,873,Singapore,1
3830,2061,Singapore,1
3830,727,Singapore,1
3830,1171,Singapore,1
3830,3002,Singapore,1
3830,1371,Caracas,1
3831,1058,Antwerpen,1
3831,433,Antwerpen,1
3832,677,Davao,1
3833,1641,Singapore,1
3833,1022,Singapore,1
3834,3045,Pinang,1
3834,1541,Pinang,1
3835,1105,New Orleans,1
3835,788,New Orleans,1
3836,501,Brasilia,1
3836,1796,Brasilia,1
3836,1628,Brasilia,1
3836,1853,Brasilia,1
3837,710,Kyiv,1
3837,691,Kyiv,1
3837,2427,Kyiv,1
3837,2675,Kyiv,1
3837,3137,Kyiv,1
3838,2453,Ho Chi Minh City,1
3838,2648,Ho Chi Minh City,1
3839,142,Singapore,1
3839,78,Singapore,1
3839,1027,Singapore,1
3839,244,Singapore,1
3839,1551,Singapore,1
3839,1822,Singapore,1
3840,280,Quezon City,1
3840,333,Quezon City,1
3840,281,Quezon City,1
3840,1696,Quezon City,1
3841,1748,Pinang,1
3841,1363,Pinang,1
3841,1368,Pinang,1
3842,141,Antwerpen,1
3842,197,Antwerpen,1
3843,2018,Lima,1
3843,2155,Lima,1
3843,2569,Lima,1
3843,913,Lima,1
3843,1763,Lima,1
3844,1760,Lima,1
3844,608,Lima,1
3845,2183,Singapore,1
3845,1298,Singapore,1
3845,2537,Singapore,1
3845,684,Singapore,1
3846,123,Paris,1
3847,494,Singapore,1
3847,676,Singapore,1
3847,1022,Singapore,1
3848,1728,Minsk,1
3848,1820,Minsk,1
3848,2210,Minsk,1
3848,2113,Minsk,1
3848,3066,Minsk,1
3849,2719,Quezon City,1
3849,1440,Quezon City,1
3849,3063,Quezon City,1
3849,1566,Quezon City,1
3849,2645,Quezon City,1
3850,1043,Pinang,1
3850,180,Pinang,1
3850,338,Pinang,1
3850,245,Pinang,1
3851,2388,Lima,1
3851,1504,Lima,1
3851,1600,Lima,1
3852,1348,Fort-De-France,1
3852,3092,Fort-De-France,1
3852,1502,Fort-De-France,1
3853,758,Puerto Presidente Stroessner,1
3853,762,Puerto Presidente Stroessner,1
3853,1518,Puerto Presidente Stroessner,1
3853,2358,Puerto Presidente Stroessner,1
3853,2315,Puerto Presidente Stroessner,1
3853,2541,Puerto Presidente Stroessner,1
3854,1962,Heredia,1
3854,2831,Heredia,1
3854,1483,Heredia,1
3854,2491,Heredia,1
3854,1721,Heredia,1
3854,2775,Heredia,1
3854,2385,Heredia,1
3854,1785,Heredia,1
3855,3162,Hawalli,1
3855,1382,Hawalli,1
3855,1814,Hawalli,1
3855,1074,Hawalli,1
3856,969,Shanghai,1
3856,642,Shanghai,1
3856,1513,Shanghai,1
3857,1151,New Delhi,1
3857,314,New Delhi,1
3857,367,New Delhi,1
3858,200,Paris,1
3859,445,Porto,1
3859,881,Porto,1
3860,1792,Hawalli,1
3860,2445,Hawalli,1
3860,2224,Hawalli,1
3860,2251,Hawalli,1
3860,2167,Hawalli,1
3861,1697,Piraeus,1
3861,2434,Piraeus,1
3861,196,Piraeus,1
3861,640,Piraeus,1
3862,139,Stockholm,1
3862,1831,Helsinki,1
3863,2521,Hawalli,1
3863,3162,Hawalli,1
3863,2167,Hawalli,1
3864,1438,Pinang,1
3864,953,Pinang,1
3864,1063,Pinang,1
3864,1030,Pinang,1
3865,2837,Buenos Aires,1
3865,3189,Buenos Aires,1
3865,64,Buenos Aires,1
3865,2100,Buenos Aires,1
3866,1051,Quezon City,1
3866,521,Quezon City,1
3866,1900,Quezon City,1
3866,1544,Quezon City,1
3866,1355,Quezon City,1
3866,1870,Quezon City,1
3866,2719,Quezon City,1
3867,888,Ho Chi Minh City,1
3868,1014,Bogota,1
3868,647,Cali,1
3868,1016,Bogota,1
3869,2127,Callao,1
3869,2868,Lima,1
3869,2855,Lima,1
3869,2333,Lima,1
3870,618,Manado,1
3870,694,Manado,1
3870,934,Manado,1
3870,2386,Manado,1
3870,1277,Manado,1
3870,636,Manado,1
3871,1709,Kaliningrad,1
3871,2182,Kaliningrad,1
3871,1391,Kaliningrad,1
3872,295,Guayaquil,1
3873,892,Bogota,1
3873,316,Bogota,1
3873,1756,Bogota,1
3874,2796,Asuncion,1
3874,1248,Asuncion,1
3874,1674,Asuncion,1
3874,2681,Asuncion,1
3875,2658,Bogota,1
3875,941,Bogota,1
3876,1520,Houston,1
3876,130,Houston,1
3876,12,Houston,1
3877,1631,Manado,1
3877,907,Manado,1
3878,493,Quezon City,1
3878,957,Davao,1
3878,2240,Quezon City,1
3878,2743,Quezon City,1
3878,216,Quezon City,1
3880,1426,Singapore,1
3880,2468,Singapore,1
3880,88,Singapore,1
3880,134,Singapore,1
3881,387,Budapest,1
3881,2005,Budapest,1
3882,1537,Brasilia,1
3882,1111,Brasilia,1
3882,778,Brasilia,1
3882,1952,Brasilia,1
3882,890,Brasilia,1
3882,1458,Brasilia,1
3882,478,Brasilia,1
3883,569,Brasilia,1
3883,501,Brasilia,1
3883,678,Brasilia,1
3883,546,Brasilia,1
3883,1326,Brasilia,1
3883,973,Brasilia,1
3883,2257,Brasilia,1
3884,2493,Hawalli,1
3884,810,Hawalli,1
3884,1140,Kuwait,1
3884,916,Kuwait,1
3884,1997,Hawalli,1
3884,330,Hawalli,1
3884,1075,Hawalli,1
3885,471,Brasilia,1
3885,492,Brasilia,1
3885,709,Brasilia,1
3885,1852,Brasilia,1
3885,2395,Brasilia,1
3886,2627,Singapore,1
3886,452,Singapore,1
3886,835,Singapore,1
3887,568,Colombo,1
3887,2125,Colombo,1
3887,1064,Colombo,1
3887,1374,Colombo,1
3888,1128,Kyiv,1
3888,2200,Kyiv,1
3888,809,Kyiv,1
3888,859,Kyiv,1
3888,902,Odesa,1
3888,2092,Kyiv,1
3888,2427,Kyiv,1
3889,2940,Nairobi,1
3889,536,Nairobi,1
3890,1658,Singapore,1
3890,2707,Singapore,1
3890,76,Singapore,1
3890,1457,Singapore,1
3890,826,Singapore,1
3890,1934,Singapore,1
3890,2183,Singapore,1
3890,1710,Singapore,1
3891,2179,Hawalli,1
3891,1264,Hawalli,1
3892,1185,Manado,1
3893,1616,Brasilia,1
3894,2074,Kyrenia,1
3894,2102,Kyrenia,1
3894,1227,Nicosia,1
3895,1505,Davao,1
3895,3071,Davao,1
3895,1940,Davao,1
3895,3012,Davao,1
3896,2055,Hawalli,1
3896,2611,Hawalli,1
3896,1745,Kuwait,1
3896,2660,Hawalli,1
3896,1290,Hawalli,1
3896,2647,Hawalli,1
3897,1929,Quezon City,1
3897,508,Quezon City,1
3897,81,Singapore,1
3897,2966,Quezon City,1
3897,1692,Quezon City,1
3897,2419,Quezon City,1
3897,80,Singapore,1
3897,333,Quezon City,1
3898,2395,Brasilia,1
3898,832,Brasilia,1
3899,159,Singapore,1
3900,1147,Pinang,1
3900,1142,Pinang,1
3900,418,Pinang,1
3901,807,Singapore,1
3901,779,Singapore,1
3901,140,Singapore,1
3901,109,Singapore,1
3902,1216,Bucharest,1
3903,2635,Doha,1
3903,2865,Doha,1
3904,1669,Almaty,1
3904,1911,Almaty,1
3904,2163,Almaty,1
3904,864,Almaty,1
3905,1553,Cali,1
3905,647,Cali,1
3905,1393,Cali,1
3906,670,Port of Spain,1
3906,1162,Port of Spain,1
3907,998,Bologna,1
3908,84,Singapore,1
3908,277,Singapore,1
3909,3031,Quezon City,1
3909,3118,Quezon City,1
3909,981,Quezon City,1
3909,2485,Quezon City,1
3909,939,Quezon City,1
3909,281,Quezon City,1
3909,423,Quezon City,1
3909,781,Quezon City,1
3909,1557,Quezon City,1
3909,2967,Quezon City,1
3910,128,Prague,1
3910,387,Budapest,1
3911,996,Riga,1
3911,225,Riga,1
3911,1484,Riga,1
3911,683,Riga,1
3911,1835,Riga,1
3911,1512,Riga,1
3911,1516,Riga,1
3913,351,Budapest,1
3913,499,Budapest,1
3913,2779,Budapest,1
3914,2625,Kuwait,1
3914,1290,Hawalli,1
3916,2466,Odesa,1
3916,2520,Odesa,1
3916,931,Odesa,1
3917,329,Paris,1
3917,404,Paris,1
3917,340,Paris,1
3918,396,Lima,1
3918,2858,Lima,1
3918,3089,Lima,1
3919,1747,Budapest,1
3919,1321,Budapest,1
3919,1198,Budapest,1
3919,687,Budapest,1
3919,757,Budapest,1
3919,342,Budapest,1
3919,499,Budapest,1
3919,944,Budapest,1
3920,476,Taipei,1
3921,842,Pinang,1
3921,960,Pinang,1
3921,3045,Pinang,1
3921,974,Pinang,1
3922,838,Guayaquil,1
3922,594,Guayaquil,1
3922,295,Guayaquil,1
3922,2172,Guayaquil,1
3922,2144,Quito,1
3922,2486,Guayaquil,1
3923,1142,Pinang,1
3923,1523,Pinang,1
3923,3143,Pinang,1
3923,348,Pinang,1
3923,3160,Pinang,1
3923,572,Pinang,1
3923,811,Pinang,1
3923,3049,Pinang,1
3923,346,Pinang,1
3923,589,Pinang,1
3923,2326,Pinang,1
3923,2670,Pinang,1
3924,537,Quezon City,1
3924,1692,Quezon City,1
3924,1732,Quezon City,1
3924,1521,Quezon City,1
3924,943,Quezon City,1
3925,549,Nairobi,1
3925,1930,Nairobi,1
3925,1478,Nairobi,1
3925,2940,Nairobi,1
3927,31,Paris,1
3927,168,Paris,1
3928,1548,Doha,1
3929,1375,Panama,1
3929,2104,Panama,1
3929,2263,Panama,1
3929,2363,Panama,1
3929,1555,Panama,1
3930,1050,Jeddah,1
3930,2371,Jeddah,1
3930,2555,Jeddah,1
3930,2883,Jeddah,1
3930,796,Jeddah,1
3930,1240,Jeddah,1
3930,1573,Jeddah,1
3930,1464,Jeddah,1
3931,1280,Manado,1
3931,1631,Manado,1
3931,1755,Manado,1
3931,1102,Manado,1
3931,638,Manado,1
3931,2943,Manado,1
3931,617,Manado,1
3931,885,Manado,1
3931,2700,Manado,1
3932,154,Piraeus,1
3932,942,Piraeus,1
3932,774,Piraeus,1
3932,2632,Piraeus,1
3932,343,Piraeus,1
3932,2825,Piraeus,1
3932,57,Piraeus,1
3932,210,Piraeus,1
3932,157,Piraeus,1
3933,130,Houston,1
3933,1957,Houston,1
3934,1258,Pinang,1
3934,1687,Pinang,1
3934,348,Pinang,1
3934,567,Pinang,1
3934,1541,Pinang,1
3934,2519,Pinang,1
3934,912,Pinang,1
3935,772,Quezon City,1
3936,2551,Hawalli,1
3936,1580,Hawalli,1
3936,1997,Hawalli,1
3936,2875,Hawalli,1
3936,2521,Hawalli,1
3936,1074,Hawalli,1
3937,958,Davao,1
3937,1505,Davao,1
3937,2048,Davao,1
3937,1959,Davao,1
3938,1491,Piraeus,1
3938,57,Piraeus,1
3938,640,Piraeus,1
3939,1848,Cairo,1
3940,2974,Kyiv,1
3940,1804,Kyiv,1
3940,1332,Kyiv,1
3941,1272,Singapore,1
3941,117,Singapore,1
3941,3110,Singapore,1
3941,2393,Singapore,1
3941,291,Singapore,1
3942,1050,Jeddah,1
3942,3059,Jeddah,1
3942,2672,Jeddah,1
3942,447,Jeddah,1
3943,2141,Kaliningrad,1
3943,2006,Kaliningrad,1
3944,3006,Lima,1
3944,1193,Lima,1
3944,448,Lima,1
3944,713,Lima,1
3944,905,Lima,1
3944,714,Lima,1
3944,631,Lima,1
3944,598,Lima,1
3944,2950,Lima,1
3945,326,San Salvador,1
3945,968,San Salvador,1
3945,1569,San Salvador,1
3945,1682,Nueva San Salvador,1
3945,1858,San Salvador,1
3946,1078,Kyiv,1
3946,2573,Kyiv,1
3946,1286,Kyiv,1
3946,1481,Kyiv,1
3946,711,Kyiv,1
3946,2092,Kyiv,1
3947,1569,San Salvador,1
3947,1858,San Salvador,1
3947,1097,San Salvador,1
3948,1015,Bogota,1
3948,1968,Bogota,1
3948,1817,Bogota,1
3949,400,Singapore,1
3949,117,Singapore,1
3949,140,Singapore,1
3949,1052,Singapore,1
3949,2627,Singapore,1
3949,826,Singapore,1
3949,1680,Singapore,1
3949,218,Singapore,1
3949,111,Singapore,1
3949,2971,Singapore,1
3949,509,Singapore,1
3950,435,Nueva San Salvador,1
3950,326,San Salvador,1
3950,339,San Salvador,1
3951,693,Bogota,1
3951,2120,Bogota,1
3952,82,Singapore,1
3952,407,Singapore,1
3952,1457,Singapore,1
3952,85,Singapore,1
3952,171,Singapore,1
3953,155,Piraeus,1
3953,154,Piraeus,1
3953,1159,Piraeus,1
3954,2640,Quezon City,1
3954,333,Quezon City,1
3954,768,Quezon City,1
3954,1904,Quezon City,1
3954,1354,Quezon City,1
3955,704,Minsk,1
3955,2675,Kyiv,1
3955,1069,Kyiv,1
3956,229,San Juan,1
3956,1317,San Juan,1
3956,390,San Juan,1
3956,899,San Juan,1
3957,1000,Piraeus,1
3957,175,Piraeus,1
3957,2896,Piraeus,1
3957,124,Piraeus,1
3958,1833,Brasilia,1
3958,1768,Brasilia,1
3958,394,Brasilia,1
3958,1326,Brasilia,1
3959,732,Bogota,1
3960,1047,Pinang,1
3960,1989,Pinang,1
3960,567,Pinang,1
3960,461,Pinang,1
3961,2108,Brasilia,1
3961,973,Brasilia,1
3961,471,Brasilia,1
3961,706,Brasilia,1
3962,2846,Fawley,1
3963,1458,Brasilia,1
3963,706,Brasilia,1
3963,1852,Brasilia,1
3963,2395,Brasilia,1
3963,1326,Brasilia,1
3963,414,Brasilia,1
3963,3053,Brasilia,1
3964,1101,Pinang,1
3964,338,Pinang,1
3964,1368,Pinang,1
3964,1845,Pinang,1
3965,1501,Asuncion,1
3965,1812,Asuncion,1
3965,1352,Asuncion,1
3966,807,Singapore,1
3967,3103,Piraeus,1
3967,1975,Piraeus,1
3967,154,Piraeus,1
3968,1984,Amman,1
3968,619,Amman,1
3969,81,Singapore,1
3970,977,Bogota,1
3970,335,Bogota,1
3970,1898,Bogota,1
3970,1443,Bogota,1
3970,1613,Bogota,1
3970,3077,Bogota,1
3970,2306,Bogota,1
3970,941,Bogota,1
3970,2120,Bogota,1
3971,2428,Lima,1
3971,1592,Lima,1
3971,2951,Lima,1
3972,1787,Asuncion,1
3972,2437,Asuncion,1
3972,1884,Asuncion,1
3972,1927,Asuncion,1
3972,1877,Asuncion,1
3972,1704,Asuncion,1
3972,1341,Asuncion,1
3972,1172,Asuncion,1
3972,1953,Asuncion,1
3973,825,Panama,1
3973,1034,Panama,1
3973,2171,Panama,1
3973,2639,Panama,1
3973,1179,Panama,1
3973,1224,Panama,1
3973,966,Panama,1
3973,1223,Panama,1
3973,2263,Panama,1
3973,2522,Panama,1
3973,784,Panama,1
3974,110,Singapore,1
3974,86,Singapore,1
3974,347,Singapore,1
3974,137,Singapore,1
3974,374,Singapore,1
3974,171,Singapore,1
3974,2183,Singapore,1
3975,864,Almaty,1
3975,2163,Almaty,1
3975,1911,Almaty,1
3975,1570,Almaty,1
3976,861,Kyiv,1
3976,1011,Kyiv,1
3976,2192,Kyiv,1
3976,2188,Kyiv,1
3976,1481,Kyiv,1
3976,840,Kyiv,1
3976,2116,Kyiv,1
3976,1971,Kyiv,1
3977,2675,Kyiv,1
3977,836,Kyiv,1
3977,1128,Kyiv,1
3977,1384,Kyiv,1
3978,90,Vienna,1
3978,101,Vienna,1
3979,1290,Hawalli,1
3979,1651,Hawalli,1
3979,2467,Kuwait,1
3979,2241,Hawalli,1
3979,2422,Hawalli,1
3980,1554,Buenos Aires,1
3981,1887,Pinang,1
3981,1324,Pinang,1
3981,2709,Ipoh,1
3981,2245,Pinang,1
3981,2326,Pinang,1
3981,2598,Pinang,1
3981,2429,Pinang,1
3982,1761,Stockholm,1
3983,2587,Hawalli,1
3984,2643,Giza,1
3984,1886,Cairo,1
3984,629,Cairo,1
3984,256,Giza,1
3984,2404,Cairo,1
3985,409,Kyiv,1
3985,1286,Kyiv,1
3985,2116,Kyiv,1
3985,895,Kyiv,1
3985,1281,Kyiv,1
3985,691,Kyiv,1
3985,1029,Kyiv,1
3985,1481,Kyiv,1
3985,2119,Kyiv,1
3985,2821,Kyiv,1
3986,3043,Quezon City,1
3986,425,Quezon City,1
3986,3031,Quezon City,1
3986,1265,Quezon City,1
3986,2719,Quezon City,1
3986,3063,Quezon City,1
3986,666,Quezon City,1
3987,1487,New Delhi,1
3988,182,Singapore,1
3988,504,Singapore,1
3988,148,Singapore,1
3988,558,Singapore,1
3988,171,Singapore,1
3989,1344,Kyiv,1
3989,1125,Kyiv,1
3989,1103,Kyiv,1
3989,1127,Kyiv,1
3989,2116,Kyiv,1
3989,840,Kyiv,1
3989,1078,Kyiv,1
3990,2799,Quezon City,1
3990,1316,Quezon City,1
3991,957,Davao,1
3992,1892,Tel Aviv-Yafo,1
3992,128,Prague,1
3993,1505,Davao,1
3994,2948,Almaty,1
3994,864,Almaty,1
3995,2411,Fort-De-France,1
3995,2666,Fort-De-France,1
3995,3116,Fort-De-France,1
3995,1502,Fort-De-France,1
3996,2218,Bogota,1
3996,1015,Bogota,1
3997,2,Houston,1
3997,2527,Houston,1
3997,2441,Houston,1
3998,1817,Bogota,1
3998,1968,Bogota,1
3998,1149,Bogota,1
3999,3172,Jeddah,1
3999,2672,Jeddah,1
3999,2050,Jeddah,1
4000,860,Bogota,1
4000,1815,Bogota,1
4000,2218,Bogota,1
4000,1249,Bogota,1
4000,673,Bogota,1
4000,2412,Bogota,1
4001,209,New Orleans,1
4001,2450,New Orleans,1
4001,1105,New Orleans,1
4002,799,Pinang,1
4002,2431,Pinang,1
4002,1672,Pinang,1
4003,1664,Inch`on,1
4004,2800,Hawalli,1
4004,1745,Kuwait,1
4004,2167,Hawalli,1
4004,2638,Hawalli,1
4004,797,Kuwait,1
4005,57,Piraeus,1
4005,2632,Piraeus,1
4005,175,Piraeus,1
4005,343,Piraeus,1
4005,1993,Piraeus,1
4005,1871,Piraeus,1
4005,894,Piraeus,1
4006,1516,Riga,1
4006,893,Riga,1
4006,935,Riga,1
4006,2872,Riga,1
4006,2752,Riga,1
4006,1512,Riga,1
4007,1320,Pusan,1
4007,686,Inch`on,1
4008,2996,Antwerpen,1
4008,141,Antwerpen,1
4008,272,Antwerpen,1
4008,1058,Antwerpen,1
4008,255,Antwerpen,1
4009,2584,Hawalli,1
4010,1667,Phuket,1
4010,906,Phuket,1
4011,979,Shanghai,1
4012,1778,Quezon City,1
4012,2452,Quezon City,1
4012,3043,Quezon City,1
4012,981,Quezon City,1
4012,533,Quezon City,1
4012,764,Quezon City,1
4012,938,Quezon City,1
4013,1432,Concepcion,1
4013,2694,Concepcion,1
4013,1243,Concepcion,1
4013,427,Concepcion,1
4013,1611,Concepcion,1
4014,547,Jeddah,1
4015,591,Zurich,1
4016,2617,Asuncion,1
4016,1846,Asuncion,1
4016,1352,Asuncion,1
4017,2279,Pinang,1
4017,632,Pinang,1
4017,1818,Pinang,1
4017,1258,Pinang,1
4017,298,Pinang,1
4017,567,Pinang,1
4017,1759,Pinang,1
4018,432,Quezon City,1
4018,2118,Quezon City,1
4018,3136,Quezon City,1
4018,926,Quezon City,1
4018,2966,Quezon City,1
4019,2760,Hawalli,1
4019,1857,Kuwait,1
4019,2224,Hawalli,1
4019,2993,Hawalli,1
4019,920,Hawalli,1
4019,2207,Hawalli,1
4020,3111,Beirut,1
4020,2503,Beirut,1
4020,2165,Beirut,1
4021,2477,Quezon City,1
4021,1883,Quezon City,1
4021,1132,Quezon City,1
4021,2857,Quezon City,1
4021,1049,Quezon City,1
4021,2317,Quezon City,1
4021,938,Quezon City,1
4022,2704,Brasilia,1
4022,1796,Brasilia,1
4022,1628,Brasilia,1
4023,1055,Bogota,1
4024,120,Singapore,1
4024,2183,Singapore,1
4024,85,Singapore,1
4024,159,Singapore,1
4024,398,Singapore,1
4024,623,Singapore,1
4024,2537,Singapore,1
4024,125,Singapore,1
4025,2963,Fort-De-France,1
4025,972,Fort-De-France,1
4025,1558,Fort-De-France,1
4025,2958,Fort-De-France,1
4025,434,Fort-De-France,1
4026,143,Paris,1
4026,100,Paris,1
4026,200,Paris,1
4027,2721,Hawalli,1
4027,2190,Hawalli,1
4027,879,Hawalli,1
4027,2494,Hawalli,1
4027,2422,Hawalli,1
4028,217,Santo Domingo,1
4028,1032,Santo Domingo,1
4028,1776,Santo Domingo,1
4028,527,Santo Domingo,1
4028,1020,Santo Domingo,1
4028,2843,Santo Domingo,1
4029,3118,Quezon City,1
4029,1542,Quezon City,1
4029,2364,Quezon City,1
4029,2308,Quezon City,1
4029,1254,Quezon City,1
4029,532,Quezon City,1
4029,2419,Quezon City,1
4029,1827,Quezon City,1
4029,3136,Quezon City,1
4030,739,Budapest,1
4031,855,Lima,1
4031,3190,Lima,1
4031,1435,Lima,1
4031,2354,Lima,1
4031,459,Lima,1
4031,1973,Lima,1
4031,805,Lima,1
4031,2384,Lima,1
4032,505,Quezon City,1
4032,2254,Quezon City,1
4032,768,Quezon City,1
4032,1542,Quezon City,1
4033,23,Paris,1
4033,22,Paris,1
4033,103,Paris,1
4034,2132,Nairobi,1
4034,1478,Nairobi,1
4034,744,Nairobi,1
4035,2382,Ipoh,1
4035,2709,Ipoh,1
4035,2887,Ipoh,1
4035,1378,Ipoh,1
4036,916,Kuwait,1
4036,1533,Hawalli,1
4036,330,Hawalli,1
4036,1060,Kuwait,1
4037,2117,Fort-De-France,1
4037,2958,Fort-De-France,1
4037,2776,Fort-De-France,1
4038,842,Pinang,1
4038,930,Pinang,1
4038,2185,Pinang,1
4038,799,Pinang,1
4038,1574,Pinang,1
4038,946,Pinang,1
4038,265,Pinang,1
4038,993,Pinang,1
4038,363,Jeddah,1
4038,2284,Pinang,1
4039,80,Singapore,1
4039,1658,Singapore,1
4039,684,Singapore,1
4039,184,Singapore,1
4039,470,Singapore,1
4039,908,Singapore,1
4039,1298,Singapore,1
4040,1265,Quezon City,1
4040,1542,Quezon City,1
4040,3043,Quezon City,1
4040,349,Quezon City,1
4040,431,Quezon City,1
4040,666,Quezon City,1
4040,1774,Quezon City,1
4040,533,Quezon City,1
4041,2004,Asuncion,1
4041,1284,Asuncion,1
4041,1953,Asuncion,1
4042,654,Quezon City,1
4042,1734,Quezon City,1
4042,1577,Quezon City,1
4042,1338,Quezon City,1
4043,2955,Hawalli,1
4043,1081,Kuwait,1
4044,2851,Fort-De-France,1
4044,3167,Fort-De-France,1
4044,3041,Fort-De-France,1
4044,1502,Fort-De-France,1
4044,1045,Fort-De-France,1
4045,2480,Asuncion,1
4045,1509,Asuncion,1
4045,1781,Asuncion,1
4045,1884,Asuncion,1
4045,2922,Asuncion,1
4045,1908,Asuncion,1
4045,1634,Asuncion,1
4046,807,Singapore,1
4046,452,Singapore,1
4046,1426,Singapore,1
4046,2563,Singapore,1
4047,2281,Antwerpen,1
4047,1733,Antwerpen,1
4048,1644,Brasilia,1
4048,692,Brasilia,1
4048,1266,Brasilia,1
4048,1537,Brasilia,1
4049,1573,Jeddah,1
4049,2093,Jeddah,1
4050,2312,Panama,1
4050,1224,Panama,1
4050,1918,Panama,1
4050,2767,Panama,1
4051,2087,Brasilia,1
4051,2457,Brasilia,1
4051,496,Brasilia,1
4051,2108,Brasilia,1
4052,1222,Asuncion,1
4052,1284,Asuncion,1
4052,1501,Asuncion,1
4052,1812,Asuncion,1
4052,1704,Asuncion,1
4052,2437,Asuncion,1
4052,1977,Asuncion,1
4053,204,Singapore,1
4053,148,Singapore,1
4053,463,Singapore,1
4053,472,Singapore,1
4053,676,Singapore,1
4054,205,Hermosillo,1
4055,994,Quezon City,1
4055,2058,Quezon City,1
4055,1338,Quezon City,1
4055,2070,Quezon City,1
4055,1969,Quezon City,1
4055,280,Quezon City,1
4056,1054,Kyiv,1
4056,2119,Kyiv,1
4056,2200,Kyiv,1
4056,1046,Kyiv,1
4057,206,Singapore,1
4057,153,Singapore,1
4058,404,Paris,1
4059,77,Singapore,1
4059,1027,Singapore,1
4059,400,Singapore,1
4059,359,Singapore,1
4059,1934,Singapore,1
4060,230,Taipei,1
4061,1666,Riga,1
4061,38,Helsinki,1
4061,1741,Riga,1
4061,1935,Riga,1
4062,2948,Almaty,1
4062,2163,Almaty,1
4062,1282,Lisbon,1
4062,1570,Almaty,1
4062,1926,Porto,1
4063,2133,Chang Rai,1
4063,3027,Chang Rai,1
4064,1102,Manado,1
4065,1435,Lima,1
4065,1477,Lima,1
4065,2723,Lima,1
4065,1325,Lima,1
4065,2211,Callao,1
4066,584,Stuttgart,1
4067,2383,Concepcion,1
4067,2401,Concepcion,1
4067,458,Concepcion,1
4067,2471,Concepcion,1
4067,1096,Concepcion,1
4068,2142,Ipoh,1
4068,2382,Ipoh,1
4068,3179,Ipoh,1
4068,2110,Ipoh,1
4068,1706,Ipoh,1
4069,3075,Kyiv,1
4069,1029,Kyiv,1
4069,691,Kyiv,1
4069,2256,Kyiv,1
4070,2210,Minsk,1
4070,2035,Minsk,1
4070,2449,Minsk,1
4071,976,Hawalli,1
4071,1056,Hawalli,1
4071,2145,Hawalli,1
4071,2167,Hawalli,1
4071,700,Hawalli,1
4073,711,Kyiv,1
4073,2092,Kyiv,1
4073,959,Kyiv,1
4073,2119,Kyiv,1
4073,409,Kyiv,1
4074,2141,Kaliningrad,1
4074,1709,Kaliningrad,1
4075,501,Brasilia,1
4075,1415,Brasilia,1
4075,414,Brasilia,1
4075,678,Brasilia,1
4076,2457,Brasilia,1
4076,1169,Brasilia,1
4076,1796,Brasilia,1
4077,1769,Talca,1
4077,2957,Talca,1
4077,2390,Talca,1
4078,2471,Concepcion,1
4078,1531,Concepcion,1
4079,1276,Lima,1
4079,1325,Lima,1
4079,971,Lima,1
4079,2569,Lima,1
4079,2950,Lima,1
4079,1869,Lima,1
4079,770,Lima,1
4079,992,Lima,1
4079,1268,Lima,1
4081,357,Quezon City,1
4081,715,Quezon City,1
4082,879,Hawalli,1
4082,1074,Hawalli,1
4083,287,Piraeus,1
4083,942,Piraeus,1
4083,675,Piraeus,1
4083,2896,Piraeus,1
4084,1637,B'abda,1
4084,2665,Beirut,1
4085,1250,Port of Spain,1
4085,1247,Port of Spain,1
4086,787,Lima,1
4086,511,Lima,1
4086,459,Lima,1
4086,1592,Lima,1
4086,3086,Lima,1
4086,913,Lima,1
4087,289,Auckland,1
4088,555,Quezon City,1
4088,1823,Quezon City,1
4088,562,Quezon City,1
4089,547,Jeddah,1
4089,2134,Jeddah,1
4089,2543,Jeddah,1
4090,911,Riga,1
4090,2440,Riga,1
4091,17,New Orleans,1
4091,788,New Orleans,1
4091,2274,New Orleans,1
4091,2450,New Orleans,1
4092,1104,Quezon City,1
4092,216,Quezon City,1
4092,2071,Quezon City,1
4092,2364,Quezon City,1
4092,3043,Quezon City,1
4093,2957,Talca,1
4093,1025,Talca,1
4094,1066,Fort-De-France,1
4094,2998,Fort-De-France,1
4094,2804,Fort-De-France,1
4094,972,Fort-De-France,1
4095,9,Houston,1
4095,529,Houston,1
4095,2683,Houston,1
4095,1318,Houston,1
4095,3,Houston,1
4095,48,Houston,1
4095,129,Houston,1
4096,683,Riga,1
4096,911,Riga,1
4096,225,Riga,1
4096,1897,Riga,1
4097,1688,Ipoh,1
4097,3070,Ipoh,1
4098,368,Pinang,1
4098,3143,Pinang,1
4098,2003,Ipoh,1
4098,1368,Pinang,1
4098,1148,Ipoh,1
4098,2191,Pinang,1
4099,1961,Lima,1
4099,3124,Lima,1
4099,459,Lima,1
4099,448,Lima,1
4099,3190,Lima,1
4100,1221,Heredia,1
4100,1607,Heredia,1
4100,1436,Heredia,1
4100,2491,Heredia,1
4101,2506,Nicosia,1
4101,2689,Kyrenia,1
4101,2292,Chios,1
4101,2433,Nicosia,1
4102,568,Colombo,1
4103,521,Quezon City,1
4103,625,Quezon City,1
4103,3043,Quezon City,1
4103,533,Quezon City,1
4103,2903,Quezon City,1
4103,2452,Quezon City,1
4103,2197,Quezon City,1
4104,1282,Lisbon,1
4105,426,Pinang,1
4105,912,Pinang,1
4105,1167,Pinang,1
4105,2215,Pinang,1
4105,468,Pinang,1
4106,1602,Alajuela,1
4106,1315,Heredia,1
4106,1785,Heredia,1
4106,1962,Heredia,1
4106,1585,Heredia,1
4106,1129,Alajuela,1
4107,364,Riga,1
4107,761,Riga,1
4107,1003,Riga,1
4107,1512,Riga,1
4107,1741,Riga,1
4108,2898,Ad Damman,1
4108,1287,Ad Damman,1
4109,855,Lima,1
4109,3054,Bogota,1
4110,1673,Bruges,1
4111,657,Nicosia,1
4112,2100,Buenos Aires,1
4112,1309,Buenos Aires,1
4112,69,Buenos Aires,1
4112,1500,Buenos Aires,1
4112,383,Buenos Aires,1
4113,12,Houston,1
4113,2441,Houston,1
4113,1448,Houston,1
4113,1,Houston,1
4113,14,Houston,1
4113,130,Houston,1
4113,129,Houston,1
4114,414,Brasilia,1
4114,725,Brasilia,1
4114,569,Brasilia,1
4114,1255,Brasilia,1
4114,478,Brasilia,1
4114,288,Brasilia,1
4114,2780,Brasilia,1
4115,1079,Lima,1
4115,714,Lima,1
4115,787,Lima,1
4115,887,Lima,1
4115,551,Lima,1
4115,608,Lima,1
4115,566,Lima,1
4116,1665,Singapore,1
4116,1683,Singapore,1
4116,835,Singapore,1
4116,1860,Singapore,1
4116,1594,Singapore,1
4117,2125,Colombo,1
4117,1064,Colombo,1
4118,156,Singapore,1
4118,2707,Singapore,1
4118,2061,Singapore,1
4118,178,Singapore,1
4118,218,Singapore,1
4119,264,Lima,1
4119,2356,Lima,1
4119,1750,Lima,1
4119,862,Lima,1
4119,992,Lima,1
4119,2630,Lima,1
4119,787,Lima,1
4120,927,Panama,1
4120,1333,Panama,1
4120,1244,Panama,1
4120,2945,Panama,1
4120,825,Panama,1
4120,784,Panama,1
4120,2720,Panama,1
4120,2515,Panama,1
4120,1560,Panama,1
4121,341,Hiroshima,1
4121,561,Hiroshima,1
4121,3025,Hiroshima,1
4122,273,Buenos Aires,1
4122,1726,Buenos Aires,1
4122,621,Buenos Aires,1
4123,2138,Brasilia,1
4123,538,Brasilia,1
4124,154,Piraeus,1
4124,239,Piraeus,1
4124,2147,Piraeus,1
4124,2632,Piraeus,1
4124,157,Piraeus,1
4125,267,Halfway Tree,1
4125,882,Halfway Tree,1
4126,594,Guayaquil,1
4126,411,Guayaquil,1
4126,295,Guayaquil,1
4127,1562,Smolensk,1
4127,1571,Smolensk,1
4127,2673,Smolensk,1
4128,2961,Kuwait,1
4128,871,Kuwait,1
4128,330,Hawalli,1
4128,2625,Kuwait,1
4129,729,Santo Domingo,1
4129,1694,Santo Domingo,1
4129,241,Santo Domingo,1
4129,1083,Santo Domingo,1
4130,2379,Antwerpen,1
4130,384,Antwerpen,1
4131,1111,Brasilia,1
4131,1444,Brasilia,1
4131,1495,Brasilia,1
4131,658,Brasilia,1
4131,1084,Brasilia,1
4132,1202,Panama,1
4132,1803,Panama,1
4132,1224,Panama,1
4132,927,Panama,1
4132,2978,Panama,1
4132,1783,Panama,1
4133,2634,Pinang,1
4133,3021,Pinang,1
4133,2425,Ipoh,1
4134,2333,Lima,1
4134,436,Lima,1
4134,753,Lima,1
4134,866,Lima,1
4135,2385,Heredia,1
4135,1431,Heredia,1
4135,1585,Heredia,1
4135,1315,Heredia,1
4135,1962,Heredia,1
4135,2788,Heredia,1
4135,1721,Heredia,1
4136,2684,Colombo,1
4136,802,Colombo,1
4137,2535,Fort-De-France,1
4137,1502,Fort-De-France,1
4137,972,Fort-De-France,1
4137,1045,Fort-De-France,1
4137,2217,Fort-De-France,1
4137,2411,Fort-De-France,1
4138,2401,Concepcion,1
4138,723,Concepcion,1
4138,2389,Concepcion,1
4138,1432,Concepcion,1
4139,2315,Puerto Presidente Stroessner,1
4139,2114,Puerto Presidente Stroessner,1
4139,758,Puerto Presidente Stroessner,1
4139,1972,Puerto Presidente Stroessner,1
4140,1510,Asuncion,1
4140,1645,Asuncion,1
4140,1535,Asuncion,1
4140,1617,Asuncion,1
4140,2789,Asuncion,1
4140,1352,Asuncion,1
4140,1685,Asuncion,1
4141,899,San Juan,1
4141,1085,San Juan,1
4141,1098,San Juan,1
4141,390,San Juan,1
4142,839,Quezon City,1
4142,431,Quezon City,1
4142,512,Quezon City,1
4142,575,Quezon City,1
4143,563,Antwerpen,1
4143,586,Antwerpen,1
4144,2786,Hawalli,1
4144,2811,Hawalli,1
4145,540,Singapore,1
4145,1298,Singapore,1
4145,1052,Singapore,1
4145,1851,Singapore,1
4145,684,Singapore,1
4145,73,Singapore,1
4146,1745,Kuwait,1
4146,2917,Hawalli,1
4147,2896,Piraeus,1
4147,172,Piraeus,1
4147,343,Piraeus,1
4147,239,Piraeus,1
4147,894,Piraeus,1
4147,2091,Piraeus,1
4147,1871,Piraeus,1
4148,683,Riga,1
4148,2872,Riga,1
4148,1757,Riga,1
4148,1512,Riga,1
4148,730,Riga,1
4149,1040,Pinang,1
4149,1043,Pinang,1
4149,2185,Pinang,1
4149,170,Pinang,1
4149,180,Pinang,1
4149,169,Pinang,1
4149,2344,Ipoh,1
4149,1460,Pinang,1
4149,1936,Pinang,1
4150,2184,Quezon City,1
4150,2485,Quezon City,1
4150,274,Quezon City,1
4150,1944,Quezon City,1
4150,2196,Quezon City,1
4151,1243,Concepcion,1
4151,2471,Concepcion,1
4152,2125,Colombo,1
4152,2228,Colombo,1
4152,3146,Colombo,1
4153,1353,Quezon City,1
4154,2394,Accra,1
4155,2699,Prague,1
4155,583,Prague,1
4156,1049,Quezon City,1
4157,1600,Lima,1
4157,1268,Lima,1
4158,1940,Davao,1
4158,677,Davao,1
4159,2710,Amman,1
4159,263,Jeddah,1
4160,71,Ajman,1
4160,2523,Ad Damman,1
4160,2554,Ad Damman,1
4160,688,Ad Damman,1
4160,1839,Ajman,1
4161,2351,Beirut,1
4162,88,Singapore,1
4162,1514,Inch`on,1
4162,145,Singapore,1
4163,3179,Ipoh,1
4163,3064,Ipoh,1
4163,1439,Ipoh,1
4164,2898,Ad Damman,1
4165,505,Quezon City,1
4165,1254,Quezon City,1
4165,1526,Quezon City,1
4165,1827,Quezon City,1
4165,1764,Quezon City,1
4165,1944,Quezon City,1
4166,2262,Bogota,1
4166,1055,Bogota,1
4166,316,Bogota,1
4166,1376,Bogota,1
4166,1716,Bogota,1
4167,1458,Brasilia,1
4167,1768,Brasilia,1
4167,692,Brasilia,1
4167,1615,Brasilia,1
4167,3109,Brasilia,1
4168,1792,Hawalli,1
4168,2462,Hawalli,1
4168,2145,Hawalli,1
4169,840,Kyiv,1
4169,2092,Kyiv,1
4169,793,Kyiv,1
4169,1150,Kyiv,1
4170,1929,Quezon City,1
4170,2677,Quezon City,1
4170,736,Quezon City,1
4171,835,Singapore,1
4171,74,Singapore,1
4171,738,Singapore,1
4171,121,Singapore,1
4171,1038,Singapore,1
4171,359,Singapore,1
4171,779,Singapore,1
4172,92,Lisbon,1
4172,2252,Lisbon,1
4172,831,Lisbon,1
4172,114,Lisbon,1
4173,1195,Paris,1
4173,168,Paris,1
4173,479,Paris,1
4173,1380,Paris,1
4174,1016,Bogota,1
4174,1756,Bogota,1
4174,270,Bogota,1
4175,1096,Concepcion,1
4175,427,Concepcion,1
4175,403,Concepcion,1
4175,1296,Concepcion,1
4176,1039,Smolensk,1
4176,2981,Smolensk,1
4176,1562,Smolensk,1
4177,78,Singapore,1
4177,206,Singapore,1
4177,127,Singapore,1
4177,190,Singapore,1
4178,2006,Kaliningrad,1
4178,3034,Kaliningrad,1
4179,2471,Concepcion,1
4179,1243,Concepcion,1
4180,850,Quezon City,1
4180,3174,Quezon City,1
4180,2903,Quezon City,1
4180,3171,Quezon City,1
4180,2697,Quezon City,1
4180,2889,Quezon City,1
4181,2786,Hawalli,1
4181,1950,Hawalli,1
4181,1814,Hawalli,1
4181,2611,Hawalli,1
4182,888,Ho Chi Minh City,1
4182,2648,Ho Chi Minh City,1
4183,1111,Brasilia,1
4183,706,Brasilia,1
4183,3046,Brasilia,1
4183,679,Brasilia,1
4183,2087,Brasilia,1
4184,3121,Heredia,1
4184,1607,Heredia,1
4184,2913,Alajuela,1
4184,2970,Heredia,1
4184,1221,Heredia,1
4184,1414,Alajuela,1
4185,1447,Smolensk,1
4185,2981,Smolensk,1
4185,1039,Smolensk,1
4185,1041,Smolensk,1
4185,1562,Smolensk,1
4185,1571,Smolensk,1
4185,1539,Smolensk,1
4185,2673,Smolensk,1
4186,1504,Lima,1
4186,1874,Lima,1
4186,2985,Lima,1
4187,1410,Colombo,1
4187,1064,Colombo,1
4187,2655,Colombo,1
4188,1210,Riga,1
4188,1106,Riga,1
4188,1512,Riga,1
4188,761,Riga,1
4189,894,Piraeus,1
4189,1975,Piraeus,1
4189,469,Piraeus,1
4189,1697,Piraeus,1
4190,936,Quezon City,1
4190,2227,Quezon City,1
4190,1995,Quezon City,1
4190,716,Quezon City,1
4190,1355,Quezon City,1
4190,1311,Quezon City,1
4190,531,Quezon City,1
4190,1549,Quezon City,1
4190,2421,Quezon City,1
4191,17,New Orleans,1
4191,788,New Orleans,1
4191,4,New Orleans,1
4191,49,New Orleans,1
4191,2450,New Orleans,1
4192,1276,Lima,1
4192,1205,Lima,1
4192,2747,Lima,1
4193,1794,Beirut,1
4193,1343,Beirut,1
4193,1136,Beirut,1
4194,626,Quezon City,1
4194,1130,Quezon City,1
4194,3031,Quezon City,1
4194,1104,Quezon City,1
4194,2640,Quezon City,1
4194,2966,Quezon City,1
4195,1689,Minsk,1
4195,2454,Minsk,1
4195,2853,Minsk,1
4195,3194,Minsk,1
4195,2346,Minsk,1
4196,479,Paris,1
4196,868,San Juan,1
4197,1081,Kuwait,1
4197,763,Hawalli,1
4197,2587,Hawalli,1
4197,1862,Kuwait,1
4197,1175,Hawalli,1
4197,1382,Hawalli,1
4197,2179,Hawalli,1
4198,37,Helsinki,1
4199,1578,Lima,1
4199,453,Lima,1
4199,866,Lima,1
4199,3095,Lima,1
4199,3190,Lima,1
4199,845,Lima,1
4199,633,Lima,1
4200,1222,Asuncion,1
4200,1846,Asuncion,1
4201,1699,Chang Rai,1
4201,650,Chang Rai,1
4201,1134,Chang Rai,1
4202,1824,Lisbon,1
4202,307,Porto,1
4203,300,Shimonoseki,1
4203,350,Shimonoseki,1
4203,380,Shimonoseki,1
4203,2511,Shimonoseki,1
4204,530,Paris,1
4204,591,Zurich,1
4204,466,Lima,1
4205,644,Quezon City,1
4206,2536,Hawalli,1
4206,879,Hawalli,1
4206,1075,Hawalli,1
4207,2732,Panama,1
4207,966,Panama,1
4207,2171,Panama,1
4207,1120,Panama,1
4207,2250,Panama,1
4208,1268,Lima,1
4208,391,Lima,1
4208,1477,Lima,1
4210,141,Antwerpen,1
4210,197,Antwerpen,1
4210,586,Antwerpen,1
4211,694,Manado,1
4211,2270,Manado,1
4211,1630,Manado,1
4211,617,Manado,1
4211,721,Manado,1
4211,934,Manado,1
4211,1280,Manado,1
4211,638,Manado,1
4211,1277,Manado,1
4211,3050,Manado,1
4212,658,Brasilia,1
4213,1699,Chang Rai,1
4214,1899,Bogota,1
4214,270,Bogota,1
4214,316,Bogota,1
4214,514,Bogota,1
4214,3077,Bogota,1
4214,335,Bogota,1
4215,1068,Lima,1
4215,1875,Callao,1
4215,1232,Lima,1
4216,1098,San Juan,1
4217,305,Hiroshima,1
4218,2947,Riga,1
4218,364,Riga,1
4218,1178,Riga,1
4218,761,Riga,1
4218,2935,Riga,1
4219,3071,Davao,1
4219,3142,Davao,1
4220,597,Valencia,1
4220,313,Valencia,1
4220,1960,Valencia,1
4220,2150,Valencia,1
4220,490,Valencia,1
4220,1623,Valencia,1
4220,641,Valencia,1
4221,717,Cuiaba,1
4222,787,Lima,1
4222,983,Lima,1
4222,1205,Lima,1
4222,2985,Lima,1
4222,459,Lima,1
4222,1191,Lima,1
4222,608,Lima,1
4222,1079,Lima,1
4222,685,Lima,1
4223,1072,Buenos Aires,1
4223,297,Buenos Aires,1
4223,2329,Buenos Aires,1
4223,311,Buenos Aires,1
4223,1500,Buenos Aires,1
4223,3056,Buenos Aires,1
4224,655,Warsaw,1
4225,517,Taipei,1
4226,1505,Davao,1
4226,1538,Davao,1
4226,958,Davao,1
4227,126,Singapore,1
4228,156,Singapore,1
4228,184,Singapore,1
4228,148,Singapore,1
4228,684,Singapore,1
4228,2025,Singapore,1
4228,1515,Singapore,1
4229,1384,Kyiv,1
4229,1029,Kyiv,1
4229,1155,Kyiv,1
4229,437,Kyiv,1
4229,1107,Kyiv,1
4230,2078,Bogota,1
4230,941,Bogota,1
4230,2218,Bogota,1
4230,506,Bogota,1
4230,1716,Bogota,1
4230,1014,Bogota,1
4230,2443,Bogota,1
4231,1317,San Juan,1
4231,229,San Juan,1
4232,1018,Quezon City,1
4232,2606,Quezon City,1
4232,281,Quezon City,1
4232,781,Quezon City,1
4232,3136,Quezon City,1
4233,1533,Hawalli,1
4234,2563,Singapore,1
4234,3024,Singapore,1
4234,193,Singapore,1
4234,1062,Singapore,1
4234,1022,Singapore,1
4235,1589,Quezon City,1
4236,2489,Hawalli,1
4236,2445,Hawalli,1
4236,3030,Kuwait,1
4236,2224,Hawalli,1
4237,670,Port of Spain,1
4237,267,Halfway Tree,1
4238,1136,Beirut,1
4239,2838,Pinang,1
4239,1063,Pinang,1
4239,1088,Pinang,1
4240,621,Buenos Aires,1
4241,276,Singapore,1
4241,1124,Singapore,1
4241,2468,Singapore,1
4241,3110,Singapore,1
4241,2183,Singapore,1
4241,2285,Singapore,1
4241,120,Singapore,1
4241,1323,Singapore,1
4242,964,Doha,1
4243,1243,Concepcion,1
4243,1121,Concepcion,1
4244,156,Singapore,1
4244,988,Singapore,1
4244,1173,Singapore,1
4244,3110,Singapore,1
4244,813,Singapore,1
4244,1683,Singapore,1
4245,2268,Hawalli,1
4245,2020,Hawalli,1
4245,2504,Hawalli,1
4245,1920,Hawalli,1
4246,887,Lima,1
4246,3145,Lima,1
4246,459,Lima,1
4246,967,Lima,1
4246,2985,Lima,1
4246,3006,Lima,1
4247,3124,Lima,1
4247,925,Lima,1
4247,695,Lima,1
4247,391,Lima,1
4247,448,Lima,1
4247,834,Lima,1
4247,371,Lima,1
4247,581,Lima,1
4248,1897,Riga,1
4248,2355,Riga,1
4248,1807,Riga,1
4248,1279,Riga,1
4248,970,Riga,1
4249,578,Quezon City,1
4249,82,Singapore,1
4250,1343,Beirut,1
4252,2209,Lima,1
4252,2354,Lima,1
4252,2202,Lima,1
4253,321,Lima,1
4253,2622,Lima,1
4253,3006,Lima,1
4253,382,Lima,1
4253,416,Lima,1
4253,681,Lima,1
4254,2627,Singapore,1
4254,284,Singapore,1
4254,1310,Singapore,1
4255,644,Quezon City,1
4255,3043,Quezon City,1
4255,1770,Quezon City,1
4255,1692,Quezon City,1
4255,2197,Quezon City,1
4256,2658,Bogota,1
4256,3078,Bogota,1
4256,1257,Bogota,1
4256,506,Bogota,1
4257,439,Cordoba,1
4257,2713,Cordoba,1
4257,2891,Cordoba,1
4258,403,Concepcion,1
4259,2382,Ipoh,1
4260,1937,Minsk,1
4261,1252,New Delhi,1
4261,1487,New Delhi,1
4262,2961,Kuwait,1
4262,2195,Hawalli,1
4262,1379,Hawalli,1
4262,1497,Kuwait,1
4262,2625,Kuwait,1
4263,1040,Pinang,1
4263,2369,Pinang,1
4263,418,Pinang,1
4263,3112,Pinang,1
4263,1063,Pinang,1
4263,1461,Pinang,1
4264,1131,Odesa,1
4264,2688,Odesa,1
4264,2062,Odesa,1
4265,801,Odesa,1
4265,1095,Odesa,1
4265,1213,Odesa,1
4266,843,Cairo,1
4266,2893,Cairo,1
4266,2404,Cairo,1
4267,2138,Brasilia,1
4267,471,Brasilia,1
4267,1381,Brasilia,1
4267,3058,Buenos Aires,1
4268,1209,Puerto Presidente Stroessner,1
4268,2479,Puerto Presidente Stroessner,1
4268,2542,Puerto Presidente Stroessner,1
4268,1518,Puerto Presidente Stroessner,1
4269,1351,Heredia,1
4269,2491,Heredia,1
4269,3007,Alajuela,1
4269,2001,Alajuela,1
4269,2046,Heredia,1
4269,2609,Alajuela,1
4269,2995,Alajuela,1
4269,3121,Heredia,1
4269,2385,Heredia,1
4270,54,Houston,1
4270,12,Houston,1
4271,1305,Pinang,1
4271,1047,Pinang,1
4271,1063,Pinang,1
4271,1404,Pinang,1
4271,2369,Pinang,1
4272,2511,Shimonoseki,1
4273,2626,Hawalli,1
4273,1264,Hawalli,1
4273,2961,Kuwait,1
4274,3012,Davao,1
4274,677,Davao,1
4274,958,Davao,1
4275,126,Singapore,1
4275,140,Singapore,1
4275,2971,Singapore,1
4275,2318,Singapore,1
4275,171,Singapore,1
4275,218,Singapore,1
4275,142,Singapore,1
4276,103,Paris,1
4276,32,Paris,1
4276,30,Paris,1
4277,435,Nueva San Salvador,1
4277,760,Nueva San Salvador,1
4278,2004,Asuncion,1
4278,2888,Asuncion,1
4278,1891,Asuncion,1
4279,138,Perth,1
4279,194,Perth,1
4279,494,Singapore,1
4279,2983,Perth,1
4280,758,Puerto Presidente Stroessner,1
4280,2161,Puerto Presidente Stroessner,1
4280,1209,Puerto Presidente Stroessner,1
4280,1642,Puerto Presidente Stroessner,1
4280,1429,Puerto Presidente Stroessner,1
4280,1518,Puerto Presidente Stroessner,1
4280,2541,Puerto Presidente Stroessner,1
4281,756,Minsk,1
4281,704,Minsk,1
4281,1689,Minsk,1
4281,2346,Minsk,1
4282,2556,Cuiaba,1
4282,1407,Cuiaba,1
4282,909,Cuiaba,1
4282,1905,Cuiaba,1
4282,2484,Cuiaba,1
4282,3009,Cuiaba,1
4282,1751,Cuiaba,1
4283,435,Nueva San Salvador,1
4283,1885,Nueva San Salvador,1
4284,1604,Cordoba,1
4284,2713,Cordoba,1
4285,291,Singapore,1
4285,623,Singapore,1
4285,2563,Singapore,1
4285,544,Singapore,1
4285,718,Singapore,1
4285,135,Singapore,1
4285,117,Singapore,1
4285,1173,Singapore,1
4286,1995,Quezon City,1
4286,2739,Quezon City,1
4286,3174,Quezon City,1
4286,537,Quezon City,1
4286,716,Quezon City,1
4286,3028,Quezon City,1
4286,3043,Quezon City,1
4286,1526,Quezon City,1
4286,936,Quezon City,1
4286,1696,Quezon City,1
4286,2070,Quezon City,1
4286,555,Quezon City,1
4287,930,Pinang,1
4287,960,Pinang,1
4287,993,Pinang,1
4287,1163,Pinang,1
4287,265,Pinang,1
4287,953,Pinang,1
4287,1030,Pinang,1
4287,1460,Pinang,1
4288,1623,Valencia,1
4289,1941,Cuiaba,1
4290,2068,Singapore,1
4290,1022,Singapore,1
4291,1057,Giza,1
4291,449,Cairo,1
4291,613,Giza,1
4291,2893,Cairo,1
4291,1260,Cairo,1
4291,2404,Cairo,1
4292,1558,Fort-De-France,1
4292,2764,Fort-De-France,1
4292,2117,Fort-De-France,1
4292,2671,Fort-De-France,1
4293,1636,Minsk,1
4293,1278,Minsk,1
4293,1662,Minsk,1
4293,2113,Minsk,1
4293,791,Minsk,1
4293,2547,Minsk,1
4293,3140,Minsk,1
4294,829,Hawalli,1
4294,1857,Kuwait,1
4295,1837,Quezon City,1
4296,218,Singapore,1
4296,623,Singapore,1
4296,127,Singapore,1
4297,2135,Asuncion,1
4297,2169,Asuncion,1
4297,2922,Asuncion,1
4297,1977,Asuncion,1
4298,1273,Brasilia,1
4298,1326,Brasilia,1
4298,630,Brasilia,1
4299,3130,Kyrenia,1
4299,2953,Kyrenia,1
4299,3192,Kyrenia,1
4300,3194,Minsk,1
4300,1967,Minsk,1
4300,2454,Minsk,1
4300,1662,Minsk,1
4301,541,Buenos Aires,1
4301,62,Buenos Aires,1
4301,2126,Buenos Aires,1
4302,1421,Santo Domingo,1
4302,729,Santo Domingo,1
4303,771,Singapore,1
4303,1038,Singapore,1
4303,81,Singapore,1
4303,88,Singapore,1
4303,223,Singapore,1
4303,1310,Singapore,1
4304,2726,Manado,1
4304,1630,Manado,1
4304,1280,Manado,1
4304,2812,Manado,1
4304,636,Manado,1
4304,1405,Manado,1
4305,952,Panama,1
4305,628,Panama,1
4305,784,Panama,1
4305,2639,Panama,1
4306,1559,Budapest,1
4307,1725,Halfway Tree,1
4308,3174,Quezon City,1
4308,2892,Quezon City,1
4308,432,Quezon City,1
4308,521,Quezon City,1
4308,562,Quezon City,1
4308,2696,Quezon City,1
4308,2967,Quezon City,1
4308,772,Quezon City,1
4309,1078,Kyiv,1
4310,1048,Pinang,1
4310,2185,Pinang,1
4310,1461,Pinang,1
4310,1936,Pinang,1
4310,245,Pinang,1
4310,2519,Pinang,1
4310,412,Pinang,1
4311,2785,New Delhi,1
4312,221,Cordoba,1
4313,2713,Cordoba,1
4313,498,Buenos Aires,1
4314,180,Pinang,1
4314,1299,Pinang,1
4314,2245,Pinang,1
4314,1461,Pinang,1
4315,1792,Hawalli,1
4315,2179,Hawalli,1
4315,1074,Hawalli,1
4315,1419,Hawalli,1
4315,1765,Hawalli,1
4315,2521,Hawalli,1
4315,1382,Hawalli,1
4315,1651,Hawalli,1
4315,2611,Hawalli,1
4315,1075,Hawalli,1
4316,440,Lima,1
4316,1357,Lima,1
4316,661,Lima,1
4317,155,Piraeus,1
4317,2053,Piraeus,1
4317,640,Piraeus,1
4317,2896,Piraeus,1
4317,675,Piraeus,1
4317,1234,Piraeus,1
4318,145,Singapore,1
4318,173,Singapore,1
4319,540,Singapore,1
4319,1457,Singapore,1
4319,140,Singapore,1
4319,1730,Singapore,1
4319,81,Singapore,1
4319,2886,Singapore,1
4319,2025,Singapore,1
4320,2104,Panama,1
4320,1859,Panama,1
4320,2263,Panama,1
4320,1375,Panama,1
4320,1373,Panama,1
4321,793,Kyiv,1
4321,3069,Kyiv,1
4321,2256,Kyiv,1
4321,710,Kyiv,1
4321,932,Kyiv,1
4321,1396,Kyiv,1
4322,804,Pinang,1
4323,364,Riga,1
4323,664,Riga,1
4323,1009,Riga,1
4323,1757,Riga,1
4324,1474,Amman,1
4324,1749,Amman,1
4324,1924,Amman,1
4325,208,Singapore,1
4325,120,Singapore,1
4325,276,Singapore,1
4326,1227,Nicosia,1
4326,2433,Nicosia,1
4326,1991,Nicosia,1
4327,903,Bruges,1
4327,1004,Bruges,1
4328,758,Puerto Presidente Stroessner,1
4328,1429,Puerto Presidente Stroessner,1
4328,2541,Puerto Presidente Stroessner,1
4328,762,Puerto Presidente Stroessner,1
4328,1209,Puerto Presidente Stroessner,1
4328,2542,Puerto Presidente Stroessner,1
4329,57,Piraeus,1
4330,2723,Lima,1
4330,1193,Lima,1
4330,2985,Lima,1
4330,1503,Lima,1
4330,2428,Lima,1
4330,2950,Lima,1
4331,2327,Lima,1
4331,713,Lima,1
4331,593,Lima,1
4331,714,Lima,1
4332,2388,Lima,1
4332,598,Lima,1
4332,3145,Lima,1
4332,967,Lima,1
4332,1357,Lima,1
4332,453,Lima,1
4332,1308,Lima,1
4333,1215,Johannesburg,1
4334,2525,Dublin,1
4334,42,Dublin,1
4334,41,Dublin,1
4335,2131,Puerto Presidente Stroessner,1
4335,1642,Puerto Presidente Stroessner,1
4335,2542,Puerto Presidente Stroessner,1
4335,3128,Puerto Presidente Stroessner,1
4335,1518,Puerto Presidente Stroessner,1
4335,2541,Puerto Presidente Stroessner,1
4335,2161,Puerto Presidente Stroessner,1
4336,2969,La Paz,1
4337,712,Stockholm,1
4337,252,Stockholm,1
4337,139,Stockholm,1
4338,3161,Hawalli,1
4338,2179,Hawalli,1
4339,1140,Kuwait,1
4339,829,Hawalli,1
4339,2241,Hawalli,1
4340,1862,Kuwait,1
4340,2586,Hawalli,1
4341,1244,Panama,1
4341,1373,Panama,1
4341,1713,Panama,1
4341,612,Panama,1
4341,1224,Panama,1
4341,1237,Panama,1
4341,1262,Panama,1
4341,1449,Panama,1
4341,2263,Panama,1
4342,652,Quezon City,1
4342,532,Quezon City,1
4342,3031,Quezon City,1
4342,1883,Quezon City,1
4343,1696,Quezon City,1
4344,1865,Brasilia,1
4344,2138,Brasilia,1
4344,1266,Brasilia,1
4344,1616,Brasilia,1
4344,1768,Brasilia,1
4345,2389,Concepcion,1
4345,1432,Concepcion,1
4345,1296,Concepcion,1
4345,2383,Concepcion,1
4345,2387,Concepcion,1
4346,251,Bucharest,1
4347,986,Sofia,1
4348,3032,Houston,1
4348,2715,Houston,1
4349,312,Houston,1
4349,47,Houston,1
4350,977,Bogota,1
4350,1443,Bogota,1
4350,3077,Bogota,1
4350,1716,Bogota,1
4351,580,Hermosillo,1
4352,2006,Kaliningrad,1
4353,196,Piraeus,1
4353,157,Piraeus,1
4353,210,Piraeus,1
4354,512,Quezon City,1
4354,1263,Quezon City,1
4354,2197,Quezon City,1
4355,92,Lisbon,1
4355,714,Lima,1
4355,2388,Lima,1
4355,436,Lima,1
4356,584,Stuttgart,1
4357,2092,Kyiv,1
4357,1396,Kyiv,1
4358,1924,Amman,1
4358,1673,Bruges,1
4359,943,Quezon City,1
4359,2070,Quezon City,1
4359,994,Quezon City,1
4360,170,Pinang,1
4360,842,Pinang,1
4360,1363,Pinang,1
4360,985,Pinang,1
4361,1636,Minsk,1
4361,704,Minsk,1
4361,2454,Minsk,1
4361,1144,Minsk,1
4362,1248,Asuncion,1
4362,1791,Asuncion,1
4362,1846,Asuncion,1
4362,2255,Asuncion,1
4363,769,Singapore,1
4363,283,Singapore,1
4364,142,Singapore,1
4364,2025,Singapore,1
4364,359,Singapore,1
4365,886,Lisbon,1
4366,2382,Ipoh,1
4366,243,Ipoh,1
4366,3182,Ipoh,1
4366,1206,Ipoh,1
4366,2621,Ipoh,1
4366,1148,Ipoh,1
4366,632,Pinang,1
4366,443,Ipoh,1
4367,1383,Colombo,1
4367,1021,Colombo,1
4368,2961,Kuwait,1
4368,2587,Hawalli,1
4368,2224,Hawalli,1
4368,2195,Hawalli,1
4368,2955,Hawalli,1
4368,2521,Hawalli,1
4368,2798,Hawalli,1
4369,882,Halfway Tree,1
4369,1725,Halfway Tree,1
4370,1480,Jeddah,1
4370,2348,Jeddah,1
4370,3161,Hawalli,1
4370,796,Jeddah,1
4371,837,Quezon City,1
4372,1247,Port of Spain,1
4372,1162,Port of Spain,1
4373,330,Hawalli,1
4373,700,Hawalli,1
4373,2319,Hawalli,1
4374,316,Bogota,1
4374,1999,Bogota,1
4375,909,Cuiaba,1
4376,1257,Bogota,1
4377,936,Quezon City,1
4377,2380,Quezon City,1
4377,1005,Quezon City,1
4377,3084,Quezon City,1
4378,98,Shanghai,1
4378,99,Shanghai,1
4378,552,Shanghai,1
4378,642,Shanghai,1
4378,1513,Shanghai,1
4379,1343,Beirut,1
4379,26,Paris,1
4379,168,Paris,1
4379,1380,Paris,1
4380,61,Buenos Aires,1
4380,506,Bogota,1
4380,222,San Juan,1
4380,70,Buenos Aires,1
4380,1650,Panama,1
4380,1014,Bogota,1
4380,660,Bogota,1
4381,353,Quito,1
4381,2144,Quito,1
4382,1437,Quezon City,1
4382,2236,Quezon City,1
4382,2044,Quezon City,1
4382,274,Quezon City,1
4382,2370,Quezon City,1
4383,2558,Colombo,1
4383,2546,Colombo,1
4383,2684,Colombo,1
4384,2710,Amman,1
4385,17,New Orleans,1
4385,4,New Orleans,1
4386,2993,Hawalli,1
4386,858,Kuwait,1
4386,2145,Hawalli,1
4387,3185,Quezon City,1
4387,1049,Quezon City,1
4387,3079,Quezon City,1
4387,432,Quezon City,1
4387,562,Quezon City,1
4387,2765,Quezon City,1
4388,1571,Smolensk,1
4389,846,Bogota,1
4389,1016,Bogota,1
4389,2120,Bogota,1
4389,1376,Bogota,1
4389,1443,Bogota,1
4390,1884,Asuncion,1
4390,2173,Asuncion,1
4390,2255,Asuncion,1
4390,2350,Asuncion,1
4390,2480,Asuncion,1
4390,2755,Asuncion,1
4391,89,Frankfurt,1
4392,887,Lima,1
4392,3124,Lima,1
4392,382,Lima,1
4392,3145,Lima,1
4393,1101,Pinang,1
4393,2634,Pinang,1
4393,1212,Pinang,1
4393,2429,Pinang,1
4394,1748,Pinang,1
4394,912,Pinang,1
4394,1324,Pinang,1
4394,1523,Pinang,1
4394,418,Pinang,1
4395,1997,Hawalli,1
4396,1731,Hawalli,1
4396,1920,Hawalli,1
4396,2264,Hawalli,1
4396,2961,Kuwait,1
4396,1997,Hawalli,1
4397,1425,Minsk,1
4397,2064,Minsk,1
4398,1216,Bucharest,1
4399,375,Pinang,1
4399,2414,Pinang,1
4399,896,Pinang,1
4399,444,Pinang,1
4399,960,Pinang,1
4399,3160,Pinang,1
4400,2625,Kuwait,1
4400,1983,Hawalli,1
4400,2241,Hawalli,1
4400,2016,Kuwait,1
4400,2521,Hawalli,1
4401,1688,Ipoh,1
4401,1118,Pinang,1
4401,2382,Ipoh,1
4401,2887,Ipoh,1
4402,1466,Nicosia,1
4402,1071,Nicosia,1
4403,425,Quezon City,1
4403,1661,Quezon City,1
4403,755,Quezon City,1
4403,1827,Quezon City,1
4403,827,Quezon City,1
4404,24,Paris,1
4404,1597,Tunis,1
4405,452,Singapore,1
4406,1061,Minsk,1
4406,1689,Minsk,1
4406,1107,Kyiv,1
4407,1676,Beirut,1
4408,492,Brasilia,1
4408,1360,Brasilia,1
4408,2457,Brasilia,1
4408,630,Brasilia,1
4408,501,Brasilia,1
4408,778,Brasilia,1
4409,14,Houston,1
4409,6,Houston,1
4410,1531,Concepcion,1
4410,427,Concepcion,1
4410,2471,Concepcion,1
4410,1253,Concepcion,1
4411,626,Quezon City,1
4411,1005,Quezon City,1
4411,502,Singapore,1
4411,2899,Quezon City,1
4412,1083,Santo Domingo,1
4412,464,Santo Domingo,1
4413,504,Singapore,1
4413,2468,Singapore,1
4413,398,Singapore,1
4414,832,Brasilia,1
4415,2422,Hawalli,1
4415,1419,Hawalli,1
4415,2504,Hawalli,1
4416,785,Brasilia,1
4416,394,Brasilia,1
4417,2348,Jeddah,1
4417,796,Jeddah,1
4417,1573,Jeddah,1
4418,2499,Kyiv,1
4418,1281,Kyiv,1
4418,2300,Kyiv,1
4418,1225,Kyiv,1
4418,1069,Kyiv,1
4419,1752,Asuncion,1
4419,2135,Asuncion,1
4419,1341,Asuncion,1
4420,39,Stockholm,1
4420,139,Stockholm,1
4421,2667,Panama,1
4421,2945,Panama,1
4422,706,Brasilia,1
4422,1444,Brasilia,1
4422,496,Brasilia,1
4423,1317,San Juan,1
4424,1376,Bogota,1
4424,1815,Bogota,1
4425,360,Singapore,1
4425,374,Singapore,1
4425,771,Singapore,1
4425,835,Singapore,1
4426,807,Singapore,1
4426,769,Singapore,1
4427,77,Singapore,1
4427,1736,Singapore,1
4427,1934,Singapore,1
4429,1676,Beirut,1
4429,1794,Beirut,1
4429,1230,Beirut,1
4430,1194,Pinang,1
4430,1687,Pinang,1
4430,2670,Pinang,1
4430,1118,Pinang,1
4430,3160,Pinang,1
4430,589,Pinang,1
4431,1907,Lisbon,1
4431,56,Frankfurt,1
4431,102,Frankfurt,1
4431,886,Lisbon,1
4432,1155,Kyiv,1
4432,2092,Kyiv,1
4432,1069,Kyiv,1
4432,793,Kyiv,1
4432,1493,Kyiv,1
4433,671,Quezon City,1
4433,2757,Quezon City,1
4433,837,Quezon City,1
4433,2254,Quezon City,1
4433,508,Quezon City,1
4434,2674,Quezon City,1
4434,2857,Quezon City,1
4434,3079,Quezon City,1
4434,1018,Quezon City,1
4434,2696,Quezon City,1
4434,2066,Quezon City,1
4434,333,Quezon City,1
4434,2724,Quezon City,1
4435,364,Riga,1
4435,2440,Riga,1
4435,1516,Riga,1
4435,2136,Riga,1
4435,3100,Riga,1
4435,2935,Riga,1
4435,730,Riga,1
4435,1666,Riga,1
4435,2752,Riga,1
4435,1925,Riga,1
4435,2259,Riga,1
4435,1003,Riga,1
4436,2599,Quezon City,1
4437,1694,Santo Domingo,1
4437,1079,Lima,1
4437,851,Santo Domingo,1
4438,1387,Antwerpen,1
4439,976,Hawalli,1
4439,3162,Hawalli,1
4439,797,Kuwait,1
4439,829,Hawalli,1
4441,783,Casablanca,1
4442,1834,Bruges,1
4442,1387,Antwerpen,1
4442,255,Antwerpen,1
4442,954,Bruges,1
4443,1724,Quezon City,1
4443,1826,Quezon City,1
4443,764,Quezon City,1
4443,1116,Quezon City,1
4444,2502,Colombo,1
4444,1064,Colombo,1
4445,1839,Ajman,1
4445,2224,Hawalli,1
4445,3161,Hawalli,1
4446,119,Paris,1
4447,1368,Pinang,1
4447,1479,Pinang,1
4447,572,Pinang,1
4447,3049,Pinang,1
4447,1649,Pinang,1
4447,2301,Pinang,1
4447,368,Pinang,1
4447,462,Pinang,1
4448,1900,Quezon City,1
4448,1566,Quezon City,1
4449,645,Singapore,1
4449,244,Singapore,1
4449,79,Singapore,1
4449,81,Singapore,1
4450,69,Buenos Aires,1
4450,534,Buenos Aires,1
4450,498,Buenos Aires,1
4450,401,Buenos Aires,1
4451,326,San Salvador,1
4451,435,Nueva San Salvador,1
4452,1498,Alajuela,1
4452,1431,Heredia,1
4453,2558,Colombo,1
4453,2546,Colombo,1
4454,2511,Shimonoseki,1
4454,350,Shimonoseki,1
4455,208,Singapore,1
4455,79,Singapore,1
4455,1736,Singapore,1
4455,779,Singapore,1
4455,2183,Singapore,1
4455,337,Singapore,1
4456,492,Brasilia,1
4456,538,Brasilia,1
4456,471,Brasilia,1
4457,164,Piraeus,1
4457,52,Piraeus,1
4457,131,Piraeus,1
4457,469,Piraeus,1
4457,1993,Piraeus,1
4457,2736,Piraeus,1
4457,942,Piraeus,1
4457,175,Piraeus,1
4457,57,Piraeus,1
4457,2632,Piraeus,1
4458,1857,Kuwait,1
4459,431,Quezon City,1
4459,1471,Quezon City,1
4459,1051,Quezon City,1
4459,1770,Quezon City,1
4460,128,Prague,1
4461,914,Colombo,1
4461,1064,Colombo,1
4462,510,Buenos Aires,1
4463,724,Kyiv,1
4463,1069,Kyiv,1
4463,2119,Kyiv,1
4463,861,Kyiv,1
4463,895,Kyiv,1
4463,409,Kyiv,1
4463,2188,Kyiv,1
4464,803,Hawalli,1
4464,1056,Hawalli,1
4464,1416,Hawalli,1
4464,2458,Hawalli,1
4465,2624,Pinang,1
4465,2838,Pinang,1
4465,1063,Pinang,1
4465,3021,Pinang,1
4466,2114,Puerto Presidente Stroessner,1
4466,2075,Puerto Presidente Stroessner,1
4466,2787,Asuncion,1
4466,3178,Asuncion,1
4466,2789,Asuncion,1
4466,2135,Asuncion,1
4467,2386,Manado,1
4467,636,Manado,1
4467,3050,Manado,1
4467,1077,Manado,1
4467,2270,Manado,1
4468,2582,Fort-De-France,1
4468,1502,Fort-De-France,1
4468,1558,Fort-De-France,1
4468,972,Fort-De-France,1
4469,4,New Orleans,1
4470,162,Stockholm,1
4471,2812,Manado,1
4471,3060,Manado,1
4471,2726,Manado,1
4471,1280,Manado,1
4471,1277,Manado,1
4472,1407,Cuiaba,1
4473,838,Guayaquil,1
4474,1107,Kyiv,1
4474,836,Kyiv,1
4475,457,Tel Aviv-Yafo,1
4476,2396,Bogota,1
4476,647,Cali,1
4476,2120,Bogota,1
4477,842,Pinang,1
4477,265,Pinang,1
4478,1971,Kyiv,1
4478,2099,Kyiv,1
4478,840,Kyiv,1
4478,1103,Kyiv,1
4478,2092,Kyiv,1
4478,1125,Kyiv,1
4478,1493,Kyiv,1
4478,3137,Kyiv,1
4479,3148,Tunis,1
4479,635,L'Ariana,1
4479,2076,L'Ariana,1
4479,146,Paris,1
4480,147,Singapore,1
4480,1665,Singapore,1
4481,2675,Kyiv,1
4481,3069,Kyiv,1
4481,1281,Kyiv,1
4481,1400,Kyiv,1
4481,3137,Kyiv,1
4481,3141,Kyiv,1
4481,1286,Kyiv,1
4481,2256,Kyiv,1
4481,1091,Kyiv,1
4482,2253,Zonguldak,1
4482,2341,Zonguldak,1
4482,2405,Zonguldak,1
4482,2330,Zonguldak,1
4482,2336,Zonguldak,1
4482,2613,Zonguldak,1
4482,3052,Zonguldak,1
4483,2537,Singapore,1
4483,178,Singapore,1
4483,186,Singapore,1
4483,291,Singapore,1
4484,1216,Bucharest,1
4485,1216,Bucharest,1
4485,251,Bucharest,1
4485,332,Bucharest,1
4485,286,Bucharest,1
4486,1475,Bogota,1
4486,270,Bogota,1
4486,639,Bogota,1
4486,892,Bogota,1
4487,241,Santo Domingo,1
4487,729,Santo Domingo,1
4487,933,Santo Domingo,1
4488,2411,Fort-De-France,1
4488,2117,Fort-De-France,1
4488,2781,Fort-De-France,1
4488,2335,Fort-De-France,1
4489,59,Calgary,1
4490,1531,Concepcion,1
4491,117,Singapore,1
4491,145,Singapore,1
4491,218,Singapore,1
4491,472,Singapore,1
4492,1245,Pinang,1
4492,1706,Ipoh,1
4492,2369,Pinang,1
4493,1438,Pinang,1
4493,1212,Pinang,1
4493,2634,Pinang,1
4493,1048,Pinang,1
4493,1461,Pinang,1
4493,2429,Pinang,1
4493,2838,Pinang,1
4493,1795,Pinang,1
4494,317,Singapore,1
4494,122,Singapore,1
4494,88,Singapore,1
4494,826,Singapore,1
4494,914,Colombo,1
4495,430,Quezon City,1
4495,357,Quezon City,1
4495,624,Quezon City,1
4496,508,Quezon City,1
4496,1300,Quezon City,1
4496,430,Quezon City,1
4496,2706,Quezon City,1
4497,569,Brasilia,1
4497,919,Brasilia,1
4498,401,Buenos Aires,1
4498,311,Buenos Aires,1
4498,1209,Puerto Presidente Stroessner,1
4499,151,Singapore,1
4499,149,Singapore,1
4499,1124,Singapore,1
4499,135,Singapore,1
4499,206,Singapore,1
4500,580,Hermosillo,1
4501,1035,Pinang,1
4501,2284,Pinang,1
4501,375,Pinang,1
4501,2429,Pinang,1
4501,1795,Pinang,1
4501,83,Singapore,1
4501,1672,Pinang,1
4501,1936,Pinang,1
4502,540,Singapore,1
4502,544,Singapore,1
4502,206,Singapore,1
4503,1502,Fort-De-France,1
4503,2411,Fort-De-France,1
4503,434,Fort-De-France,1
4503,2764,Fort-De-France,1
4503,2963,Fort-De-France,1
4503,1348,Fort-De-France,1
4503,2781,Fort-De-France,1
4503,1066,Fort-De-France,1
4503,2958,Fort-De-France,1
4504,2579,Asuncion,1
4504,1884,Asuncion,1
4505,1011,Kyiv,1
4505,1054,Kyiv,1
4505,1046,Kyiv,1
4505,1337,Kyiv,1
4505,2200,Kyiv,1
4506,1498,Alajuela,1
4507,2564,Quezon City,1
4507,532,Quezon City,1
4507,652,Quezon City,1
4507,1254,Quezon City,1
4508,2937,Odesa,1
4508,792,Odesa,1
4508,897,Odesa,1
4508,2688,Odesa,1
4509,972,Fort-De-France,1
4509,2958,Fort-De-France,1
4509,3167,Fort-De-France,1
4509,2411,Fort-De-France,1
4509,2854,Fort-De-France,1
4509,3041,Fort-De-France,1
4510,2434,Piraeus,1
4511,70,Buenos Aires,1
4512,1033,Asuncion,1
4512,1248,Asuncion,1
4512,1977,Asuncion,1
4512,1657,Asuncion,1
4512,2437,Asuncion,1
4512,1953,Asuncion,1
4512,1891,Asuncion,1
4512,1222,Asuncion,1
4512,2169,Asuncion,1
4513,520,Lima,1
4513,1357,Lima,1
4513,487,Lima,1
4513,3095,Lima,1
4514,2599,Quezon City,1
4514,578,Quezon City,1
4514,938,Quezon City,1
4514,781,Quezon City,1
4514,1883,Quezon City,1
4514,3118,Quezon City,1
4514,765,Quezon City,1
4515,1927,Asuncion,1
4515,2968,Asuncion,1
4516,943,Quezon City,1
4516,2645,Quezon City,1
4516,2730,Quezon City,1
4516,2599,Quezon City,1
4516,1355,Quezon City,1
4516,2636,Quezon City,1
4516,3136,Quezon City,1
4516,531,Quezon City,1
4516,1104,Quezon City,1
4516,2743,Quezon City,1
4516,2757,Quezon City,1
4516,2892,Quezon City,1
4516,1130,Quezon City,1
4517,858,Kuwait,1
4517,2536,Hawalli,1
4517,1379,Hawalli,1
4517,1264,Hawalli,1
4517,1629,Hawalli,1
4517,2566,Hawalli,1
4517,1076,Hawalli,1
4518,446,Pinang,1
4518,1687,Pinang,1
4518,2983,Perth,1
4519,1524,Heredia,1
4520,2708,Buenos Aires,1
4520,439,Cordoba,1
4520,1604,Cordoba,1
4520,2713,Cordoba,1
4520,3056,Buenos Aires,1
4521,620,Buenos Aires,1
4522,72,Singapore,1
4522,218,Singapore,1
4522,107,Singapore,1
4522,190,Singapore,1
4522,610,Singapore,1
4522,2537,Singapore,1
4523,250,Paris,1
4523,55,Paris,1
4524,1704,Asuncion,1
4524,1812,Asuncion,1
4524,1797,Asuncion,1
4524,2789,Asuncion,1
4525,326,San Salvador,1
4525,1473,San Salvador,1
4525,339,San Salvador,1
4525,760,Nueva San Salvador,1
4525,1182,San Salvador,1
4527,926,Quezon City,1
4527,3193,Quezon City,1
4527,1130,Quezon City,1
4528,1396,Kyiv,1
4528,1337,Kyiv,1
4528,793,Kyiv,1
4528,2192,Kyiv,1
4529,952,Panama,1
4529,2522,Panama,1
4529,2732,Panama,1
4530,1877,Asuncion,1
4530,2480,Asuncion,1
4530,2173,Asuncion,1
4530,1781,Asuncion,1
4530,2877,Asuncion,1
4530,1347,Asuncion,1
4531,2979,Odesa,1
4531,897,Odesa,1
4531,902,Odesa,1
4531,980,Kyiv,1
4531,2062,Odesa,1
4532,1121,Concepcion,1
4532,2387,Concepcion,1
4532,1451,Concepcion,1
4533,1558,Fort-De-France,1
4533,2963,Fort-De-France,1
4533,434,Fort-De-France,1
4534,827,Quezon City,1
4534,531,Quezon City,1
4534,533,Quezon City,1
4534,2903,Quezon City,1
4534,281,Quezon City,1
4534,3174,Quezon City,1
4534,981,Quezon City,1
4535,225,Riga,1
4535,683,Riga,1
4535,1279,Riga,1
4536,1014,Bogota,1
4536,1475,Bogota,1
4536,1899,Bogota,1
4537,1375,Panama,1
4537,952,Panama,1
4538,2044,Quezon City,1
4538,965,Quezon City,1
4538,1265,Quezon City,1
4539,1372,Giza,1
4540,2920,Bologna,1
4540,823,Bologna,1
4540,998,Bologna,1
4540,1586,Bologna,1
4540,2835,Bologna,1
4541,3,Houston,1
4541,6,Houston,1
4541,14,Houston,1
4541,129,Houston,1
4542,264,Lima,1
4542,3006,Lima,1
4542,436,Lima,1
4542,1205,Lima,1
4542,459,Lima,1
4542,734,Lima,1
4543,673,Bogota,1
4543,860,Bogota,1
4544,3085,Quezon City,1
4544,2899,Quezon City,1
4544,2377,Quezon City,1
4544,1589,Quezon City,1
4544,3090,Quezon City,1
4544,2765,Quezon City,1
4544,616,Quezon City,1
4545,678,Brasilia,1
4545,679,Brasilia,1
4545,2395,Brasilia,1
4545,870,Brasilia,1
4546,1696,Quezon City,1
4546,2181,Singapore,1
4546,1171,Singapore,1
4547,678,Brasilia,1
4547,2108,Brasilia,1
4547,778,Brasilia,1
4547,706,Brasilia,1
4547,1458,Brasilia,1
4547,1644,Brasilia,1
4548,90,Vienna,1
4548,1113,Vienna,1
4548,1166,Vienna,1
4549,934,Manado,1
4549,1631,Manado,1
4549,1053,Manado,1
4549,2700,Manado,1
4549,3177,Manado,1
4550,2475,Shanghai,1
4550,2164,Shanghai,1
4551,398,Singapore,1
4551,121,Singapore,1
4551,1110,Singapore,1
4551,1851,Singapore,1
4551,85,Singapore,1
4551,110,Singapore,1
4551,151,Singapore,1
4552,2201,Alajuela,1
4552,2456,Alajuela,1
4552,1498,Alajuela,1
4552,1221,Heredia,1
4552,2156,Heredia,1
4553,98,Shanghai,1
4553,979,Shanghai,1
4553,642,Shanghai,1
4554,827,Quezon City,1
4554,1499,Quezon City,1
4554,2197,Quezon City,1
4554,508,Quezon City,1
4555,107,Singapore,1
4555,548,Singapore,1
4555,544,Singapore,1
4555,2971,Singapore,1
4555,318,Singapore,1
4556,1400,Kyiv,1
4556,3137,Kyiv,1
4556,895,Kyiv,1
4556,1344,Kyiv,1
4556,2188,Kyiv,1
4556,1396,Kyiv,1
4556,409,Kyiv,1
4556,793,Kyiv,1
4557,1682,Nueva San Salvador,1
4557,1108,San Salvador,1
4557,2177,Nueva San Salvador,1
4559,1814,Hawalli,1
4559,3165,Hawalli,1
4559,976,Hawalli,1
4560,1134,Chang Rai,1
4560,2133,Chang Rai,1
4561,844,Hawalli,1
4561,2415,Hawalli,1
4561,1765,Hawalli,1
4562,931,Odesa,1
4563,1757,Riga,1
4563,1285,Riga,1
4564,758,Puerto Presidente Stroessner,1
4564,2542,Puerto Presidente Stroessner,1
4564,1429,Puerto Presidente Stroessner,1
4565,846,Bogota,1
4565,1055,Bogota,1
4565,1815,Bogota,1
4566,2730,Quezon City,1
4566,3129,Quezon City,1
4566,666,Quezon City,1
4566,2024,Quezon City,1
4567,2587,Hawalli,1
4567,3165,Hawalli,1
4567,3162,Hawalli,1
4567,1081,Kuwait,1
4568,2648,Ho Chi Minh City,1
4569,2687,Asuncion,1
4569,2480,Asuncion,1
4569,2162,Asuncion,1
4569,1884,Asuncion,1
4569,2004,Asuncion,1
4569,1625,Asuncion,1
4569,2455,Asuncion,1
4570,888,Ho Chi Minh City,1
4571,1636,Minsk,1
4571,2959,Minsk,1
4571,1662,Minsk,1
4571,2113,Minsk,1
4571,1336,Minsk,1
4571,2933,Minsk,1
4572,1382,Hawalli,1
4572,2521,Hawalli,1
4573,161,Helsinki,1
4574,2243,Bogota,1
4574,167,Bogota,1
4574,1016,Bogota,1
4574,808,Bogota,1
4574,514,Bogota,1
4574,1582,Bogota,1
4574,673,Bogota,1
4575,2195,Hawalli,1
4576,683,Riga,1
4576,1279,Riga,1
4576,2355,Riga,1
4577,1397,Hawalli,1
4577,1981,Hawalli,1
4578,1089,Johannesburg,1
4578,1215,Johannesburg,1
4578,362,Johannesburg,1
4579,263,Jeddah,1
4579,2302,Jeddah,1
4579,1480,Jeddah,1
4580,2437,Asuncion,1
4580,1977,Asuncion,1
4580,1625,Asuncion,1
4580,1812,Asuncion,1
4580,1953,Asuncion,1
4580,2162,Asuncion,1
4581,553,Bucharest,1
4581,286,Bucharest,1
4581,332,Bucharest,1
4582,307,Porto,1
4582,445,Porto,1
4583,594,Guayaquil,1
4584,2026,Quezon City,1
4584,1130,Quezon City,1
4584,1470,Quezon City,1
4584,2024,Quezon City,1
4584,1995,Quezon City,1
4584,2452,Quezon City,1
4584,728,Quezon City,1
4584,2966,Quezon City,1
4585,1939,Quezon City,1
4585,3063,Quezon City,1
4585,666,Quezon City,1
4585,441,Quezon City,1
4585,1577,Quezon City,1
4586,3189,Buenos Aires,1
4586,297,Buenos Aires,1
4586,2126,Buenos Aires,1
4587,920,Hawalli,1
4587,2521,Hawalli,1
4587,2811,Hawalli,1
4587,2420,Hawalli,1
4587,2462,Hawalli,1
4587,1792,Hawalli,1
4588,2220,Davao,1
4589,3080,New Delhi,1
4589,314,New Delhi,1
4590,432,Quezon City,1
4590,532,Quezon City,1
4590,1652,Quezon City,1
4590,467,Quezon City,1
4590,827,Quezon City,1
4590,3185,Quezon City,1
4591,467,Quezon City,1
4591,369,Quezon City,1
4591,652,Quezon City,1
4591,938,Quezon City,1
4591,3085,Quezon City,1
4591,1263,Quezon City,1
4591,2070,Quezon City,1
4591,2768,Quezon City,1
4592,1197,Budapest,1
4592,853,Budapest,1
4593,844,Hawalli,1
4593,797,Kuwait,1
4593,879,Hawalli,1
4593,803,Hawalli,1
4594,1882,Quezon City,1
4594,2419,Quezon City,1
4594,3188,Quezon City,1
4595,1870,Quezon City,1
4595,1349,Quezon City,1
4595,441,Quezon City,1
4595,1470,Quezon City,1
4595,2697,Quezon City,1
4596,720,Singapore,1
4596,75,Singapore,1
4596,812,Pinang,1
4596,171,Singapore,1
4596,3106,Singapore,1
4597,2606,Quezon City,1
4597,1442,Quezon City,1
4598,541,Buenos Aires,1
4598,1366,Buenos Aires,1
4598,63,Buenos Aires,1
4598,621,Buenos Aires,1
4599,2757,Quezon City,1
4599,1764,Quezon City,1
4599,1995,Quezon City,1
4599,3057,Quezon City,1
4599,424,Quezon City,1
4599,2184,Quezon City,1
4599,768,Quezon City,1
4599,531,Quezon City,1
4599,754,Quezon City,1
4600,289,Auckland,1
4600,828,Auckland,1
4601,178,Singapore,1
4601,625,Quezon City,1
4601,833,Quezon City,1
4601,2777,Quezon City,1
4601,1349,Quezon City,1
4602,568,Colombo,1
4602,914,Colombo,1
4602,1383,Colombo,1
4602,2655,Colombo,1
4603,890,Brasilia,1
4603,1596,Brasilia,1
4603,2457,Brasilia,1
4604,2042,Giza,1
4604,1372,Giza,1
4605,1367,Dublin,1
4605,160,Dublin,1
4605,43,Dublin,1
4606,259,Lima,1
4606,321,Lima,1
4606,1079,Lima,1
4606,1193,Lima,1
4606,440,Lima,1
4606,395,Lima,1
4606,1205,Lima,1
4607,1729,Nairobi,1
4608,205,Hermosillo,1
4608,637,Hermosillo,1
4609,2938,Kyiv,1
4609,2974,Kyiv,1
4609,722,Kyiv,1
4609,1804,Kyiv,1
4609,836,Kyiv,1
4610,1519,Asuncion,1
4610,1953,Asuncion,1
4610,1846,Asuncion,1
4610,2480,Asuncion,1
4611,2100,Buenos Aires,1
4612,1531,Concepcion,1
4612,1432,Concepcion,1
4612,2034,Concepcion,1
4612,3040,Concepcion,1
4612,2389,Concepcion,1
4613,1827,Quezon City,1
4613,766,Quezon City,1
4613,1770,Quezon City,1
4614,1218,L'Ariana,1
4614,1793,L'Ariana,1
4614,1994,L'Ariana,1
4615,434,Fort-De-France,1
4615,2764,Fort-De-France,1
4616,2168,Lima,1
4616,770,Lima,1
4616,396,Lima,1
4616,1788,Lima,1
4616,2980,Lima,1
4616,2569,Lima,1
4617,245,Pinang,1
4617,298,Pinang,1
4617,1024,Banda Aceh,1
4617,2725,Banda Aceh,1
4618,2974,Kyiv,1
4618,1384,Kyiv,1
4618,1046,Kyiv,1
4619,386,Seville,1
4619,226,Seville,1
4620,788,New Orleans,1
4621,538,Brasilia,1
4621,832,Brasilia,1
4621,919,Brasilia,1
4621,1628,Brasilia,1
4622,321,Lima,1
4622,1477,Lima,1
4622,2488,Lima,1
4622,459,Lima,1
4623,206,Singapore,1
4623,276,Singapore,1
4623,2183,Singapore,1
4624,1114,Guayaquil,1
4624,838,Guayaquil,1
4625,255,Antwerpen,1
4626,851,Santo Domingo,1
4627,836,Kyiv,1
4627,1400,Kyiv,1
4627,1493,Kyiv,1
4627,3137,Kyiv,1
4627,1155,Kyiv,1
4628,637,Hermosillo,1
4629,309,Buenos Aires,1
4630,977,Bogota,1
4630,1289,Bogota,1
4630,2320,Bogota,1
4631,447,Jeddah,1
4631,3059,Jeddah,1
4631,2371,Jeddah,1
4631,2424,Jeddah,1
4632,1341,Asuncion,1
4632,2922,Asuncion,1
4632,1033,Asuncion,1
4632,1685,Asuncion,1
4632,1791,Asuncion,1
4632,2474,Asuncion,1
4632,1501,Asuncion,1
4632,1953,Asuncion,1
4632,1172,Asuncion,1
4633,520,Lima,1
4633,2858,Lima,1
4633,581,Lima,1
4633,713,Lima,1
4633,913,Lima,1
4633,3006,Lima,1
4634,1021,Colombo,1
4634,1064,Colombo,1
4634,1374,Colombo,1
4634,1383,Colombo,1
4634,2655,Colombo,1
4635,1391,Kaliningrad,1
4635,2006,Kaliningrad,1
4636,2387,Concepcion,1
4636,2401,Concepcion,1
4636,1042,Concepcion,1
4636,723,Concepcion,1
4637,2521,Hawalli,1
4637,2625,Kuwait,1
4637,2786,Hawalli,1
4637,1081,Kuwait,1
4638,1089,Johannesburg,1
4639,1373,Panama,1
4639,1449,Panama,1
4639,767,Panama,1
4639,927,Panama,1
4639,1239,Panama,1
4639,1086,Panama,1
4639,1262,Panama,1
4639,1229,Panama,1
4640,1987,Cairo,1
4640,1639,Cairo,1
4640,2404,Cairo,1
4641,1703,Minsk,1
4641,2113,Minsk,1
4641,2454,Minsk,1
4641,2449,Minsk,1
4642,2339,Brasilia,1
4642,679,Brasilia,1
4642,1963,Brasilia,1
4642,1495,Brasilia,1
4642,1628,Brasilia,1
4643,2677,Quezon City,1
4643,431,Quezon City,1
4643,666,Quezon City,1
4643,936,Quezon City,1
4643,2697,Quezon City,1
4643,3118,Quezon City,1
4643,2367,Quezon City,1
4643,3090,Quezon City,1
4643,2328,Quezon City,1
4643,754,Quezon City,1
4643,1265,Quezon City,1
4643,2324,Quezon City,1
4644,1860,Singapore,1
4644,816,Singapore,1
4644,813,Singapore,1
4644,1683,Singapore,1
4644,1680,Singapore,1
4644,110,Singapore,1
4645,1559,Budapest,1
4645,323,Budapest,1
4645,853,Budapest,1
4645,495,Budapest,1
4645,750,Budapest,1
4645,757,Budapest,1
4646,1295,Hawalli,1
4646,2587,Hawalli,1
4646,2917,Hawalli,1
4646,2179,Hawalli,1
4646,2241,Hawalli,1
4646,2494,Hawalli,1
4646,2566,Hawalli,1
4647,1091,Kyiv,1
4647,1078,Kyiv,1
4647,409,Kyiv,1
4647,437,Kyiv,1
4647,1011,Kyiv,1
4647,2200,Kyiv,1
4647,2092,Kyiv,1
4648,1894,Brasilia,1
4648,870,Brasilia,1
4649,1304,Brasilia,1
4649,778,Brasilia,1
4649,414,Brasilia,1
4649,643,Brasilia,1
4649,725,Brasilia,1
4649,973,Brasilia,1
4649,2015,Brasilia,1
4649,3023,Brasilia,1
4649,1768,Brasilia,1
4649,832,Brasilia,1
4650,1854,Halfway Tree,1
4651,2966,Quezon City,1
4652,30,Paris,1
4652,27,Paris,1
4652,32,Paris,1
4652,296,Paris,1
4653,135,Singapore,1
4653,856,Singapore,1
4653,179,Singapore,1
4653,77,Singapore,1
4653,2627,Singapore,1
4654,1008,Quezon City,1
4654,274,Quezon City,1
4654,522,Quezon City,1
4654,2012,Quezon City,1
4654,768,Quezon City,1
4654,2899,Quezon City,1
4654,2421,Quezon City,1
4655,2922,Asuncion,1
4655,1953,Asuncion,1
4655,1501,Asuncion,1
4655,2271,Asuncion,1
4655,758,Puerto Presidente Stroessner,1
4656,203,Antwerpen,1
4656,158,Bruges,1
4657,2809,Hawalli,1
4658,1669,Almaty,1
4658,864,Almaty,1
4658,2163,Almaty,1
4658,2948,Almaty,1
4659,710,Kyiv,1
4659,1806,Kyiv,1
4659,2675,Kyiv,1
4660,1903,Quezon City,1
4660,2636,Quezon City,1
4660,3063,Quezon City,1
4660,2227,Quezon City,1
4661,1272,Singapore,1
4661,337,Singapore,1
4662,1315,Heredia,1
4662,1476,Heredia,1
4662,292,Heredia,1
4662,1607,Heredia,1
4663,2401,Concepcion,1
4663,747,Concepcion,1
4663,1096,Concepcion,1
4664,97,Shanghai,1
4664,482,Shanghai,1
4665,1041,Smolensk,1
4665,1571,Smolensk,1
4665,2673,Smolensk,1
4666,386,Seville,1
4666,213,Seville,1
4666,1784,Seville,1
4667,1442,Quezon City,1
4667,1049,Quezon City,1
4667,772,Quezon City,1
4668,152,Paris,1
4668,238,Paris,1
4669,109,Singapore,1
4670,798,Quezon City,1
4670,3171,Quezon City,1
4670,2160,Quezon City,1
4670,508,Quezon City,1
4670,626,Quezon City,1
4670,2308,Quezon City,1
4670,512,Quezon City,1
4670,532,Quezon City,1
4670,1037,Quezon City,1
4671,359,Singapore,1
4671,1680,Singapore,1
4671,1683,Singapore,1
4672,462,Pinang,1
4672,1160,Pinang,1
4672,1782,Pinang,1
4672,461,Pinang,1
4672,2326,Pinang,1
4672,375,Pinang,1
4673,195,Lisbon,1
4673,96,Lisbon,1
4673,94,Lisbon,1
4673,95,Lisbon,1
4674,2950,Lima,1
4674,2333,Lima,1
4674,264,Lima,1
4674,1789,Lima,1
4674,253,Lima,1
4675,2795,Caracas,1
4676,522,Quezon City,1
4676,3171,Quezon City,1
4676,2473,Quezon City,1
4677,849,Manado,1
4677,3060,Manado,1
4677,721,Manado,1
4677,817,Manado,1
4677,726,Manado,1
4677,907,Manado,1
4677,990,Manado,1
4678,1874,Lima,1
4678,581,Lima,1
4678,713,Lima,1
4678,2950,Lima,1
4678,714,Lima,1
4679,1016,Bogota,1
4679,1815,Bogota,1
4679,1898,Bogota,1
4679,977,Bogota,1
4680,1698,Bogota,1
4680,1716,Bogota,1
4681,452,Singapore,1
4681,769,Singapore,1
4681,720,Singapore,1
4682,612,Panama,1
4682,2945,Panama,1
4682,1356,Panama,1
4682,2363,Panama,1
4682,1803,Panama,1
4682,1262,Panama,1
4683,1066,Fort-De-France,1
4683,1045,Fort-De-France,1
4683,2082,Fort-De-France,1
4683,2335,Fort-De-France,1
4684,629,Cairo,1
4684,1397,Hawalli,1
4684,2415,Hawalli,1
4685,512,Quezon City,1
4685,532,Quezon City,1
4685,2485,Quezon City,1
4686,295,Guayaquil,1
4686,594,Guayaquil,1
4687,359,Singapore,1
4687,504,Singapore,1
4687,165,Singapore,1
4687,472,Singapore,1
4688,655,Warsaw,1
4689,581,Lima,1
4689,1789,Lima,1
4689,1079,Lima,1
4689,2211,Callao,1
4689,2951,Lima,1
4689,285,Lima,1
4690,364,Riga,1
4690,935,Riga,1
4691,1463,Buenos Aires,1
4691,1684,Buenos Aires,1
4691,2100,Buenos Aires,1
4691,69,Buenos Aires,1
4692,2352,Lima,1
4692,2428,Lima,1
4692,834,Lima,1
4692,1308,Lima,1
4693,129,Houston,1
4694,1803,Panama,1
4694,1918,Panama,1
4695,259,Lima,1
4695,1802,Callao,1
4695,598,Lima,1
4695,1208,Lima,1
4695,2148,Lima,1
4696,2024,Quezon City,1
4696,2227,Quezon City,1
4696,1437,Quezon City,1
4696,1549,Quezon City,1
4696,2197,Quezon City,1
4696,1292,Quezon City,1
4696,1049,Quezon City,1
4697,2555,Jeddah,1
4697,2371,Jeddah,1
4698,756,Minsk,1
4698,1452,Minsk,1
4698,2346,Minsk,1
4698,1425,Minsk,1
4699,2647,Hawalli,1
4699,2993,Hawalli,1
4700,1409,Talca,1
4700,2957,Talca,1
4701,865,Amman,1
4701,1474,Amman,1
4702,2502,Colombo,1
4702,1383,Colombo,1
4702,914,Colombo,1
4702,1064,Colombo,1
4703,5,New Orleans,1
4704,662,Quezon City,1
4704,2293,Quezon City,1
4704,281,Quezon City,1
4704,2485,Quezon City,1
4704,2240,Quezon City,1
4704,574,Quezon City,1
4704,624,Quezon City,1
4704,508,Quezon City,1
4705,2537,Singapore,1
4705,82,Singapore,1
4705,125,Singapore,1
4705,718,Singapore,1
4705,623,Singapore,1
4706,2413,Bogota,1
4707,38,Helsinki,1
4708,39,Stockholm,1
4709,2685,Lima,1
4709,321,Lima,1
4709,1268,Lima,1
4710,2282,Lima,1
4710,787,Lima,1
4710,2539,Lima,1
4710,887,Lima,1
4710,511,Lima,1
4710,603,Lima,1
4711,2710,Amman,1
4711,588,Amman,1
4712,347,Singapore,1
4712,738,Singapore,1
4712,186,Singapore,1
4713,1248,Asuncion,1
4713,2480,Asuncion,1
4713,1446,Asuncion,1
4713,1884,Asuncion,1
4713,1704,Asuncion,1
4713,2579,Asuncion,1
4714,590,Alajuela,1
4714,1498,Alajuela,1
4714,1602,Alajuela,1
4714,1721,Heredia,1
4714,2609,Alajuela,1
4714,1129,Alajuela,1
4715,97,Shanghai,1
4715,1944,Quezon City,1
4716,1537,Brasilia,1
4716,2457,Brasilia,1
4716,1632,Brasilia,1
4716,658,Brasilia,1
4717,2415,Hawalli,1
4717,1981,Hawalli,1
4718,1383,Colombo,1
4718,1410,Colombo,1
4719,1125,Kyiv,1
4719,711,Kyiv,1
4719,2691,Kyiv,1
4719,1054,Kyiv,1
4719,2427,Kyiv,1
4720,1233,Lima,1
4720,805,Lima,1
4720,1193,Lima,1
4720,1504,Lima,1
4720,1276,Lima,1
4720,440,Lima,1
4720,3086,Lima,1
4721,1547,Antwerpen,1
4721,563,Antwerpen,1
4722,2448,Panama,1
4722,1244,Panama,1
4723,18,Houston,1
4723,1957,Houston,1
4723,11,Houston,1
4724,2205,Concepcion,1
4724,2915,Concepcion,1
4724,1809,Concepcion,1
4724,1243,Concepcion,1
4724,1246,Concepcion,1
4725,2621,Ipoh,1
4725,3119,Ipoh,1
4725,1889,Ipoh,1
4725,2425,Ipoh,1
4725,3064,Ipoh,1
4726,2786,Hawalli,1
4726,1814,Hawalli,1
4726,1075,Hawalli,1
4726,3161,Hawalli,1
4726,1074,Hawalli,1
4727,69,Buenos Aires,1
4728,114,Lisbon,1
4728,831,Lisbon,1
4728,96,Lisbon,1
4728,2252,Lisbon,1
4729,610,Singapore,1
4729,74,Singapore,1
4729,145,Singapore,1
4730,2431,Pinang,1
4730,2634,Pinang,1
4730,245,Pinang,1
4730,1048,Pinang,1
4730,170,Pinang,1
4731,423,Quezon City,1
4731,521,Quezon City,1
4731,2848,Quezon City,1
4732,532,Quezon City,1
4732,531,Quezon City,1
4732,381,Quezon City,1
4732,467,Quezon City,1
4732,522,Quezon City,1
4732,2166,Quezon City,1
4733,160,Dublin,1
4734,848,Casablanca,1
4734,2496,Casablanca,1
4735,1035,Pinang,1
4735,418,Pinang,1
4735,1047,Pinang,1
4736,3189,Buenos Aires,1
4736,1248,Asuncion,1
4736,1791,Asuncion,1
4736,1846,Asuncion,1
4736,1685,Asuncion,1
4737,68,Buenos Aires,1
4737,69,Buenos Aires,1
4737,510,Buenos Aires,1
4737,2708,Buenos Aires,1
4737,297,Buenos Aires,1
4737,219,Buenos Aires,1
4737,2290,Buenos Aires,1
4738,2108,Brasilia,1
4738,832,Brasilia,1
4738,2138,Brasilia,1
4738,919,Brasilia,1
4738,1616,Brasilia,1
4738,1852,Brasilia,1
4738,471,Brasilia,1
4739,1342,Singapore,1
4739,178,Singapore,1
4739,111,Singapore,1
4739,835,Singapore,1
4740,585,San Juan,1
4740,229,San Juan,1
4741,1175,Hawalli,1
4741,1862,Kuwait,1
4742,409,Kyiv,1
4742,1155,Kyiv,1
4742,1046,Kyiv,1
4742,691,Kyiv,1
4742,722,Kyiv,1
4742,1011,Kyiv,1
4742,2200,Kyiv,1
4743,1046,Kyiv,1
4743,1804,Kyiv,1
4743,2897,Kyiv,1
4743,1155,Kyiv,1
4743,1344,Kyiv,1
4743,124,Piraeus,1
4743,287,Piraeus,1
4744,1095,Odesa,1
4744,2979,Odesa,1
4745,918,Paris,1
4745,1764,Quezon City,1
4745,1293,Quezon City,1
4746,256,Giza,1
4746,1480,Jeddah,1
4746,2348,Jeddah,1
4746,263,Jeddah,1
4747,897,Odesa,1
4747,2466,Odesa,1
4747,902,Odesa,1
4748,315,San Juan,1
4748,869,San Juan,1
4749,687,Budapest,1
4749,1559,Budapest,1
4749,1777,Budapest,1
4750,2647,Hawalli,1
4750,2870,Hawalli,1
4750,920,Hawalli,1
4750,2875,Hawalli,1
4751,2062,Odesa,1
4751,2688,Odesa,1
4752,3165,Hawalli,1
4752,1901,Hawalli,1
4752,1076,Hawalli,1
4753,583,Prague,1
4754,568,Colombo,1
4754,2228,Colombo,1
4755,2922,Asuncion,1
4755,2617,Asuncion,1
4756,1024,Banda Aceh,1
4756,1123,Banda Aceh,1
4757,825,Panama,1
4757,1087,Panama,1
4757,987,Panama,1
4758,3140,Minsk,1
4758,2933,Minsk,1
4758,3194,Minsk,1
4758,2113,Minsk,1
4758,1646,Minsk,1
4758,1820,Minsk,1
4758,3019,Minsk,1
4758,1336,Minsk,1
4758,2124,Minsk,1
4759,1734,Quezon City,1
4759,1192,Quezon City,1
4759,2828,Quezon City,1
4759,2452,Quezon City,1
4759,2495,Quezon City,1
4759,1116,Quezon City,1
4760,3168,Helsinki,1
4760,1831,Helsinki,1
4760,38,Helsinki,1
4760,923,Helsinki,1
4761,992,Lima,1
4761,1762,Lima,1
4762,1085,San Juan,1
4762,229,San Juan,1
4762,1317,San Juan,1
4762,585,San Juan,1
4763,976,Hawalli,1
4763,672,Hawalli,1
4763,2587,Hawalli,1
4764,1119,Kyiv,1
4764,1125,Kyiv,1
4764,2192,Kyiv,1
4764,1078,Kyiv,1
4764,2256,Kyiv,1
4765,2672,Jeddah,1
4765,2555,Jeddah,1
4765,1996,Jeddah,1
4766,756,Minsk,1
4766,704,Minsk,1
4767,31,Paris,1
4767,200,Paris,1
4767,32,Paris,1
4767,28,Paris,1
4767,100,Paris,1
4768,3160,Pinang,1
4768,2598,Pinang,1
4768,2670,Pinang,1
4768,1147,Pinang,1
4768,2245,Pinang,1
4768,2519,Pinang,1
4768,444,Pinang,1
4768,572,Pinang,1
4768,960,Pinang,1
4769,1071,Nicosia,1
4769,2585,Nicosia,1
4770,172,Piraeus,1
4771,851,Santo Domingo,1
4771,2641,Santo Domingo,1
4771,1694,Santo Domingo,1
4772,655,Warsaw,1
4773,943,Quezon City,1
4773,768,Quezon City,1
4773,3043,Quezon City,1
4773,1904,Quezon City,1
4773,306,Quezon City,1
4773,2861,Quezon City,1
4774,149,Singapore,1
4774,1860,Singapore,1
4774,359,Singapore,1
4774,190,Singapore,1
4774,2183,Singapore,1
4775,1769,Talca,1
4775,2845,Talca,1
4775,1256,Talca,1
4775,1283,Talca,1
4776,1471,Quezon City,1
4776,2765,Quezon City,1
4776,939,Quezon City,1
4776,1200,Quezon City,1
4776,430,Quezon City,1
4776,2899,Quezon City,1
4776,1900,Quezon City,1
4777,1022,Singapore,1
4777,452,Singapore,1
4777,84,Singapore,1
4777,127,Singapore,1
4777,318,Singapore,1
4777,718,Singapore,1
4778,502,Singapore,1
4778,142,Singapore,1
4778,182,Singapore,1
4778,360,Singapore,1
4778,2886,Singapore,1
4779,1396,Kyiv,1
4779,1091,Kyiv,1
4780,423,Quezon City,1
4780,1311,Quezon City,1
4780,2706,Quezon City,1
4781,439,Cordoba,1
4781,3155,Cordoba,1
4781,1604,Cordoba,1
4781,378,Buenos Aires,1
4782,3185,Quezon City,1
4782,2058,Quezon City,1
4782,281,Quezon City,1
4782,781,Quezon City,1
4782,939,Quezon City,1
4782,2012,Quezon City,1
4783,1637,B'abda,1
4783,1136,Beirut,1
4784,1901,Hawalli,1
4784,858,Kuwait,1
4784,2493,Hawalli,1
4784,2536,Hawalli,1
4785,2726,Manado,1
4785,3050,Manado,1
4785,617,Manado,1
4785,638,Manado,1
4785,885,Manado,1
4785,1472,Manado,1
4785,2386,Manado,1
4785,1630,Manado,1
4786,2684,Colombo,1
4787,2615,Muscat,1
4787,1394,Muscat,1
4788,2200,Kyiv,1
4788,1281,Kyiv,1
4788,1225,Kyiv,1
4788,1624,Kyiv,1
4789,2490,Sharjah,1
4789,71,Ajman,1
4789,3162,Hawalli,1
4790,2455,Asuncion,1
4790,1884,Asuncion,1
4790,1535,Asuncion,1
4790,2271,Asuncion,1
4791,3140,Minsk,1
4791,1703,Minsk,1
4791,2210,Minsk,1
4791,1278,Minsk,1
4791,1662,Minsk,1
4791,1646,Minsk,1
4791,2035,Minsk,1
4791,1820,Minsk,1
4791,1336,Minsk,1
4791,2547,Minsk,1
4792,480,Lima,1
4792,264,Lima,1
4792,787,Lima,1
4792,1504,Lima,1
4792,520,Lima,1
4792,913,Lima,1
4792,1532,Lima,1
4793,846,Bogota,1
4793,1016,Bogota,1
4794,2186,Guayaquil,1
4795,2521,Hawalli,1
4795,1533,Hawalli,1
4795,2489,Hawalli,1
4795,1076,Hawalli,1
4795,2224,Hawalli,1
4796,731,Singapore,1
4796,218,Singapore,1
4796,1851,Singapore,1
4796,929,Singapore,1
4796,122,Singapore,1
4796,463,Singapore,1
4796,821,Singapore,1
4796,2318,Singapore,1
4797,610,Singapore,1
4797,134,Singapore,1
4797,284,Singapore,1
4797,400,Singapore,1
4797,359,Singapore,1
4797,3106,Singapore,1
4798,2062,Odesa,1
4798,1804,Kyiv,1
4798,711,Kyiv,1
4798,859,Kyiv,1
4798,2745,Kyiv,1
4798,409,Kyiv,1
4798,2442,Kyiv,1
4799,694,Manado,1
4799,907,Manado,1
4799,1405,Manado,1
4799,2943,Manado,1
4799,1077,Manado,1
4800,1081,Kuwait,1
4800,763,Hawalli,1
4800,844,Hawalli,1
4801,32,Paris,1
4801,21,Paris,1
4802,134,Singapore,1
4802,347,Singapore,1
4802,718,Singapore,1
4802,452,Singapore,1
4802,769,Singapore,1
4802,283,Singapore,1
4802,277,Singapore,1
4803,747,Concepcion,1
4803,2389,Concepcion,1
4803,1531,Concepcion,1
4803,1096,Concepcion,1
4804,63,Buenos Aires,1
4804,3149,Buenos Aires,1
4804,68,Buenos Aires,1
4804,1059,Buenos Aires,1
4805,859,Kyiv,1
4805,1165,Kyiv,1
4805,722,Kyiv,1
4805,1137,Kyiv,1
4806,1545,Baku,1
4807,98,Shanghai,1
4807,246,Shanghai,1
4807,949,Shanghai,1
4807,969,Shanghai,1
4808,61,Buenos Aires,1
4808,477,Buenos Aires,1
4808,1722,Buenos Aires,1
4809,447,Jeddah,1
4809,2633,Jeddah,1
4809,547,Jeddah,1
4809,1240,Jeddah,1
4809,1573,Jeddah,1
4809,2371,Jeddah,1
4810,1076,Hawalli,1
4810,2798,Hawalli,1
4810,2445,Hawalli,1
4810,2584,Hawalli,1
4810,2917,Hawalli,1
4810,2586,Hawalli,1
4811,749,Singapore,1
4811,1173,Singapore,1
4811,75,Singapore,1
4812,536,Nairobi,1
4812,1478,Nairobi,1
4812,2940,Nairobi,1
4813,2410,Hawalli,1
4813,2811,Hawalli,1
4813,2584,Hawalli,1
4814,798,Quezon City,1
4814,2739,Quezon City,1
4814,716,Quezon City,1
4814,3185,Quezon City,1
4814,2606,Quezon City,1
4814,1470,Quezon City,1
4814,1882,Quezon City,1
4814,1838,Quezon City,1
4815,1903,Quezon City,1
4815,1557,Quezon City,1
4815,1293,Quezon City,1
4815,1844,Quezon City,1
4816,1596,Brasilia,1
4816,1841,Brasilia,1
4816,2257,Brasilia,1
4816,2084,Brasilia,1
4817,798,Quezon City,1
4817,1838,Quezon City,1
4817,555,Quezon City,1
4817,662,Quezon City,1
4818,1174,Halfway Tree,1
4818,267,Halfway Tree,1
4818,1214,Halfway Tree,1
4818,1725,Halfway Tree,1
4819,934,Manado,1
4819,817,Manado,1
4819,1185,Manado,1
4819,1186,Manado,1
4820,160,Dublin,1
4820,42,Dublin,1
4821,2455,Asuncion,1
4821,2480,Asuncion,1
4821,2796,Asuncion,1
4821,1674,Asuncion,1
4821,2681,Asuncion,1
4821,2703,Asuncion,1
4822,971,Lima,1
4822,1875,Callao,1
4822,2211,Callao,1
4822,1325,Lima,1
4822,2985,Lima,1
4822,259,Lima,1
4823,96,Lisbon,1
4823,2359,Lisbon,1
4823,3065,Lisbon,1
4824,1073,Cairo,1
4824,1679,Giza,1
4825,272,Antwerpen,1
4826,1924,Amman,1
4826,1984,Amman,1
4826,2710,Amman,1
4827,2294,Jeddah,1
4827,3038,Jeddah,1
4827,363,Jeddah,1
4828,650,Chang Rai,1
4828,2133,Chang Rai,1
4829,2420,Hawalli,1
4829,2638,Hawalli,1
4829,3164,Kuwait,1
4829,1416,Hawalli,1
4829,1382,Hawalli,1
4830,67,Buenos Aires,1
4830,69,Buenos Aires,1
4830,2299,Buenos Aires,1
4831,456,Lima,1
4831,1532,Lima,1
4831,1802,Callao,1
4831,855,Lima,1
4831,1800,Lima,1
4831,285,Lima,1
4831,971,Lima,1
4832,2861,Quezon City,1
4832,1692,Quezon City,1
4832,644,Quezon City,1
4832,522,Quezon City,1
4833,881,Porto,1
4833,445,Porto,1
4834,975,Nairobi,1
4835,454,Johannesburg,1
4836,124,Piraeus,1
4836,2632,Piraeus,1
4836,155,Piraeus,1
4836,343,Piraeus,1
4836,287,Piraeus,1
4836,154,Piraeus,1
4836,2147,Piraeus,1
4836,469,Piraeus,1
4836,1993,Piraeus,1
4837,3194,Minsk,1
4837,1636,Minsk,1
4837,1703,Minsk,1
4837,1646,Minsk,1
4838,1677,Piraeus,1
4838,1754,Piraeus,1
4838,2069,Piraeus,1
4838,1697,Piraeus,1
4838,2434,Piraeus,1
4839,2179,Hawalli,1
4839,1419,Hawalli,1
4839,1862,Kuwait,1
4839,2494,Hawalli,1
4839,1651,Hawalli,1
4839,803,Hawalli,1
4839,2167,Hawalli,1
4839,2493,Hawalli,1
4839,1081,Kuwait,1
4840,899,San Juan,1
4841,1960,Valencia,1
4842,1852,Brasilia,1
4842,973,Brasilia,1
4843,1959,Davao,1
4843,3071,Davao,1
4844,316,Bogota,1
4844,2120,Bogota,1
4844,506,Bogota,1
4844,1756,Bogota,1
4844,1055,Bogota,1
4845,673,Bogota,1
4845,270,Bogota,1
4845,592,Bogota,1
4845,2262,Bogota,1
4846,337,Singapore,1
4846,120,Singapore,1
4846,779,Singapore,1
4847,238,Paris,1
4847,1195,Paris,1
4847,587,Paris,1
4848,26,Paris,1
4849,1512,Riga,1
4849,2752,Riga,1
4849,911,Riga,1
4850,1271,Lima,1
4850,925,Lima,1
4850,557,Lima,1
4850,1592,Lima,1
4850,2950,Lima,1
4850,450,Lima,1
4850,2629,Callao,1
4851,916,Kuwait,1
4852,1010,Quito,1
4853,149,Singapore,1
4853,470,Singapore,1
4854,1713,Panama,1
4854,2171,Panama,1
4854,2978,Panama,1
4854,1223,Panama,1
4854,1244,Panama,1
4854,1468,Panama,1
4854,1224,Panama,1
4855,632,Pinang,1
4855,1541,Pinang,1
4855,842,Pinang,1
4855,1654,Ipoh,1
4855,446,Pinang,1
4855,811,Pinang,1
4855,3049,Pinang,1
4856,1013,Singapore,1
4856,1310,Singapore,1
4857,1450,New Orleans,1
4858,1140,Kuwait,1
4858,1880,Kuwait,1
4859,172,Piraeus,1
4859,175,Piraeus,1
4859,196,Piraeus,1
4859,1697,Piraeus,1
4859,199,Piraeus,1
4860,2231,La Paz,1
4861,163,Edmonton,1
4861,526,Edmonton,1
4862,2495,Quezon City,1
4862,2730,Quezon City,1
4862,505,Quezon City,1
4862,1049,Quezon City,1
4862,240,Quezon City,1
4863,1400,Kyiv,1
4863,2346,Minsk,1
4864,267,Halfway Tree,1
4864,1725,Halfway Tree,1
4864,1854,Halfway Tree,1
4865,1830,Doha,1
4866,707,Pinang,1
4866,1163,Pinang,1
4866,1319,Pinang,1
4867,2521,Hawalli,1
4867,1419,Hawalli,1
4867,1765,Hawalli,1
4867,2229,Hawalli,1
4867,976,Hawalli,1
4867,1745,Kuwait,1
4868,2658,Bogota,1
4868,892,Bogota,1
4868,735,Bogota,1
4868,977,Bogota,1
4868,1815,Bogota,1
4869,3162,Hawalli,1
4869,1533,Hawalli,1
4870,208,Singapore,1
4870,779,Singapore,1
4870,2183,Singapore,1
4870,1658,Singapore,1
4870,558,Singapore,1
4871,1429,Puerto Presidente Stroessner,1
4871,2239,Cuiaba,1
4872,734,Lima,1
4872,556,Lima,1
4872,2337,Lima,1
4872,845,Lima,1
4872,1435,Lima,1
4873,611,Singapore,1
4873,1658,Singapore,1
4874,2290,Buenos Aires,1
4874,3189,Buenos Aires,1
4874,273,Buenos Aires,1
4874,3056,Buenos Aires,1
4875,839,Quezon City,1
4875,2640,Quezon City,1
4875,2013,Quezon City,1
4875,938,Quezon City,1
4876,2639,Panama,1
4876,2413,Bogota,1
4877,2404,Cairo,1
4877,330,Hawalli,1
4878,180,Pinang,1
4878,1319,Pinang,1
4878,3070,Ipoh,1
4878,1043,Pinang,1
4878,1160,Pinang,1
4878,3096,Ipoh,1
4878,1030,Pinang,1
4879,897,Odesa,1
4879,2047,Odesa,1
4879,1095,Odesa,1
4879,1131,Odesa,1
4879,2466,Odesa,1
4880,992,Lima,1
4880,581,Lima,1
4880,511,Lima,1
4880,608,Lima,1
4880,1271,Lima,1
4880,2985,Lima,1
4881,1394,Muscat,1
4882,1903,Quezon City,1
4882,3151,Quezon City,1
4882,432,Quezon City,1
4883,1378,Ipoh,1
4883,910,Ipoh,1
4884,1640,Quezon City,1
4884,1549,Quezon City,1
4884,1354,Quezon City,1
4884,1542,Quezon City,1
4884,671,Quezon City,1
4885,2519,Pinang,1
4885,1035,Pinang,1
4885,2634,Pinang,1
4885,426,Pinang,1
4885,912,Pinang,1
4886,2889,Quezon City,1
4887,2163,Almaty,1
4887,1911,Almaty,1
4888,371,Lima,1
4888,2384,Lima,1
4888,436,Lima,1
4888,834,Lima,1
4888,1762,Lima,1
4888,913,Lima,1
4888,581,Lima,1
4888,1232,Lima,1
4888,2539,Lima,1
4889,1497,Kuwait,1
4889,2195,Hawalli,1
4889,2809,Hawalli,1
4890,2256,Kyiv,1
4890,2930,Kyiv,1
4890,1165,Kyiv,1
4890,1337,Kyiv,1
4891,2179,Hawalli,1
4891,672,Hawalli,1
4891,2756,Hawalli,1
4891,2721,Hawalli,1
4892,289,Auckland,1
4893,621,Buenos Aires,1
4893,64,Buenos Aires,1
4893,65,Buenos Aires,1
4893,620,Buenos Aires,1
4893,309,Buenos Aires,1
4894,64,Buenos Aires,1
4894,498,Buenos Aires,1
4894,2126,Buenos Aires,1
4895,983,Lima,1
4895,1232,Lima,1
4895,2716,Lima,1
4896,2290,Buenos Aires,1
4897,1769,Talca,1
4897,1025,Talca,1
4897,1528,Talca,1
4898,888,Ho Chi Minh City,1
4899,114,Lisbon,1
4899,195,Lisbon,1
4900,189,Buenos Aires,1
4900,65,Buenos Aires,1
4900,2129,Buenos Aires,1
4901,1479,Pinang,1
4901,2414,Pinang,1
4901,1030,Pinang,1
4902,1189,Pinang,1
4902,265,Pinang,1
4902,1160,Pinang,1
4902,1043,Pinang,1
4903,1962,Heredia,1
4903,1436,Heredia,1
4903,2491,Heredia,1
4903,3094,Heredia,1
4903,1315,Heredia,1
4904,382,Lima,1
4904,448,Lima,1
4904,999,Buenos Aires,1
4904,273,Buenos Aires,1
4904,1079,Lima,1
4904,845,Lima,1
4904,510,Buenos Aires,1
4904,2126,Buenos Aires,1
4905,1306,Bogota,1
4905,698,Bogota,1
4905,1257,Bogota,1
4905,1899,Bogota,1
4905,167,Bogota,1
4905,316,Bogota,1
4905,673,Bogota,1
4906,1123,Banda Aceh,1
4907,1935,Riga,1
4907,970,Riga,1
4907,1484,Riga,1
4908,2457,Brasilia,1
4908,1852,Brasilia,1
4908,778,Brasilia,1
4908,1467,Brasilia,1
4909,2604,Fort-De-France,1
4909,2117,Fort-De-France,1
4909,434,Fort-De-France,1
4910,1244,Panama,1
4910,2263,Panama,1
4910,1237,Panama,1
4910,2667,Panama,1
4910,767,Panama,1
4911,1082,Lima,1
4911,1973,Lima,1
4911,1420,Lima,1
4911,805,Lima,1
4911,1193,Lima,1
4912,1748,Pinang,1
4912,946,Pinang,1
4912,1324,Pinang,1
4912,1245,Pinang,1
4912,953,Pinang,1
4912,1063,Pinang,1
4913,1372,Giza,1
4913,324,Cairo,1
4914,579,Lima,1
4914,2354,Lima,1
4914,940,Lima,1
4914,1271,Lima,1
4914,1276,Lima,1
4914,2980,Lima,1
4914,770,Lima,1
4915,665,Amman,1
4915,2325,Amman,1
4915,2710,Amman,1
4915,1474,Amman,1
4915,2881,Amman,1
4916,1047,Pinang,1
4916,1324,Pinang,1
4916,1989,Pinang,1
4917,338,Pinang,1
4917,1048,Pinang,1
4917,2537,Singapore,1
4917,1782,Pinang,1
4918,858,Kuwait,1
4918,2167,Hawalli,1
4918,2179,Hawalli,1
4919,396,Lima,1
4919,1345,Lima,1
4919,2747,Lima,1
4920,1341,Asuncion,1
4920,1604,Cordoba,1
4920,1033,Asuncion,1
4920,70,Buenos Aires,1
4921,1165,Kyiv,1
4921,2188,Kyiv,1
4921,2192,Kyiv,1
4921,710,Kyiv,1
4922,906,Phuket,1
4923,750,Budapest,1
4923,2779,Budapest,1
4924,3161,Hawalli,1
4924,1005,Quezon City,1
4924,562,Quezon City,1
4924,728,Quezon City,1
4925,676,Singapore,1
4925,186,Singapore,1
4925,2971,Singapore,1
4925,277,Singapore,1
4925,135,Singapore,1
4926,810,Hawalli,1
4926,700,Hawalli,1
4926,2445,Hawalli,1
4926,1076,Hawalli,1
4926,1530,Hawalli,1
4926,2224,Hawalli,1
4927,2313,Kyiv,1
4927,1396,Kyiv,1
4927,959,Kyiv,1
4927,710,Kyiv,1
4927,711,Kyiv,1
4928,1343,Beirut,1
4928,891,Beirut,1
4929,1015,Bogota,1
4929,892,Bogota,1
4931,232,Tallinn,1
4931,573,Tallinn,1
4932,1385,Hawalli,1
4932,1497,Kuwait,1
4933,1120,Panama,1
4933,1859,Panama,1
4933,1223,Panama,1
4933,2263,Panama,1
4933,1468,Panama,1
4933,1449,Panama,1
4933,1270,Panama,1
4934,3026,Singapore,1
4934,1022,Singapore,1
4934,76,Singapore,1
4934,610,Singapore,1
4934,720,Singapore,1
4935,2494,Hawalli,1
4935,803,Hawalli,1
4936,3043,Quezon City,1
4936,3084,Quezon City,1
4936,537,Quezon City,1
4936,562,Quezon City,1
4936,1130,Quezon City,1
4936,1354,Quezon City,1
4936,626,Quezon City,1
4936,1104,Quezon City,1
4936,3171,Quezon City,1
4937,971,Lima,1
4937,579,Lima,1
4937,396,Lima,1
4938,146,Paris,1
4939,840,Kyiv,1
4940,672,Hawalli,1
4940,2415,Hawalli,1
4940,2566,Hawalli,1
4940,1081,Kuwait,1
4940,2422,Hawalli,1
4940,2420,Hawalli,1
4941,1510,Asuncion,1
4941,1617,Asuncion,1
4941,1625,Asuncion,1
4941,1781,Asuncion,1
4941,2455,Asuncion,1
4942,1833,Brasilia,1
4942,1628,Brasilia,1
4943,2048,Davao,1
4944,2708,Buenos Aires,1
4944,311,Buenos Aires,1
4944,510,Buenos Aires,1
4945,2648,Ho Chi Minh City,1
4945,888,Ho Chi Minh City,1
4946,1758,Johannesburg,1
4947,24,Paris,1
4947,27,Paris,1
4948,587,Paris,1
4948,30,Paris,1
4949,10,Houston,1
4949,2311,Houston,1
4949,1957,Houston,1
4950,24,Paris,1
4950,2189,Paris,1
4951,2263,Panama,1
4951,928,Panama,1
4952,167,Bogota,1
4952,735,Bogota,1
4952,316,Bogota,1
4952,1149,Bogota,1
4953,1645,Asuncion,1
4953,1685,Asuncion,1
4953,1877,Asuncion,1
4953,2687,Asuncion,1
4953,1953,Asuncion,1
4953,2135,Asuncion,1
4954,2391,Colombo,1
4954,2546,Colombo,1
4954,3146,Colombo,1
4954,2502,Colombo,1
4954,884,Colombo,1
4955,1713,Panama,1
4955,2104,Panama,1
4955,1915,Panama,1
4955,1803,Panama,1
4956,339,San Salvador,1
4956,435,Nueva San Salvador,1
4956,1885,Nueva San Salvador,1
4956,2177,Nueva San Salvador,1
4957,2985,Lima,1
4957,983,Lima,1
4957,2018,Lima,1
4957,3124,Lima,1
4957,845,Lima,1
4957,511,Lima,1
4957,1504,Lima,1
4957,1232,Lima,1
4958,2652,Manado,1
4958,1405,Manado,1
4958,1755,Manado,1
4958,3177,Manado,1
4959,2519,Pinang,1
4959,974,Pinang,1
4959,426,Pinang,1
4959,3131,Pinang,1
4959,468,Pinang,1
4959,812,Pinang,1
4959,1782,Pinang,1
4960,1624,Kyiv,1
4960,2675,Kyiv,1
4960,1396,Kyiv,1
4960,2717,Kyiv,1
4960,1165,Kyiv,1
4961,2974,Kyiv,1
4961,898,Kyiv,1
4961,836,Kyiv,1
4961,1155,Kyiv,1
4962,2404,Cairo,1
4963,896,Pinang,1
4963,3049,Pinang,1
4963,3131,Pinang,1
4963,3039,Pinang,1
4964,568,Colombo,1
4964,802,Colombo,1
4964,2125,Colombo,1
4964,1383,Colombo,1
4964,2655,Colombo,1
4964,1573,Jeddah,1
4965,728,Quezon City,1
4965,1549,Quezon City,1
4965,1293,Quezon City,1
4965,1823,Quezon City,1
4965,349,Quezon City,1
4966,2054,Concepcion,1
4966,458,Concepcion,1
4966,1096,Concepcion,1
4966,1121,Concepcion,1
4967,372,Lima,1
4967,633,Lima,1
4967,866,Lima,1
4967,1203,Lima,1
4967,1079,Lima,1
4967,1276,Lima,1
4968,474,Santo Domingo,1
4969,2953,Kyrenia,1
4969,1071,Nicosia,1
4969,3192,Kyrenia,1
4969,2689,Kyrenia,1
4969,1227,Nicosia,1
4970,474,Santo Domingo,1
4970,344,Santo Domingo,1
4970,2603,Santo Domingo,1
4971,2950,Lima,1
4971,3145,Lima,1
4971,416,Lima,1
4971,1503,Lima,1
4971,448,Lima,1
4972,89,Frankfurt,1
4972,102,Frankfurt,1
4973,2977,Asuncion,1
4973,2922,Asuncion,1
4973,1352,Asuncion,1
4973,1877,Asuncion,1
4973,2480,Asuncion,1
4973,2796,Asuncion,1
4973,1222,Asuncion,1
4974,639,Bogota,1
4974,892,Bogota,1
4974,316,Bogota,1
4975,971,Lima,1
4975,1082,Lima,1
4975,2007,Lima,1
4975,2868,Lima,1
4975,734,Lima,1
4975,1961,Lima,1
4975,598,Lima,1
4975,805,Lima,1
4975,1271,Lima,1
4976,1475,Bogota,1
4977,1263,Quezon City,1
4977,3136,Quezon City,1
4977,1437,Quezon City,1
4977,2743,Quezon City,1
4978,930,Pinang,1
4979,1378,Ipoh,1
4979,2003,Ipoh,1
4979,3179,Ipoh,1
4980,1382,Hawalli,1
4980,2251,Hawalli,1
4980,2584,Hawalli,1
4980,2489,Hawalli,1
4981,2428,Lima,1
4981,1308,Lima,1
4981,992,Lima,1
4981,1762,Lima,1
4982,2179,Hawalli,1
4982,1075,Hawalli,1
4982,1290,Hawalli,1
4982,1997,Hawalli,1
4982,2647,Hawalli,1
4982,1920,Hawalli,1
4982,2195,Hawalli,1
4982,2521,Hawalli,1
4983,788,New Orleans,1
4984,1505,Davao,1
4984,1959,Davao,1
4984,2900,Davao,1
4985,229,San Juan,1
4986,2934,Hawalli,1
4986,2179,Hawalli,1
4986,2586,Hawalli,1
4986,1651,Hawalli,1
4986,2224,Hawalli,1
4987,1630,Manado,1
4987,636,Manado,1
4987,1102,Manado,1
4988,628,Panama,1
4988,2376,Panama,1
4988,987,Panama,1
4988,1237,Panama,1
4988,1408,Panama,1
4988,2919,Panama,1
4989,628,Panama,1
4989,928,Panama,1
4989,2363,Panama,1
4989,2349,Panama,1
4989,1468,Panama,1
4990,2556,Cuiaba,1
4990,909,Cuiaba,1
4990,717,Cuiaba,1
4991,2337,Lima,1
4991,3095,Lima,1
4991,1789,Lima,1
4992,803,Hawalli,1
4993,614,Antwerpen,1
4993,141,Antwerpen,1
4993,197,Antwerpen,1
4994,248,Paris,1
4994,2475,Shanghai,1
4995,236,Lisbon,1
4995,93,Lisbon,1
4995,2880,Lisbon,1
4995,91,Lisbon,1
4995,1926,Porto,1
4995,92,Lisbon,1
4996,2984,Lima,1
4996,1205,Lima,1
4996,992,Lima,1
4997,243,Ipoh,1
4997,3179,Ipoh,1
4997,974,Pinang,1
4998,1167,Pinang,1
4998,3039,Pinang,1
4998,446,Pinang,1
4998,2191,Pinang,1
4999,2760,Hawalli,1
4999,1074,Hawalli,1
4999,1814,Hawalli,1
4999,1361,Hawalli,1
5000,371,Lima,1
5000,556,Lima,1
5000,1203,Lima,1
5001,168,Paris,1
5001,152,Paris,1
5001,32,Paris,1
5001,21,Paris,1
5001,27,Paris,1
5001,600,Paris,1
5002,2296,Budapest,1
5002,2360,Budapest,1
5002,2560,Budapest,1
5002,1966,Budapest,1
5002,2226,Budapest,1
5002,2533,Budapest,1
5002,2152,Budapest,1
5003,728,Quezon City,1
5003,1143,Quezon City,1
5003,3117,Quezon City,1
5003,2070,Quezon City,1
5004,686,Inch`on,1
5005,476,Taipei,1
5005,517,Taipei,1
5006,1803,Panama,1
5006,2919,Panama,1
5006,628,Panama,1
5006,966,Panama,1
5006,2522,Panama,1
5006,784,Panama,1
5007,1141,Doha,1
5007,1474,Amman,1
5007,2368,Doha,1
5008,397,Shimonoseki,1
5008,2511,Shimonoseki,1
5008,300,Shimonoseki,1
5009,1495,Brasilia,1
5009,870,Brasilia,1
5011,999,Buenos Aires,1
5011,3189,Buenos Aires,1
5011,541,Buenos Aires,1
5011,1366,Buenos Aires,1
5012,2175,Piraeus,1
5012,1587,Piraeus,1
5012,210,Piraeus,1
5013,2971,Singapore,1
5014,474,Santo Domingo,1
5014,214,Santo Domingo,1
5014,1099,Santo Domingo,1
5014,851,Santo Domingo,1
5015,119,Paris,1
5015,176,Paris,1
5015,19,Paris,1
5016,100,Paris,1
5016,51,Paris,1
5016,29,Paris,1
5017,259,Lima,1
5017,557,Lima,1
5017,372,Lima,1
5017,1193,Lima,1
5017,787,Lima,1
5017,905,Lima,1
5018,2828,Quezon City,1
5018,1192,Quezon City,1
5018,1903,Quezon City,1
5018,1254,Quezon City,1
5019,307,Porto,1
5020,276,Singapore,1
5020,699,Singapore,1
5020,452,Singapore,1
5020,779,Singapore,1
5020,1426,Singapore,1
5020,558,Singapore,1
5020,2707,Singapore,1
5020,181,Singapore,1
5020,75,Singapore,1
5020,826,Singapore,1
5020,1565,Singapore,1
5020,318,Singapore,1
5021,1960,Valencia,1
5021,656,Bologna,1
5021,475,Valencia,1
5021,854,Bologna,1
5022,744,Nairobi,1
5023,595,Guayaquil,1
5024,2634,Pinang,1
5024,1936,Pinang,1
5024,1795,Pinang,1
5024,265,Pinang,1
5025,2381,Buenos Aires,1
5025,2299,Buenos Aires,1
5026,2768,Quezon City,1
5026,274,Quezon City,1
5026,2640,Quezon City,1
5026,2160,Quezon City,1
5026,2364,Quezon City,1
5026,281,Quezon City,1
5026,768,Quezon City,1
5027,1206,Ipoh,1
5027,2429,Pinang,1
5027,896,Pinang,1
5028,364,Riga,1
5028,1512,Riga,1
5030,1263,Quezon City,1
5030,1274,Quezon City,1
5030,333,Quezon City,1
5030,669,Quezon City,1
5031,1228,Alajuela,1
5031,2046,Heredia,1
5032,3162,Hawalli,1
5032,1533,Hawalli,1
5032,2587,Hawalli,1
5032,2955,Hawalli,1
5034,273,Buenos Aires,1
5034,3061,Buenos Aires,1
5034,70,Buenos Aires,1
5035,531,Quezon City,1
5035,662,Quezon City,1
5035,1018,Quezon City,1
5035,2024,Quezon City,1
5035,1192,Quezon City,1
5036,855,Lima,1
5036,753,Lima,1
5036,940,Lima,1
5036,685,Lima,1
5037,1800,Lima,1
5037,3006,Lima,1
5037,681,Lima,1
5037,1079,Lima,1
5037,2950,Lima,1
5038,1111,Brasilia,1
5038,2620,Brasilia,1
5038,2718,Brasilia,1
5038,1495,Brasilia,1
5039,714,Lima,1
5039,887,Lima,1
5039,2202,Lima,1
5039,264,Lima,1
5039,685,Lima,1
5039,2513,Lima,1
5040,1320,Pusan,1
5040,1486,Pusan,1
5040,622,Pusan,1
5041,2471,Concepcion,1
5041,1492,Concepcion,1
5041,747,Concepcion,1
5041,403,Concepcion,1
5041,2383,Concepcion,1
5042,855,Lima,1
5042,1590,Bogota,1
5043,1477,Lima,1
5043,2428,Lima,1
5043,2832,Lima,1
5044,154,Piraeus,1
5044,942,Piraeus,1
5044,157,Piraeus,1
5044,343,Piraeus,1
5044,2632,Piraeus,1
5045,2298,Asuncion,1
5045,2271,Asuncion,1
5045,1352,Asuncion,1
5045,1977,Asuncion,1
5046,1013,Singapore,1
5048,1990,Quezon City,1
5048,369,Quezon City,1
5048,3129,Quezon City,1
5049,1311,Quezon City,1
5049,1883,Quezon City,1
5049,2184,Quezon City,1
5049,736,Quezon City,1
5049,839,Quezon City,1
5050,2967,Quezon City,1
5051,2184,Quezon City,1
5051,798,Quezon City,1
5051,1104,Quezon City,1
5052,391,Lima,1
5052,448,Lima,1
5052,2868,Lima,1
5052,805,Lima,1
5052,1193,Lima,1
5052,2098,Lima,1
5052,2980,Lima,1
5052,556,Lima,1
5053,1174,Halfway Tree,1
5053,1725,Halfway Tree,1
5053,1854,Halfway Tree,1
5054,1200,Quezon City,1
5054,1823,Quezon City,1
5054,2903,Quezon City,1
5054,537,Quezon City,1
5054,2857,Quezon City,1
5054,3028,Quezon City,1
5054,3079,Quezon City,1
5054,2197,Quezon City,1
5055,1274,Quezon City,1
5055,425,Quezon City,1
5055,2757,Quezon City,1
5055,2275,Quezon City,1
5055,754,Quezon City,1
5055,1008,Quezon City,1
5056,2836,Casablanca,1
5056,783,Casablanca,1
5058,818,Piraeus,1
5058,2187,Budapest,1
5058,2246,Piraeus,1
5058,1159,Piraeus,1
5058,1754,Piraeus,1
5059,160,Dublin,1
5060,2268,Hawalli,1
5060,2551,Hawalli,1
5060,2798,Hawalli,1
5060,763,Hawalli,1
5060,2875,Hawalli,1
5060,2251,Hawalli,1
5060,2647,Hawalli,1
5061,2512,Cairo,1
5062,1287,Ad Damman,1
5063,3011,La Paz,1
5063,2969,La Paz,1
5063,524,La Paz,1
5063,2231,La Paz,1
5063,1090,La Paz,1
5064,3118,Quezon City,1
5064,938,Quezon City,1
5066,2125,Colombo,1
5066,802,Colombo,1
5066,2546,Colombo,1
5066,884,Colombo,1
5067,1017,Singapore,1
5067,1110,Singapore,1
5068,306,Quezon City,1
5068,1900,Quezon City,1
5069,2951,Lima,1
5069,593,Lima,1
5069,3124,Lima,1
5069,1750,Lima,1
5069,436,Lima,1
5069,448,Lima,1
5069,3095,Lima,1
5069,913,Lima,1
5069,1643,Lima,1
5070,1904,Quezon City,1
5070,432,Quezon City,1
5070,781,Quezon City,1
5070,1130,Quezon City,1
5070,1354,Quezon City,1
5071,1023,Paris,1
5072,2611,Hawalli,1
5072,1074,Hawalli,1
5072,672,Hawalli,1
5072,2055,Hawalli,1
5073,233,Lima,1
5073,2365,Lima,1
5073,2337,Lima,1
5074,756,Minsk,1
5074,1662,Minsk,1
5074,2819,Minsk,1
5074,704,Minsk,1
5074,791,Minsk,1
5074,1728,Minsk,1
5075,255,Antwerpen,1
5075,614,Antwerpen,1
5075,203,Antwerpen,1
5076,1308,Lima,1
5076,1205,Lima,1
5076,1233,Lima,1
5076,631,Lima,1
5077,2961,Kuwait,1
5077,2458,Hawalli,1
5079,171,Singapore,1
5079,929,Singapore,1
5079,1013,Singapore,1
5079,150,Singapore,1
5080,2632,Piraeus,1
5080,419,Piraeus,1
5081,203,Antwerpen,1
5081,141,Antwerpen,1
5081,1387,Antwerpen,1
5082,163,Edmonton,1
5082,60,Edmonton,1
5083,1552,Singapore,1
5083,2068,Singapore,1
5084,1793,L'Ariana,1
5084,1773,Tunis,1
5084,1982,Tunis,1
5085,510,Buenos Aires,1
5085,198,Buenos Aires,1
5086,1141,Doha,1
5086,1702,Doha,1
5087,2345,Inch`on,1
5088,1356,Panama,1
5088,2349,Panama,1
5088,928,Panama,1
5088,1034,Panama,1
5088,1803,Panama,1
5089,846,Bogota,1
5089,2218,Bogota,1
5089,1257,Bogota,1
5089,808,Bogota,1
5089,2658,Bogota,1
5090,1689,Minsk,1
5090,756,Minsk,1
5091,1333,Panama,1
5091,1244,Panama,1
5091,2171,Panama,1
5091,2263,Panama,1
5091,767,Panama,1
5091,1086,Panama,1
5092,3069,Kyiv,1
5092,836,Kyiv,1
5092,1119,Kyiv,1
5093,2138,Brasilia,1
5094,536,Nairobi,1
5094,975,Nairobi,1
5094,2132,Nairobi,1
5094,1729,Nairobi,1
5094,549,Nairobi,1
5095,954,Bruges,1
5095,903,Bruges,1
5095,158,Bruges,1
5096,1165,Kyiv,1
5096,1125,Kyiv,1
5096,1103,Kyiv,1
5096,1127,Kyiv,1
5096,3008,Kyiv,1
5097,262,Budapest,1
5097,1364,Budapest,1
5097,1559,Budapest,1
5097,499,Budapest,1
5098,2908,Asuncion,1
5098,1347,Asuncion,1
5098,1284,Asuncion,1
5098,1509,Asuncion,1
5098,1953,Asuncion,1
5099,52,Piraeus,1
5099,34,Piraeus,1
5099,1677,Piraeus,1
5099,1697,Piraeus,1
5100,2700,Manado,1
5100,648,Manado,1
5100,1277,Manado,1
5100,934,Manado,1
5100,636,Manado,1
5100,1405,Manado,1
5100,618,Manado,1
5100,2812,Manado,1
5101,1691,Pinang,1
5101,1048,Pinang,1
5101,2369,Pinang,1
5101,1324,Pinang,1
5101,1523,Pinang,1
5102,1432,Concepcion,1
5102,458,Concepcion,1
5102,1243,Concepcion,1
5103,3143,Pinang,1
5103,3045,Pinang,1
5103,1782,Pinang,1
5104,2196,Quezon City,1
5104,2697,Quezon City,1
5104,381,Quezon City,1
5104,850,Quezon City,1
5104,765,Quezon City,1
5104,1470,Quezon City,1
5104,1549,Quezon City,1
5105,912,Pinang,1
5105,1147,Pinang,1
5105,1479,Pinang,1
5105,917,Pinang,1
5105,3049,Pinang,1
5106,768,Quezon City,1
5107,184,Singapore,1
5107,2061,Singapore,1
5108,22,Paris,1
5108,55,Paris,1
5109,628,Panama,1
5109,1867,Panama,1
5109,2720,Panama,1
5109,1164,Panama,1
5110,1811,Quezon City,1
5110,1903,Quezon City,1
5110,2196,Quezon City,1
5110,2254,Quezon City,1
5110,2861,Quezon City,1
5111,73,Singapore,1
5111,609,Quezon City,1
5111,2059,Quezon City,1
5111,1330,Quezon City,1
5112,2025,Singapore,1
5112,720,Singapore,1
5112,178,Singapore,1
5112,79,Singapore,1
5113,2378,La Paz,1
5113,2231,La Paz,1
5113,2969,La Paz,1
5113,535,La Paz,1
5114,459,Lima,1
5114,372,Lima,1
5114,416,Lima,1
5115,1858,San Salvador,1
5115,968,San Salvador,1
5116,941,Bogota,1
5116,167,Bogota,1
5116,735,Bogota,1
5116,2396,Bogota,1
5116,1149,Bogota,1
5116,1376,Bogota,1
5117,931,Odesa,1
5117,2047,Odesa,1
5117,793,Kyiv,1
5118,2015,Brasilia,1
5119,1497,Kuwait,1
5119,1264,Hawalli,1
5120,509,Singapore,1
5120,1608,Singapore,1
5120,360,Singapore,1
5121,2077,Concepcion,1
5121,875,Concepcion,1
5121,2389,Concepcion,1
5122,1210,Riga,1
5122,935,Riga,1
5123,1201,Bogota,1
5123,860,Bogota,1
5123,595,Guayaquil,1
5123,2986,Bogota,1
5123,2413,Bogota,1
5123,316,Bogota,1
5124,1252,New Delhi,1
5124,1487,New Delhi,1
5125,1683,Singapore,1
5125,2068,Singapore,1
5125,374,Singapore,1
5125,3110,Singapore,1
5126,916,Kuwait,1
5126,920,Hawalli,1
5126,2566,Hawalli,1
5126,3164,Kuwait,1
5126,2955,Hawalli,1
5127,3019,Minsk,1
5127,1646,Minsk,1
5127,3140,Minsk,1
5128,1451,Concepcion,1
5128,3040,Concepcion,1
5129,1081,Kuwait,1
5129,1862,Kuwait,1
5129,1731,Hawalli,1
5129,2544,Hawalli,1
5129,3030,Kuwait,1
5129,1880,Kuwait,1
5130,3189,Buenos Aires,1
5130,66,Buenos Aires,1
5130,69,Buenos Aires,1
5130,308,Buenos Aires,1
5131,2062,Odesa,1
5131,2688,Odesa,1
5131,897,Odesa,1
5132,487,Lima,1
5134,456,Lima,1
5134,459,Lima,1
5134,1276,Lima,1
5134,631,Lima,1
5135,1692,Quezon City,1
5135,1764,Quezon City,1
5136,1367,Dublin,1
5136,160,Dublin,1
5137,2101,Johannesburg,1
5138,1130,Quezon City,1
5138,1008,Quezon City,1
5138,1542,Quezon City,1
5139,1883,Quezon City,1
5139,781,Quezon City,1
5139,531,Quezon City,1
5139,3043,Quezon City,1
5139,765,Quezon City,1
5140,1039,Smolensk,1
5140,1041,Smolensk,1
5140,1562,Smolensk,1
5140,2673,Smolensk,1
5140,1447,Smolensk,1
5141,3045,Pinang,1
5141,3131,Pinang,1
5141,2598,Pinang,1
5141,446,Pinang,1
5141,589,Pinang,1
5142,400,Singapore,1
5142,145,Singapore,1
5142,165,Singapore,1
5142,509,Singapore,1
5143,217,Santo Domingo,1
5143,729,Santo Domingo,1
5144,318,Singapore,1
5144,2061,Singapore,1
5144,540,Singapore,1
5144,509,Singapore,1
5144,159,Singapore,1
5144,610,Singapore,1
5145,320,Pinang,1
5145,1160,Pinang,1
5145,444,Pinang,1
5145,974,Pinang,1
5145,1163,Pinang,1
5146,1078,Kyiv,1
5146,1127,Kyiv,1
5146,2092,Kyiv,1
5146,2856,Kyiv,1
5146,1095,Odesa,1
5146,1806,Kyiv,1
5147,1897,Riga,1
5147,3100,Riga,1
5147,2935,Riga,1
5147,1178,Riga,1
5147,1666,Riga,1
5148,1068,Lima,1
5148,2218,Bogota,1
5149,141,Antwerpen,1
5149,2925,Budapest,1
5149,1506,Antwerpen,1
5149,2397,Antwerpen,1
5150,907,Manado,1
5150,1755,Manado,1
5150,638,Manado,1
5150,1277,Manado,1
5150,1620,Manado,1
5150,721,Manado,1
5150,817,Manado,1
5150,2812,Manado,1
5150,3060,Manado,1
5150,1280,Manado,1
5151,167,Bogota,1
5151,808,Bogota,1
5152,1293,Quezon City,1
5152,2421,Quezon City,1
5152,1883,Quezon City,1
5152,2730,Quezon City,1
5152,3063,Quezon City,1
5153,672,Hawalli,1
5153,2167,Hawalli,1
5153,2955,Hawalli,1
5153,1397,Hawalli,1
5153,3165,Hawalli,1
5154,1765,Hawalli,1
5154,2467,Kuwait,1
5154,2870,Hawalli,1
5154,797,Kuwait,1
5154,2229,Hawalli,1
5155,1397,Hawalli,1
5155,1290,Hawalli,1
5156,2962,Bogota,1
5156,2234,Bogota,1
5157,1921,Quezon City,1
5157,616,Quezon City,1
5157,939,Quezon City,1
5158,2961,Kuwait,1
5158,1651,Hawalli,1
5158,737,Kuwait,1
5159,2076,L'Ariana,1
5159,2498,L'Ariana,1
5159,1218,L'Ariana,1
5160,1843,Cali,1
5160,647,Cali,1
5160,2273,Cali,1
5161,1620,Manado,1
5161,437,Kyiv,1
5161,2300,Kyiv,1
5161,3056,Buenos Aires,1
5162,556,Lima,1
5162,40,Dublin,1
5163,1798,Singapore,1
5163,181,Singapore,1
5163,1124,Singapore,1
5164,1421,Santo Domingo,1
5164,2603,Santo Domingo,1
5165,425,Quezon City,1
5165,659,Quezon City,1
5165,3028,Quezon City,1
5165,3117,Quezon City,1
5165,1526,Quezon City,1
5165,2367,Quezon City,1
5166,2423,Davao,1
5166,3012,Davao,1
5166,3142,Davao,1
5167,1662,Minsk,1
5167,1689,Minsk,1
5167,3014,Minsk,1
5167,2853,Minsk,1
5167,1703,Minsk,1
5167,1728,Minsk,1
5167,3140,Minsk,1
5168,2760,Hawalli,1
5168,858,Kuwait,1
5168,2268,Hawalli,1
5169,892,Bogota,1
5169,1756,Bogota,1
5169,316,Bogota,1
5170,512,Quezon City,1
5170,997,Quezon City,1
5170,1696,Quezon City,1
5171,1024,Banda Aceh,1
5172,2687,Asuncion,1
5172,2114,Puerto Presidente Stroessner,1
5172,2922,Asuncion,1
5173,3185,Quezon City,1
5173,216,Quezon City,1
5173,2706,Quezon City,1
5173,281,Quezon City,1
5173,1254,Quezon City,1
5174,1028,Quezon City,1
5174,1442,Quezon City,1
5175,1573,Jeddah,1
5175,3059,Jeddah,1
5175,1464,Jeddah,1
5175,1480,Jeddah,1
5175,1291,Ad Damman,1
5175,2633,Jeddah,1
5176,906,Phuket,1
5177,826,Singapore,1
5177,779,Singapore,1
5177,135,Singapore,1
5177,1683,Singapore,1
5178,1199,Kuwait,1
5178,1920,Hawalli,1
5179,25,Paris,1
5179,248,Paris,1
5179,479,Paris,1
5180,456,Lima,1
5180,1592,Lima,1
5180,1546,Lima,1
5180,685,Lima,1
5180,2388,Lima,1
5180,631,Lima,1
5181,597,Valencia,1
5181,1623,Valencia,1
5181,1960,Valencia,1
5181,2661,Valencia,1
5181,1978,Valencia,1
5182,654,Quezon City,1
5182,1827,Quezon City,1
5182,2012,Quezon City,1
5182,827,Quezon City,1
5183,623,Singapore,1
5183,398,Singapore,1
5183,1641,Singapore,1
5183,1146,Singapore,1
5183,1112,Singapore,1
5183,1608,Singapore,1
5183,1593,Singapore,1
5183,481,Singapore,1
5184,1703,Minsk,1
5184,2346,Minsk,1
5185,110,Singapore,1
5185,2473,Quezon City,1
5186,2655,Colombo,1
5186,914,Colombo,1
5186,1021,Colombo,1
5186,884,Colombo,1
5187,536,Nairobi,1
5187,975,Nairobi,1
5187,2132,Nairobi,1
5187,744,Nairobi,1
5187,1930,Nairobi,1
5188,1736,Singapore,1
5188,1683,Singapore,1
5188,1594,Singapore,1
5188,2068,Singapore,1
5188,283,Singapore,1
5188,140,Singapore,1
5188,1038,Singapore,1
5189,1703,Minsk,1
5189,704,Minsk,1
5189,3140,Minsk,1
5190,153,Singapore,1
5190,749,Singapore,1
5190,504,Singapore,1
5190,509,Singapore,1
5190,400,Singapore,1
5190,3026,Singapore,1
5191,181,Singapore,1
5191,1323,Singapore,1
5191,813,Singapore,1
5191,558,Singapore,1
5191,1188,Singapore,1
5192,1676,Beirut,1
5193,914,Colombo,1
5193,2655,Colombo,1
5193,1021,Colombo,1
5194,527,Santo Domingo,1
5194,1083,Santo Domingo,1
5195,2415,Hawalli,1
5195,2467,Kuwait,1
5195,2493,Hawalli,1
5195,2811,Hawalli,1
5195,2251,Hawalli,1
5195,2626,Hawalli,1
5195,2870,Hawalli,1
5195,2420,Hawalli,1
5195,2521,Hawalli,1
5196,1281,Kyiv,1
5196,2573,Kyiv,1
5196,836,Kyiv,1
5196,1337,Kyiv,1
5197,916,Kuwait,1
5197,2551,Hawalli,1
5197,797,Kuwait,1
5197,2961,Kuwait,1
5198,1100,Singapore,1
5198,206,Singapore,1
5198,1665,Singapore,1
5198,318,Singapore,1
5198,85,Singapore,1
5198,2392,Singapore,1
5198,193,Singapore,1
5198,2183,Singapore,1
5199,2902,Lima,1
5199,631,Lima,1
5199,967,Lima,1
5199,1869,Lima,1
5199,3145,Lima,1
5200,1123,Banda Aceh,1
5200,1122,Banda Aceh,1
5201,493,Quezon City,1
5201,728,Quezon City,1
5201,1437,Quezon City,1
5201,2070,Quezon City,1
5202,356,Singapore,1
5202,2563,Singapore,1
5202,73,Singapore,1
5202,218,Singapore,1
5203,120,Singapore,1
5203,2627,Singapore,1
5203,1027,Singapore,1
5204,1493,Kyiv,1
5204,1091,Kyiv,1
5204,3093,Kyiv,1
5204,1190,Kyiv,1
5205,561,Hiroshima,1
5205,327,Hiroshima,1
5206,2012,Quezon City,1
5206,2967,Quezon City,1
5207,1262,Panama,1
5207,1224,Panama,1
5207,1333,Panama,1
5207,1086,Panama,1
5207,1783,Panama,1
5209,1034,Panama,1
5209,1244,Panama,1
5209,1262,Panama,1
5209,1408,Panama,1
5209,2767,Panama,1
5209,2522,Panama,1
5209,1375,Panama,1
5210,271,Shimonoseki,1
5211,2228,Colombo,1
5211,3146,Colombo,1
5212,162,Stockholm,1
5213,2511,Shimonoseki,1
5213,350,Shimonoseki,1
5213,380,Shimonoseki,1
5214,217,Santo Domingo,1
5214,628,Panama,1
5214,1356,Panama,1
5214,825,Panama,1
5214,1179,Panama,1
5215,3071,Davao,1
5215,1505,Davao,1
5216,14,Houston,1
5216,13,Houston,1
5216,2463,Houston,1
5217,2802,Pinang,1
5217,1936,Pinang,1
5217,2429,Pinang,1
5218,2489,Hawalli,1
5218,1651,Hawalli,1
5218,2415,Hawalli,1
5218,2445,Hawalli,1
5218,1901,Hawalli,1
5218,1076,Hawalli,1
5219,223,Singapore,1
5219,1124,Singapore,1
5219,2067,Singapore,1
5219,179,Singapore,1
5219,1052,Singapore,1
5220,401,Buenos Aires,1
5220,620,Buenos Aires,1
5220,67,Buenos Aires,1
5220,297,Buenos Aires,1
5221,2738,Lima,1
5222,268,Copenhagen,1
5222,484,Copenhagen,1
5223,222,San Juan,1
5223,869,San Juan,1
5224,522,Quezon City,1
5224,2857,Quezon City,1
5225,580,Hermosillo,1
5225,352,Hermosillo,1
5226,2263,Panama,1
5226,927,Panama,1
5226,1034,Panama,1
5226,966,Panama,1
5227,1194,Pinang,1
5227,461,Pinang,1
5227,1460,Pinang,1
5227,373,Pinang,1
5227,2907,Pinang,1
5227,3049,Pinang,1
5227,974,Pinang,1
5227,3039,Pinang,1
5228,747,Concepcion,1
5228,427,Concepcion,1
5228,1451,Concepcion,1
5228,1455,Concepcion,1
5228,2401,Concepcion,1
5229,2256,Kyiv,1
5229,2842,Kyiv,1
5229,2466,Odesa,1
5229,1029,Kyiv,1
5229,2663,Kyiv,1
5230,99,Shanghai,1
5230,230,Taipei,1
5230,97,Shanghai,1
5230,1267,Shanghai,1
5230,482,Shanghai,1
5230,517,Taipei,1
5230,969,Shanghai,1
5231,3129,Quezon City,1
5231,431,Quezon City,1
5231,1316,Quezon City,1
5232,1122,Banda Aceh,1
5232,1024,Banda Aceh,1
5232,1157,Banda Aceh,1
5232,2725,Banda Aceh,1
5234,21,Paris,1
5234,2725,Banda Aceh,1
5234,24,Paris,1
5235,475,Valencia,1
5235,313,Valencia,1
5236,1209,Puerto Presidente Stroessner,1
5236,2542,Puerto Presidente Stroessner,1
5236,378,Buenos Aires,1
5236,3056,Buenos Aires,1
5236,3189,Buenos Aires,1
5237,1667,Phuket,1
5237,906,Phuket,1
5238,911,Riga,1
5238,1133,Riga,1
5238,364,Riga,1
5238,1516,Riga,1
5238,2947,Riga,1
5238,2440,Riga,1
5238,991,Riga,1
5238,3100,Riga,1
5240,881,Porto,1
5240,1635,Lisbon,1
5241,1138,Riga,1
5241,1003,Riga,1
5241,1512,Riga,1
5241,935,Riga,1
5241,2872,Riga,1
5242,1747,Budapest,1
5243,672,Hawalli,1
5243,2551,Hawalli,1
5243,2514,Kuwait,1
5244,1559,Budapest,1
5245,704,Minsk,1
5245,1689,Minsk,1
5246,1284,Asuncion,1
5246,2271,Asuncion,1
5246,2480,Asuncion,1
5247,2112,Brasilia,1
5247,658,Brasilia,1
5247,1111,Brasilia,1
5247,1628,Brasilia,1
5248,2641,Santo Domingo,1
5248,214,Santo Domingo,1
5249,30,Paris,1
5249,2548,Paris,1
5250,1712,Bogota,1
5250,2144,Quito,1
5250,2218,Bogota,1
5250,539,Quito,1
5250,673,Bogota,1
5250,1014,Bogota,1
5251,1055,Bogota,1
5251,2986,Bogota,1
5251,167,Bogota,1
5251,2879,Bogota,1
5251,1756,Bogota,1
5251,860,Bogota,1
5252,2177,Nueva San Salvador,1
5252,1858,San Salvador,1
5252,326,San Salvador,1
5252,1108,San Salvador,1
5253,435,Nueva San Salvador,1
5254,1246,Concepcion,1
5254,3040,Concepcion,1
5254,2387,Concepcion,1
5254,1531,Concepcion,1
5254,2338,Concepcion,1
5254,1492,Concepcion,1
5255,1317,San Juan,1
5255,899,San Juan,1
5255,229,San Juan,1
5256,700,Hawalli,1
5257,1128,Kyiv,1
5257,2618,Kyiv,1
5257,2399,Kyiv,1
5257,722,Kyiv,1
5257,2192,Kyiv,1
5257,2188,Kyiv,1
5258,1854,Halfway Tree,1
5258,267,Halfway Tree,1
5259,1662,Minsk,1
5259,704,Minsk,1
5259,1689,Minsk,1
5259,2346,Minsk,1
5259,3140,Minsk,1
5260,650,Chang Rai,1
5260,1699,Chang Rai,1
5260,2133,Chang Rai,1
5261,1636,Minsk,1
5262,429,Quito,1
5262,605,Quito,1
5262,962,Quito,1
5262,2144,Quito,1
5263,958,Davao,1
5263,1959,Davao,1
5264,92,Lisbon,1
5265,2528,Piraeus,1
5265,175,Piraeus,1
5265,894,Piraeus,1
5265,2246,Piraeus,1
5266,2170,Concepcion,1
5266,1626,Concepcion,1
5266,2694,Concepcion,1
5266,2915,Concepcion,1
5266,875,Concepcion,1
5266,1253,Concepcion,1
5266,1611,Concepcion,1
5267,698,Bogota,1
5267,941,Bogota,1
5267,660,Bogota,1
5267,1899,Bogota,1
5268,2963,Fort-De-France,1
5268,1066,Fort-De-France,1
5268,1348,Fort-De-France,1
5268,1045,Fort-De-France,1
5269,2480,Asuncion,1
5269,2579,Asuncion,1
5269,1884,Asuncion,1
5269,1927,Asuncion,1
5269,1953,Asuncion,1
5270,1066,Fort-De-France,1
5270,2958,Fort-De-France,1
5270,1502,Fort-De-France,1
5270,2411,Fort-De-France,1
5270,1348,Fort-De-France,1
5271,620,Buenos Aires,1
5271,2713,Cordoba,1
5271,2891,Cordoba,1
5272,604,Riga,1
5273,329,Paris,1
5273,600,Paris,1
5273,55,Paris,1
5274,2196,Quezon City,1
5275,1862,Kuwait,1
5276,928,Panama,1
5276,2363,Panama,1
5276,628,Panama,1
5276,2171,Panama,1
5276,952,Panama,1
5277,166,'s-Hertogenbosch,1
5278,524,La Paz,1
5278,2231,La Paz,1
5278,1090,La Paz,1
5279,1222,Asuncion,1
5279,2755,Asuncion,1
5279,2789,Asuncion,1
5279,1791,Asuncion,1
5279,1812,Asuncion,1
5280,70,Buenos Aires,1
5280,2708,Buenos Aires,1
5280,751,Buenos Aires,1
5280,1309,Buenos Aires,1
5280,383,Buenos Aires,1
5280,401,Buenos Aires,1
5280,621,Buenos Aires,1
5281,162,Stockholm,1
5282,737,Kuwait,1
5282,2402,Hawalli,1
5282,1533,Hawalli,1
5282,2493,Hawalli,1
5282,1379,Hawalli,1
5282,1790,Hawalli,1
5282,2195,Hawalli,1
5282,2268,Hawalli,1
5282,2611,Hawalli,1
5283,731,Singapore,1
5283,151,Singapore,1
5283,720,Singapore,1
5283,1139,Singapore,1
5283,2537,Singapore,1
5283,3026,Singapore,1
5283,140,Singapore,1
5284,642,Shanghai,1
5285,2308,Quezon City,1
5285,2220,Davao,1
5286,439,Cordoba,1
5286,2713,Cordoba,1
5286,2837,Buenos Aires,1
5288,2423,Davao,1
5288,3142,Davao,1
5288,1505,Davao,1
5288,1959,Davao,1
5289,2380,Quezon City,1
5289,1437,Quezon City,1
5289,837,Quezon City,1
5289,2364,Quezon City,1
5289,669,Quezon City,1
5289,2340,Quezon City,1
5289,2254,Quezon City,1
5289,522,Quezon City,1
5289,1870,Quezon City,1
5289,1921,Quezon City,1
5290,2627,Singapore,1
5290,1272,Singapore,1
5290,2061,Singapore,1
5290,2563,Singapore,1
5290,540,Singapore,1
5291,2568,Piraeus,1
5291,124,Piraeus,1
5291,157,Piraeus,1
5291,172,Piraeus,1
5292,2419,Quezon City,1
5292,3117,Quezon City,1
5293,1022,Singapore,1
5293,1139,Singapore,1
5293,929,Singapore,1
5293,134,Singapore,1
5293,826,Singapore,1
5293,1934,Singapore,1
5294,2012,Quezon City,1
5294,715,Quezon City,1
5295,1095,Odesa,1
5295,2688,Odesa,1
5295,801,Odesa,1
5296,2466,Odesa,1
5297,1109,Lima,1
5297,2209,Lima,1
5297,3124,Lima,1
5297,557,Lima,1
5297,787,Lima,1
5298,1540,Baku,1
5299,1393,Cali,1
5300,722,Kyiv,1
5301,2348,Jeddah,1
5301,2574,Jeddah,1
5301,2134,Jeddah,1
5301,1050,Jeddah,1
5302,1308,Lima,1
5302,264,Lima,1
5302,681,Lima,1
5302,556,Lima,1
5303,214,Santo Domingo,1
5303,2641,Santo Domingo,1
5304,939,Quezon City,1
5304,1696,Quezon City,1
5304,716,Quezon City,1
5305,1680,Singapore,1
5305,3002,Singapore,1
5305,1100,Singapore,1
5305,165,Singapore,1
5305,400,Singapore,1
5305,206,Singapore,1
5305,127,Singapore,1
5306,335,Bogota,1
5306,316,Bogota,1
5306,977,Bogota,1
5306,1968,Bogota,1
5307,939,Quezon City,1
5307,764,Quezon City,1
5307,2861,Quezon City,1
5307,2364,Quezon City,1
5307,1143,Quezon City,1
5308,333,Quezon City,1
5308,281,Quezon City,1
5308,765,Quezon City,1
5309,81,Singapore,1
5309,2707,Singapore,1
5309,1457,Singapore,1
5310,900,Zurich,1
5311,792,Odesa,1
5311,1095,Odesa,1
5311,2688,Odesa,1
5311,931,Odesa,1
5311,1213,Odesa,1
5311,2466,Odesa,1
5311,801,Odesa,1
5312,1206,Ipoh,1
5312,2621,Ipoh,1
5312,1889,Ipoh,1
5313,68,Buenos Aires,1
5313,311,Buenos Aires,1
5313,510,Buenos Aires,1
5313,198,Buenos Aires,1
5314,1613,Bogota,1
5314,270,Bogota,1
5314,2120,Bogota,1
5314,2107,Cali,1
5315,20,Paris,1
5315,55,Paris,1
5315,2548,Paris,1
5316,134,Singapore,1
5316,1323,Singapore,1
5316,191,Singapore,1
5316,223,Singapore,1
5316,2025,Singapore,1
5316,78,Singapore,1
5316,269,Singapore,1
5316,2285,Singapore,1
5317,843,Cairo,1
5317,2588,Cairo,1
5317,1851,Singapore,1
5317,128,Prague,1
5318,583,Prague,1
5319,406,Fawley,1
5320,23,Paris,1
5320,100,Paris,1
5321,62,Buenos Aires,1
5321,1309,Buenos Aires,1
5321,2299,Buenos Aires,1
5321,483,Buenos Aires,1
5321,2126,Buenos Aires,1
5322,1815,Bogota,1
5322,2234,Bogota,1
5323,1096,Concepcion,1
5323,2471,Concepcion,1
5323,3040,Concepcion,1
5324,907,Manado,1
5324,1755,Manado,1
5325,1406,Inch`on,1
5325,686,Inch`on,1
5326,1312,Concepcion,1
5326,2471,Concepcion,1
5326,1096,Concepcion,1
5327,1787,Asuncion,1
5327,2796,Asuncion,1
5327,1446,Asuncion,1
5327,2169,Asuncion,1
5328,1487,New Delhi,1
5329,367,New Delhi,1
5330,259,Lima,1
5330,3145,Lima,1
5330,1325,Lima,1
5330,3124,Lima,1
5331,1643,Lima,1
5331,480,Lima,1
5331,557,Lima,1
5331,787,Lima,1
5331,453,Lima,1
5332,796,Jeddah,1
5332,3172,Jeddah,1
5332,2294,Jeddah,1
5332,3059,Jeddah,1
5332,449,Cairo,1
5332,843,Cairo,1
5333,3043,Quezon City,1
5333,1692,Quezon City,1
5333,602,Quezon City,1
5333,1265,Quezon City,1
5333,2364,Quezon City,1
5333,2012,Quezon City,1
5334,2697,Quezon City,1
5334,2317,Quezon City,1
5334,1104,Quezon City,1
5335,1205,Lima,1
5335,371,Lima,1
5336,3118,Quezon City,1
5336,1028,Quezon City,1
5336,2130,Quezon City,1
5336,533,Quezon City,1
5337,131,Piraeus,1
5338,2912,Buenos Aires,1
5338,3189,Buenos Aires,1
5338,311,Buenos Aires,1
5338,383,Buenos Aires,1
5339,3064,Ipoh,1
5339,2122,Ipoh,1
5339,707,Pinang,1
5339,2382,Ipoh,1
5339,1672,Pinang,1
5340,1373,Panama,1
5340,1270,Panama,1
5340,1120,Panama,1
5340,1239,Panama,1
5340,1086,Panama,1
5341,2445,Hawalli,1
5341,858,Kuwait,1
5342,3090,Quezon City,1
5343,2445,Hawalli,1
5344,1439,Ipoh,1
5344,1654,Ipoh,1
5344,910,Ipoh,1
5344,294,Ipoh,1
5344,1189,Pinang,1
5344,2357,Ipoh,1
5344,1720,Ipoh,1
5344,2122,Ipoh,1
5345,2672,Jeddah,1
5345,1573,Jeddah,1
5345,2543,Jeddah,1
5345,2574,Jeddah,1
5346,853,Budapest,1
5346,499,Budapest,1
5347,3011,La Paz,1
5347,2969,La Paz,1
5348,790,Cali,1
5348,1717,Cali,1
5348,1445,Cali,1
5349,931,Odesa,1
5349,792,Odesa,1
5349,1095,Odesa,1
5349,801,Odesa,1
5350,186,Singapore,1
5350,77,Singapore,1
5350,2923,Singapore,1
5350,738,Singapore,1
5350,2580,Singapore,1
5350,72,Singapore,1
5351,287,Piraeus,1
5352,1140,Kuwait,1
5352,1731,Hawalli,1
5352,2445,Hawalli,1
5352,1060,Kuwait,1
5352,1533,Hawalli,1
5352,797,Kuwait,1
5353,2117,Fort-De-France,1
5353,2335,Fort-De-France,1
5353,1558,Fort-De-France,1
5353,2538,Fort-De-France,1
5353,1066,Fort-De-France,1
5354,200,Paris,1
5354,119,Paris,1
5354,250,Paris,1
5354,51,Paris,1
5354,20,Paris,1
5354,238,Paris,1
5355,363,Jeddah,1
5355,2134,Jeddah,1
5355,1287,Ad Damman,1
5355,1480,Jeddah,1
5356,1231,Odesa,1
5356,2688,Odesa,1
5356,2062,Odesa,1
5356,897,Odesa,1
5357,892,Bogota,1
5357,1376,Bogota,1
5357,860,Bogota,1
5358,54,Houston,1
5358,2049,Houston,1
5358,2311,Houston,1
5358,130,Houston,1
5358,2527,Houston,1
5359,196,Piraeus,1
5359,2434,Piraeus,1
5359,154,Piraeus,1
5361,1228,Alajuela,1
5361,2651,Alajuela,1
5361,1607,Heredia,1
5361,1856,Alajuela,1
5361,1721,Heredia,1
5361,2775,Heredia,1
5361,1483,Heredia,1
5361,2310,Heredia,1
5361,2545,Alajuela,1
5361,1414,Alajuela,1
5362,2175,Piraeus,1
5362,287,Piraeus,1
5362,1677,Piraeus,1
5363,763,Hawalli,1
5363,3165,Hawalli,1
5364,928,Panama,1
5364,1301,Panama,1
5364,2720,Panama,1
5365,371,Lima,1
5365,1068,Lima,1
5365,713,Lima,1
5365,1737,Lima,1
5365,1325,Lima,1
5365,450,Lima,1
5365,913,Lima,1
5366,578,Quezon City,1
5366,2696,Quezon City,1
5366,2739,Quezon City,1
5366,2743,Quezon City,1
5366,3185,Quezon City,1
5366,522,Quezon City,1
5366,798,Quezon City,1
5367,2430,Quezon City,1
5367,1051,Quezon City,1
5367,2495,Quezon City,1
5367,1734,Quezon City,1
5368,100,Paris,1
5368,250,Paris,1
5369,1697,Piraeus,1
5369,131,Piraeus,1
5369,155,Piraeus,1
5370,1512,Riga,1
5370,1516,Riga,1
5370,1935,Riga,1
5370,1009,Riga,1
5371,624,Quezon City,1
5371,1254,Quezon City,1
5371,1293,Quezon City,1
5371,1316,Quezon City,1
5371,715,Quezon City,1
5371,2197,Quezon City,1
5371,2452,Quezon City,1
5371,575,Quezon City,1
5371,768,Quezon City,1
5371,2492,Quezon City,1
5372,3162,Hawalli,1
5372,1275,Hawalli,1
5372,1362,Hawalli,1
5372,672,Hawalli,1
5372,1264,Hawalli,1
5372,1397,Hawalli,1
5372,1857,Kuwait,1
5373,511,Lima,1
5373,1325,Lima,1
5373,855,Lima,1
5373,3086,Lima,1
5374,171,Singapore,1
5374,1736,Singapore,1
5375,1382,Hawalli,1
5375,1997,Hawalli,1
5375,1076,Hawalli,1
5375,2445,Hawalli,1
5375,2493,Hawalli,1
5376,891,Beirut,1
5376,1136,Beirut,1
5377,1325,Lima,1
5377,2832,Lima,1
5378,638,Manado,1
5378,817,Manado,1
5378,617,Manado,1
5378,849,Manado,1
5378,990,Manado,1
5379,1265,Quezon City,1
5379,766,Quezon City,1
5379,1838,Quezon City,1
5379,533,Quezon City,1
5379,1316,Quezon City,1
5379,3085,Quezon City,1
5379,2473,Quezon City,1
5380,1930,Nairobi,1
5381,1274,Quezon City,1
5381,3085,Quezon City,1
5381,1442,Quezon City,1
5382,717,Cuiaba,1
5382,1407,Cuiaba,1
5383,435,Nueva San Salvador,1
5383,1682,Nueva San Salvador,1
5383,1858,San Salvador,1
5384,536,Nairobi,1
5384,2940,Nairobi,1
5384,549,Nairobi,1
5385,1076,Hawalli,1
5385,2586,Hawalli,1
5385,1533,Hawalli,1
5386,894,Piraeus,1
5386,640,Piraeus,1
5387,1016,Bogota,1
5387,808,Bogota,1
5388,2359,Lisbon,1
5388,91,Lisbon,1
5388,1824,Lisbon,1
5388,94,Lisbon,1
5389,3165,Hawalli,1
5389,2207,Hawalli,1
5390,1031,Buenos Aires,1
5391,489,Brasilia,1
5391,501,Brasilia,1
5393,2700,Manado,1
5393,1631,Manado,1
5393,1277,Manado,1
5393,2943,Manado,1
5393,1472,Manado,1
5394,146,Paris,1
5394,661,Lima,1
5394,2622,Lima,1
5394,321,Lima,1
5394,1855,Lima,1
5395,2048,Davao,1
5396,2537,Singapore,1
5396,142,Singapore,1
5396,1110,Singapore,1
5396,111,Singapore,1
5396,2025,Singapore,1
5396,244,Singapore,1
5396,284,Singapore,1
5396,110,Singapore,1
5396,3106,Singapore,1
5397,1981,Hawalli,1
5397,2195,Hawalli,1
5397,2584,Hawalli,1
5398,943,Quezon City,1
5398,2966,Quezon City,1
5398,3043,Quezon City,1
5399,3021,Pinang,1
5399,170,Pinang,1
5399,1101,Pinang,1
5399,1189,Pinang,1
5399,2191,Pinang,1
5401,2755,Asuncion,1
5401,1446,Asuncion,1
5401,1953,Asuncion,1
5402,3151,Quezon City,1
5402,2861,Quezon City,1
5402,1470,Quezon City,1
5402,2324,Quezon City,1
5402,1764,Quezon City,1
5403,825,Panama,1
5403,987,Panama,1
5403,1262,Panama,1
5404,1064,Colombo,1
5404,3146,Colombo,1
5404,2125,Colombo,1
5404,884,Colombo,1
5405,1530,Hawalli,1
5405,1981,Hawalli,1
5405,2224,Hawalli,1
5405,1290,Hawalli,1
5405,2647,Hawalli,1
5405,1056,Hawalli,1
5405,1075,Hawalli,1
5406,1795,Pinang,1
5406,1319,Pinang,1
5407,1688,Ipoh,1
5408,1649,Pinang,1
5408,572,Pinang,1
5408,1035,Pinang,1
5408,1160,Pinang,1
5408,3143,Pinang,1
5408,3160,Pinang,1
5409,1264,Hawalli,1
5409,2494,Hawalli,1
5410,1305,Pinang,1
5410,1035,Pinang,1
5410,1324,Pinang,1
5411,3108,Davao,1
5411,3071,Davao,1
5412,412,Pinang,1
5412,368,Pinang,1
5412,373,Pinang,1
5412,1167,Pinang,1
5412,1782,Pinang,1
5412,1687,Pinang,1
5412,1194,Pinang,1
5413,1173,Singapore,1
5413,242,Singapore,1
5413,1736,Singapore,1
5413,807,Singapore,1
5413,1062,Singapore,1
5414,1264,Hawalli,1
5414,916,Kuwait,1
5414,2955,Hawalli,1
5414,1385,Hawalli,1
5414,1533,Hawalli,1
5415,997,Quezon City,1
5415,430,Quezon City,1
5416,1968,Bogota,1
5416,1716,Bogota,1
5416,1055,Bogota,1
5416,167,Bogota,1
5416,2120,Bogota,1
5417,3151,Quezon City,1
5417,2903,Quezon City,1
5417,850,Quezon City,1
5417,827,Quezon City,1
5417,2697,Quezon City,1
5418,2246,Piraeus,1
5418,2053,Piraeus,1
5418,1159,Piraeus,1
5418,2175,Piraeus,1
5418,1697,Piraeus,1
5418,2434,Piraeus,1
5419,2309,Ad Damman,1
5420,196,Piraeus,1
5420,52,Piraeus,1
5420,2175,Piraeus,1
5421,1734,Quezon City,1
5421,736,Quezon City,1
5421,1338,Quezon City,1
5421,1904,Quezon City,1
5421,2197,Quezon City,1
5421,562,Quezon City,1
5421,943,Quezon City,1
5422,745,Concepcion,1
5422,403,Concepcion,1
5422,1042,Concepcion,1
5422,2205,Concepcion,1
5422,427,Concepcion,1
5422,2915,Concepcion,1
5423,2338,Concepcion,1
5424,1443,Bogota,1
5424,2123,Bogota,1
5424,2218,Bogota,1
5425,367,New Delhi,1
5426,371,Lima,1
5426,557,Lima,1
5426,395,Lima,1
5426,1643,Lima,1
5426,396,Lima,1
5427,761,Riga,1
5427,1009,Riga,1
5427,2947,Riga,1
5428,286,Bucharest,1
5429,2385,Heredia,1
5429,1431,Heredia,1
5429,1221,Heredia,1
5429,1483,Heredia,1
5430,2555,Jeddah,1
5430,796,Jeddah,1
5430,1573,Jeddah,1
5430,263,Jeddah,1
5430,2894,Jeddah,1
5430,2883,Jeddah,1
5431,1382,Hawalli,1
5431,1857,Kuwait,1
5432,2323,Fort-De-France,1
5432,972,Fort-De-France,1
5432,1502,Fort-De-France,1
5432,1558,Fort-De-France,1
5432,2117,Fort-De-France,1
5433,2779,Budapest,1
5433,687,Budapest,1
5434,243,Ipoh,1
5434,2357,Ipoh,1
5434,2425,Ipoh,1
5434,1378,Ipoh,1
5434,3182,Ipoh,1
5435,2555,Jeddah,1
5436,151,Singapore,1
5436,3039,Pinang,1
5436,826,Singapore,1
5436,1687,Pinang,1
5436,1147,Pinang,1
5436,140,Singapore,1
5436,426,Pinang,1
5436,3160,Pinang,1
5437,1491,Piraeus,1
5437,175,Piraeus,1
5437,57,Piraeus,1
5437,287,Piraeus,1
5437,1871,Piraeus,1
5437,1697,Piraeus,1
5437,2434,Piraeus,1
5438,2241,Hawalli,1
5438,2167,Hawalli,1
5439,136,Johannesburg,1
5440,903,Bruges,1
5440,2910,Antwerpen,1
5441,672,Hawalli,1
5441,2587,Hawalli,1
5441,3165,Hawalli,1
5441,3162,Hawalli,1
5442,440,Lima,1
5442,1527,Lima,1
5442,2337,Lima,1
5442,746,Lima,1
5442,2428,Lima,1
5442,557,Lima,1
5443,929,Singapore,1
5443,284,Singapore,1
5443,1038,Singapore,1
5444,197,Antwerpen,1
5444,586,Antwerpen,1
5444,2137,Antwerpen,1
5444,255,Antwerpen,1
5444,272,Antwerpen,1
5444,433,Antwerpen,1
5446,531,Quezon City,1
5446,736,Quezon City,1
5446,3129,Quezon City,1
5446,1904,Quezon City,1
5446,2765,Quezon City,1
5446,2380,Quezon City,1
5446,2966,Quezon City,1
5447,2658,Bogota,1
5448,1149,Bogota,1
5448,2879,Bogota,1
5448,2396,Bogota,1
5449,1023,Paris,1
5449,55,Paris,1
5449,119,Paris,1
5450,960,Pinang,1
5450,1258,Pinang,1
5450,1030,Pinang,1
5451,387,Budapest,1
5451,230,Taipei,1
5451,476,Taipei,1
5452,740,Singapore,1
5452,1551,Singapore,1
5453,428,Brasilia,1
5453,785,Brasilia,1
5453,546,Brasilia,1
5453,1647,Brasilia,1
5454,2074,Kyrenia,1
5454,2102,Kyrenia,1
5454,2469,Kyrenia,1
5454,2805,Nicosia,1
5454,2238,Kyrenia,1
5455,1084,Brasilia,1
5455,1615,Brasilia,1
5456,723,Concepcion,1
5456,2389,Concepcion,1
5456,1243,Concepcion,1
5456,2471,Concepcion,1
5456,2401,Concepcion,1
5457,2108,Brasilia,1
5457,1019,Brasilia,1
5457,1360,Brasilia,1
5458,41,Dublin,1
5458,43,Dublin,1
5458,1367,Dublin,1
5459,1328,Hermosillo,1
5459,580,Hermosillo,1
5460,1027,Singapore,1
5460,188,Singapore,1
5461,583,Prague,1
5462,138,Perth,1
5463,296,Paris,1
5464,657,Nicosia,1
5465,3146,Colombo,1
5465,2546,Colombo,1
5465,2391,Colombo,1
5466,414,Brasilia,1
5466,288,Brasilia,1
5466,973,Brasilia,1
5466,1360,Brasilia,1
5466,1616,Brasilia,1
5466,706,Brasilia,1
5467,136,Johannesburg,1
5468,403,Concepcion,1
5468,2383,Concepcion,1
5468,427,Concepcion,1
5468,1329,Concepcion,1
5468,3040,Concepcion,1
5469,2831,Heredia,1
5469,2491,Heredia,1
5469,1436,Heredia,1
5469,1585,Heredia,1
5470,1175,Hawalli,1
5470,2870,Hawalli,1
5471,125,Singapore,1
5471,645,Singapore,1
5471,2627,Singapore,1
5471,2537,Singapore,1
5471,2025,Singapore,1
5472,1309,Buenos Aires,1
5472,69,Buenos Aires,1
5472,198,Buenos Aires,1
5472,3189,Buenos Aires,1
5472,601,Buenos Aires,1
5473,768,Quezon City,1
5473,2645,Quezon City,1
5473,1883,Quezon City,1
5473,2044,Quezon City,1
5473,798,Quezon City,1
5474,79,Singapore,1
5474,110,Singapore,1
5474,3106,Singapore,1
5474,3026,Singapore,1
5474,78,Singapore,1
5474,171,Singapore,1
5474,1027,Singapore,1
5475,2811,Hawalli,1
5475,879,Hawalli,1
5475,2415,Hawalli,1
5475,2721,Hawalli,1
5475,2179,Hawalli,1
5475,858,Kuwait,1
5475,1060,Kuwait,1
5476,2363,Panama,1
5476,2104,Panama,1
5477,1242,Ad Damman,1
5477,1287,Ad Damman,1
5478,511,Lima,1
5478,3124,Lima,1
5478,459,Lima,1
5478,382,Lima,1
5478,787,Lima,1
5478,2984,Lima,1
5478,321,Lima,1
5478,1079,Lima,1
5479,1293,Quezon City,1
5479,512,Quezon City,1
5479,1200,Quezon City,1
5479,2967,Quezon City,1
5479,280,Quezon City,1
5479,515,Quezon City,1
5480,2836,Casablanca,1
5481,858,Kuwait,1
5481,1264,Hawalli,1
5482,1372,Giza,1
5482,1679,Giza,1
5483,161,Helsinki,1
5484,3077,Bogota,1
5484,1716,Bogota,1
5484,735,Bogota,1
5484,1376,Bogota,1
5484,846,Bogota,1
5485,296,Paris,1
5485,1677,Piraeus,1
5486,521,Quezon City,1
5487,722,Kyiv,1
5487,1078,Kyiv,1
5488,1474,Amman,1
5488,2710,Amman,1
5488,2679,Amman,1
5489,437,Kyiv,1
5489,1384,Kyiv,1
5489,2119,Kyiv,1
5489,2099,Kyiv,1
5489,2821,Kyiv,1
5489,2974,Kyiv,1
5489,3137,Kyiv,1
5490,497,Antwerpen,1
5490,586,Antwerpen,1
5490,1766,Antwerpen,1
5490,2910,Antwerpen,1
5490,1506,Antwerpen,1
5490,141,Antwerpen,1
5491,1579,Jeddah,1
5492,1565,Singapore,1
5492,1310,Singapore,1
5493,2968,Asuncion,1
5493,1927,Asuncion,1
5493,2787,Asuncion,1
5493,1812,Asuncion,1
5494,158,Bruges,1
5494,954,Bruges,1
5495,2102,Kyrenia,1
5495,3127,Nicosia,1
5496,770,Lima,1
5496,1532,Lima,1
5496,992,Lima,1
5496,1094,Lima,1
5496,746,Lima,1
5497,323,Budapest,1
5497,1559,Budapest,1
5497,387,Budapest,1
5497,2925,Budapest,1
5497,1777,Budapest,1
5497,2779,Budapest,1
5498,1468,Panama,1
5498,2732,Panama,1
5498,1224,Panama,1
5498,628,Panama,1
5498,2376,Panama,1
5499,608,Lima,1
5499,1193,Lima,1
5499,3190,Lima,1
5499,862,Lima,1
5499,1789,Lima,1
5499,440,Lima,1
5500,1397,Hawalli,1
5500,1530,Hawalli,1
5500,1550,Hawalli,1
5501,1429,Puerto Presidente Stroessner,1
5501,1642,Puerto Presidente Stroessner,1
5501,762,Puerto Presidente Stroessner,1
5501,2161,Puerto Presidente Stroessner,1
5501,1209,Puerto Presidente Stroessner,1
5501,3128,Puerto Presidente Stroessner,1
5502,704,Minsk,1
5502,1662,Minsk,1
5503,2349,Panama,1
5503,1086,Panama,1
5503,1390,Panama,1
5503,1859,Panama,1
5503,2263,Panama,1
5503,2720,Panama,1
5503,2448,Panama,1
5503,1560,Panama,1
5504,3192,Kyrenia,1
5504,2074,Kyrenia,1
5505,2092,Kyiv,1
5505,980,Kyiv,1
5505,2119,Kyiv,1
5505,2399,Kyiv,1
5506,2389,Concepcion,1
5506,1042,Concepcion,1
5506,1253,Concepcion,1
5506,2387,Concepcion,1
5506,1531,Concepcion,1
5507,1595,Brasilia,1
5507,679,Brasilia,1
5507,2742,Brasilia,1
5507,1307,Brasilia,1
5507,1537,Brasilia,1
5507,492,Brasilia,1
5507,1111,Brasilia,1
5508,1029,Kyiv,1
5508,2745,Kyiv,1
5508,722,Kyiv,1
5508,1400,Kyiv,1
5508,2116,Kyiv,1
5509,907,Manado,1
5510,1407,Cuiaba,1
5510,717,Cuiaba,1
5510,1767,Cuiaba,1
5511,532,Quezon City,1
5511,3072,Quezon City,1
5511,1692,Quezon City,1
5511,1770,Quezon City,1
5511,2151,Quezon City,1
5511,2328,Quezon City,1
5511,2972,Quezon City,1
5511,1354,Quezon City,1
5511,3063,Quezon City,1
5512,1815,Bogota,1
5512,270,Bogota,1
5512,514,Bogota,1
5512,977,Bogota,1
5513,2534,Port of Spain,1
5514,71,Ajman,1
5514,2786,Hawalli,1
5514,1814,Hawalli,1
5515,1399,Lima,1
5515,2365,Lima,1
5515,2868,Lima,1
5515,1961,Lima,1
5515,556,Lima,1
5515,633,Lima,1
5515,1760,Lima,1
5515,259,Lima,1
5515,1094,Lima,1
5515,2065,Lima,1
5516,275,Pinang,1
5516,1142,Pinang,1
5516,348,Pinang,1
5516,1194,Pinang,1
5517,490,Valencia,1
5517,1623,Valencia,1
5518,1940,Davao,1
5518,1505,Davao,1
5518,2423,Davao,1
5518,3012,Davao,1
5519,1000,Piraeus,1
5519,2434,Piraeus,1
5519,2896,Piraeus,1
5519,124,Piraeus,1
5520,1469,Asuncion,1
5520,1821,Asuncion,1
5520,1674,Asuncion,1
5520,978,Asuncion,1
5521,2367,Quezon City,1
5522,2428,Lima,1
5522,3145,Lima,1
5522,285,Lima,1
5522,2949,Lima,1
5522,753,Lima,1
5522,448,Lima,1
5523,1713,Panama,1
5523,1408,Panama,1
5523,1223,Panama,1
5523,2140,Panama,1
5523,1449,Panama,1
5523,987,Panama,1
5524,872,Singapore,1
5524,1594,Singapore,1
5524,142,Singapore,1
5524,558,Singapore,1
5525,80,Singapore,1
5525,293,Singapore,1
5525,318,Singapore,1
5525,206,Singapore,1
5525,1027,Singapore,1
5525,81,Singapore,1
5525,276,Singapore,1
5526,780,Nairobi,1
5526,1729,Nairobi,1
5526,2940,Nairobi,1
5527,2074,Kyrenia,1
5527,2689,Kyrenia,1
5527,3130,Kyrenia,1
5528,968,San Salvador,1
5528,1569,San Salvador,1
5528,1858,San Salvador,1
5528,1885,Nueva San Salvador,1
5529,1248,Asuncion,1
5529,2796,Asuncion,1
5529,1284,Asuncion,1
5529,2687,Asuncion,1
5529,978,Asuncion,1
5529,2173,Asuncion,1
5530,1713,Panama,1
5530,2978,Panama,1
5530,2732,Panama,1
5530,1449,Panama,1
5531,478,Brasilia,1
5531,658,Brasilia,1
5531,1833,Brasilia,1
5531,3053,Brasilia,1
5531,1644,Brasilia,1
5531,2457,Brasilia,1
5531,2863,Brasilia,1
5532,1845,Pinang,1
5532,461,Pinang,1
5532,1460,Pinang,1
5532,567,Pinang,1
5532,426,Pinang,1
5532,804,Pinang,1
5533,2907,Pinang,1
5533,1523,Pinang,1
5533,1955,Pinang,1
5533,1948,Pinang,1
5533,2232,Pinang,1
5533,2344,Ipoh,1
5533,1946,Pinang,1
5533,346,Pinang,1
5534,234,Singapore,1
5534,749,Singapore,1
5534,359,Singapore,1
5534,874,Singapore,1
5535,1215,Johannesburg,1
5536,650,Chang Rai,1
5537,396,Lima,1
5537,556,Lima,1
5538,336,Hiroshima,1
5539,1175,Hawalli,1
5539,700,Hawalli,1
5539,2458,Hawalli,1
5540,2732,Panama,1
5540,825,Panama,1
5540,1468,Panama,1
5540,1803,Panama,1
5540,767,Panama,1
5540,2366,Panama,1
5541,2262,Bogota,1
5541,1376,Bogota,1
5541,1257,Bogota,1
5541,1712,Bogota,1
5542,2234,Bogota,1
5543,1580,Hawalli,1
5543,2251,Hawalli,1
5544,1056,Hawalli,1
5544,1140,Kuwait,1
5544,1081,Kuwait,1
5544,1981,Hawalli,1
5544,2536,Hawalli,1
5544,3164,Kuwait,1
5545,3182,Ipoh,1
5545,3114,Ipoh,1
5546,1255,Brasilia,1
5546,1326,Brasilia,1
5546,1615,Brasilia,1
5547,423,Quezon City,1
5547,1442,Quezon City,1
5548,2853,Minsk,1
5548,2035,Minsk,1
5548,2454,Minsk,1
5548,2210,Minsk,1
5549,2546,Colombo,1
5549,3146,Colombo,1
5549,568,Colombo,1
5550,1878,Tunis,1
5550,2052,Tunis,1
5550,2076,L'Ariana,1
5550,1597,Tunis,1
5551,1839,Ajman,1
5551,71,Ajman,1
5551,2786,Hawalli,1
5551,3184,Kuwait,1
5551,700,Hawalli,1
5551,2490,Sharjah,1
5552,62,Buenos Aires,1
5552,189,Buenos Aires,1
5552,273,Buenos Aires,1
5553,2071,Quezon City,1
5553,3129,Quezon City,1
5553,877,Quezon City,1
5554,1463,Buenos Aires,1
5554,510,Buenos Aires,1
5555,80,Singapore,1
5555,2468,Singapore,1
5555,120,Singapore,1
5556,1755,Manado,1
5556,1102,Manado,1
5556,1630,Manado,1
5557,1529,Davao,1
5557,1940,Davao,1
5557,2220,Davao,1
5558,864,Almaty,1
5558,1490,Almaty,1
5558,2948,Almaty,1
5559,318,Singapore,1
5559,110,Singapore,1
5560,379,Pinang,1
5560,812,Pinang,1
5560,953,Pinang,1
5561,1676,Beirut,1
5561,891,Beirut,1
5561,1453,Beirut,1
5562,888,Ho Chi Minh City,1
5563,330,Hawalli,1
5564,858,Kuwait,1
5564,1765,Hawalli,1
5564,1790,Hawalli,1
5564,2467,Kuwait,1
5564,2422,Hawalli,1
5564,2955,Hawalli,1
5564,102,Frankfurt,1
5565,170,Pinang,1
5565,1438,Pinang,1
5565,1989,Pinang,1
5565,2245,Pinang,1
5566,2482,Brasilia,1
5567,841,Paris,1
5567,238,Paris,1
5567,250,Paris,1
5567,168,Paris,1
5568,840,Kyiv,1
5568,2116,Kyiv,1
5569,122,Singapore,1
5569,407,Singapore,1
5569,137,Singapore,1
5569,83,Singapore,1
5569,738,Singapore,1
5570,316,Bogota,1
5570,639,Bogota,1
5570,506,Bogota,1
5570,1712,Bogota,1
5571,758,Puerto Presidente Stroessner,1
5571,2075,Puerto Presidente Stroessner,1
5571,1518,Puerto Presidente Stroessner,1
5572,835,Singapore,1
5572,807,Singapore,1
5572,1576,Singapore,1
5573,2940,Nairobi,1
5573,1478,Nairobi,1
5573,2773,Nairobi,1
5574,1847,Seville,1
5574,565,Seville,1
5575,1596,Brasilia,1
5576,81,Singapore,1
5576,896,Pinang,1
5577,2423,Davao,1
5578,928,Panama,1
5578,952,Panama,1
5579,915,Bogota,1
5579,808,Bogota,1
5579,3077,Bogota,1
5579,1842,Bogota,1
5580,2100,Buenos Aires,1
5580,2329,Buenos Aires,1
5580,534,Buenos Aires,1
5580,2623,Buenos Aires,1
5581,1065,Pinang,1
5581,1142,Pinang,1
5581,3049,Pinang,1
5581,368,Pinang,1
5581,1167,Pinang,1
5582,3008,Kyiv,1
5583,2872,Riga,1
5583,2440,Riga,1
5583,1741,Riga,1
5584,2886,Singapore,1
5584,548,Singapore,1
5584,293,Singapore,1
5585,220,Houston,1
5585,12,Houston,1
5585,2049,Houston,1
5585,47,Houston,1
5585,50,Houston,1
5585,1957,Houston,1
5586,850,Quezon City,1
5586,1200,Quezon City,1
5586,644,Quezon City,1
5586,2197,Quezon City,1
5587,2061,Singapore,1
5587,731,Singapore,1
5587,718,Singapore,1
5588,159,Singapore,1
5588,2061,Singapore,1
5588,1658,Singapore,1
5588,318,Singapore,1
5589,3048,Piraeus,1
5589,57,Piraeus,1
5589,2769,Piraeus,1
5590,187,Tel Aviv-Yafo,1
5591,288,Brasilia,1
5591,1596,Brasilia,1
5591,2087,Brasilia,1
5592,1081,Kuwait,1
5592,1074,Hawalli,1
5592,1497,Kuwait,1
5592,1533,Hawalli,1
5593,1683,Singapore,1
5593,2061,Singapore,1
5593,244,Singapore,1
5594,1729,Nairobi,1
5594,1180,Nairobi,1
5594,1906,Nairobi,1
5594,1930,Nairobi,1
5594,975,Nairobi,1
5595,844,Hawalli,1
5595,797,Kuwait,1
5595,2467,Kuwait,1
5596,2756,Hawalli,1
5596,1533,Hawalli,1
5596,3184,Kuwait,1
5596,844,Hawalli,1
5596,2458,Hawalli,1
5596,2489,Hawalli,1
5596,2993,Hawalli,1
5596,1056,Hawalli,1
5597,1487,New Delhi,1
5597,91,Lisbon,1
5598,1744,Fremantle,1
5598,207,Perth,1
5599,27,Paris,1
5599,587,Paris,1
5599,103,Paris,1
5600,763,Hawalli,1
5600,1880,Kuwait,1
5600,1920,Hawalli,1
5601,1934,Singapore,1
5601,120,Singapore,1
5601,2971,Singapore,1
5602,984,Manado,1
5602,3050,Manado,1
5603,1416,Hawalli,1
5603,1731,Hawalli,1
5603,2584,Hawalli,1
5603,1651,Hawalli,1
5603,2179,Hawalli,1
5603,2551,Hawalli,1
5603,2798,Hawalli,1
5604,1539,Smolensk,1
5604,1571,Smolensk,1
5605,2656,Kyiv,1
5605,1069,Kyiv,1
5605,2570,Kyiv,1
5606,3110,Singapore,1
5607,1376,Bogota,1
5608,2331,Tunis,1
5609,1333,Panama,1
5609,2250,Panama,1
5609,928,Panama,1
5609,1783,Panama,1
5609,1859,Panama,1
5609,1120,Panama,1
5609,1202,Panama,1
5609,1239,Panama,1
5610,1847,Seville,1
5610,386,Seville,1
5610,213,Seville,1
5611,1507,Singapore,1
5611,779,Singapore,1
5611,293,Singapore,1
5611,79,Singapore,1
5611,873,Singapore,1
5612,1376,Bogota,1
5612,941,Bogota,1
5612,1968,Bogota,1
5613,941,Bogota,1
5614,2569,Lima,1
5614,2365,Lima,1
5615,2080,Brasilia,1
5615,1768,Brasilia,1
5616,1172,Asuncion,1
5616,1812,Asuncion,1
5616,2681,Asuncion,1
5616,2437,Asuncion,1
5617,803,Hawalli,1
5617,797,Kuwait,1
5618,321,Lima,1
5618,866,Lima,1
5618,3145,Lima,1
5618,2282,Lima,1
5618,2984,Lima,1
5618,1600,Lima,1
5619,3077,Bogota,1
5619,860,Bogota,1
5619,1965,Bogota,1
5619,2396,Bogota,1
5619,915,Bogota,1
5619,1815,Bogota,1
5619,639,Bogota,1
5619,1968,Bogota,1
5620,1785,Heredia,1
5620,2775,Heredia,1
5621,1027,Singapore,1
5621,2886,Singapore,1
5621,242,Singapore,1
5621,645,Singapore,1
5622,3127,Nicosia,1
5622,2595,Nicosia,1
5622,2506,Nicosia,1
5623,2272,Quezon City,1
5624,17,New Orleans,1
5624,1105,New Orleans,1
5624,16,New Orleans,1
5625,3174,Quezon City,1
5625,2903,Quezon City,1
5625,537,Quezon City,1
5625,981,Quezon City,1
5625,3118,Quezon City,1
5625,850,Quezon City,1
5625,2972,Quezon City,1
5626,472,Singapore,1
5626,2537,Singapore,1
5626,85,Singapore,1
5626,1013,Singapore,1
5626,3106,Singapore,1
5626,611,Singapore,1
5626,1342,Singapore,1
5627,1680,Singapore,1
5627,813,Singapore,1
5627,82,Singapore,1
5627,400,Singapore,1
5627,816,Singapore,1
5628,756,Minsk,1
5628,3066,Minsk,1
5628,3194,Minsk,1
5628,3014,Minsk,1
5629,2684,Colombo,1
5629,2546,Colombo,1
5629,2558,Colombo,1
5630,1755,Manado,1
5630,3050,Manado,1
5630,2653,Manado,1
5631,91,Lisbon,1
5631,104,Lisbon,1
5631,1282,Lisbon,1
5631,2880,Lisbon,1
5631,1819,Lisbon,1
5631,886,Lisbon,1
5631,108,Lisbon,1
5632,1123,Banda Aceh,1
5632,1122,Banda Aceh,1
5633,3164,Kuwait,1
5633,797,Kuwait,1
5633,1056,Hawalli,1
5633,1983,Hawalli,1
5634,1084,Brasilia,1
5634,1768,Brasilia,1
5634,248,Paris,1
5634,919,Brasilia,1
5635,193,Singapore,1
5635,2061,Singapore,1
5635,2392,Singapore,1
5636,217,Santo Domingo,1
5636,933,Santo Domingo,1
5636,1020,Santo Domingo,1
5637,306,Quezon City,1
5637,1051,Quezon City,1
5637,2254,Quezon City,1
5637,768,Quezon City,1
5637,3085,Quezon City,1
5637,1330,Quezon City,1
5638,59,Calgary,1
5639,3095,Lima,1
5639,1345,Lima,1
5639,3124,Lima,1
5639,1079,Lima,1
5639,1592,Lima,1
5639,593,Lima,1
5639,805,Lima,1
5640,369,Quezon City,1
5640,1028,Quezon City,1
5640,2966,Quezon City,1
5640,839,Quezon City,1
5640,2324,Quezon City,1
5640,1764,Quezon City,1
5640,1330,Quezon City,1
5640,2697,Quezon City,1
5640,1770,Quezon City,1
5641,225,Riga,1
5641,1897,Riga,1
5641,3100,Riga,1
5641,1178,Riga,1
5641,2355,Riga,1
5641,683,Riga,1
5642,1309,Buenos Aires,1
5643,2427,Kyiv,1
5643,1128,Kyiv,1
5643,2745,Kyiv,1
5643,859,Kyiv,1
5643,2856,Kyiv,1
5643,3158,Kyiv,1
5644,869,San Juan,1
5645,1615,Brasilia,1
5645,569,Brasilia,1
5645,678,Brasilia,1
5646,476,Taipei,1
5646,517,Taipei,1
5646,230,Taipei,1
5647,1468,Panama,1
5647,2171,Panama,1
5647,2349,Panama,1
5647,2978,Panama,1
5647,1859,Panama,1
5647,1120,Panama,1
5647,1713,Panama,1
5648,263,Jeddah,1
5648,547,Jeddah,1
5648,3059,Jeddah,1
5648,2371,Jeddah,1
5648,1464,Jeddah,1
5649,855,Lima,1
5649,713,Lima,1
5649,1205,Lima,1
5649,3095,Lima,1
5649,456,Lima,1
5649,2622,Lima,1
5650,859,Kyiv,1
5650,1078,Kyiv,1
5650,809,Kyiv,1
5650,1155,Kyiv,1
5650,1804,Kyiv,1
5651,2184,Quezon City,1
5652,423,Quezon City,1
5652,2743,Quezon City,1
5652,431,Quezon City,1
5652,349,Quezon City,1
5652,522,Quezon City,1
5652,926,Quezon City,1
5652,602,Quezon City,1
5652,943,Quezon City,1
5652,2966,Quezon City,1
5653,1756,Bogota,1
5653,2234,Bogota,1
5653,1055,Bogota,1
5653,892,Bogota,1
5653,592,Bogota,1
5653,941,Bogota,1
5654,929,Singapore,1
5654,186,Singapore,1
5654,107,Singapore,1
5654,874,Singapore,1
5655,189,Buenos Aires,1
5655,3189,Buenos Aires,1
5655,63,Buenos Aires,1
5655,378,Buenos Aires,1
5655,402,Buenos Aires,1
5655,2290,Buenos Aires,1
5655,1556,Buenos Aires,1
5656,1383,Colombo,1
5657,1355,Quezon City,1
5657,1470,Quezon City,1
5657,2024,Quezon City,1
5657,2473,Quezon City,1
5657,3072,Quezon City,1
5657,728,Quezon City,1
5657,1577,Quezon City,1
5658,3013,Hawalli,1
5658,1361,Hawalli,1
5658,2961,Kuwait,1
5658,2408,Hawalli,1
5659,779,Singapore,1
5659,244,Singapore,1
5659,317,Singapore,1
5659,120,Singapore,1
5660,1464,Jeddah,1
5660,2371,Jeddah,1
5660,1480,Jeddah,1
5660,1573,Jeddah,1
5660,3059,Jeddah,1
5660,1996,Jeddah,1
5660,263,Jeddah,1
5661,978,Asuncion,1
5661,2789,Asuncion,1
5661,1746,Asuncion,1
5661,1284,Asuncion,1
5661,1704,Asuncion,1
5662,136,Johannesburg,1
5663,1990,Quezon City,1
5663,2640,Quezon City,1
5663,531,Quezon City,1
5663,768,Quezon City,1
5663,2473,Quezon City,1
5663,1130,Quezon City,1
5664,755,Quezon City,1
5664,1827,Quezon City,1
5664,1311,Quezon City,1
5664,627,Quezon City,1
5664,3136,Quezon City,1
5665,442,Giza,1
5665,256,Giza,1
5666,1157,Banda Aceh,1
5667,2165,Beirut,1
5667,2503,Beirut,1
5667,3111,Beirut,1
5667,1136,Beirut,1
5668,1449,Panama,1
5668,1237,Panama,1
5668,987,Panama,1
5668,2639,Panama,1
5669,1122,Banda Aceh,1
5669,1024,Banda Aceh,1
5669,1161,Banda Aceh,1
5670,2624,Pinang,1
5670,1160,Pinang,1
5670,1043,Pinang,1
5671,1258,Pinang,1
5671,170,Pinang,1
5671,3131,Pinang,1
5671,265,Pinang,1
5671,589,Pinang,1
5671,1245,Pinang,1
5671,426,Pinang,1
5672,344,Santo Domingo,1
5672,2603,Santo Domingo,1
5673,927,Panama,1
5673,1317,San Juan,1
5673,585,San Juan,1
5675,1175,Hawalli,1
5675,700,Hawalli,1
5675,844,Hawalli,1
5675,2224,Hawalli,1
5675,2445,Hawalli,1
5676,2525,Dublin,1
5676,160,Dublin,1
5676,40,Dublin,1
5676,42,Dublin,1
5677,55,Paris,1
5677,250,Paris,1
5677,404,Paris,1
5678,63,Buenos Aires,1
5678,401,Buenos Aires,1
5678,1072,Buenos Aires,1
5678,273,Buenos Aires,1
5678,1500,Buenos Aires,1
5679,25,Paris,1
5679,152,Paris,1
5680,915,Bogota,1
5680,790,Cali,1
5681,55,Paris,1
5681,168,Paris,1
5681,29,Paris,1
5681,105,Paris,1
5682,481,Singapore,1
5682,134,Singapore,1
5682,718,Singapore,1
5682,318,Singapore,1
5682,623,Singapore,1
5682,159,Singapore,1
5682,452,Singapore,1
5682,544,Singapore,1
5683,177,Houston,1
5683,8,Houston,1
5683,7,Houston,1
5684,191,Singapore,1
5684,173,Singapore,1
5684,452,Singapore,1
5684,623,Singapore,1
5685,115,Lisbon,1
5685,114,Lisbon,1
5685,2252,Lisbon,1
5686,223,Singapore,1
5686,1593,Singapore,1
5686,204,Singapore,1
5686,494,Singapore,1
5686,645,Singapore,1
5687,608,Lima,1
5687,466,Lima,1
5687,1763,Lima,1
5687,581,Lima,1
5688,2907,Pinang,1
5688,1065,Pinang,1
5688,572,Pinang,1
5688,1946,Pinang,1
5688,2670,Pinang,1
5688,2191,Pinang,1
5689,971,Lima,1
5690,1646,Minsk,1
5690,3140,Minsk,1
5691,2063,Buenos Aires,1
5691,3189,Buenos Aires,1
5691,402,Buenos Aires,1
5692,628,Panama,1
5692,784,Panama,1
5692,1713,Panama,1
5692,952,Panama,1
5692,825,Panama,1
5692,2522,Panama,1
5693,2933,Minsk,1
5693,3194,Minsk,1
5693,1937,Minsk,1
5694,1041,Smolensk,1
5694,2981,Smolensk,1
5694,1571,Smolensk,1
5694,1447,Smolensk,1
5695,1940,Davao,1
5696,987,Panama,1
5696,1202,Panama,1
5696,1803,Panama,1
5696,2171,Panama,1
5696,825,Panama,1
5696,1375,Panama,1
5697,981,Quezon City,1
5697,754,Quezon City,1
5697,3129,Quezon City,1
5697,644,Quezon City,1
5697,2966,Quezon City,1
5698,84,Singapore,1
5698,73,Singapore,1
5698,81,Singapore,1
5698,135,Singapore,1
5698,82,Singapore,1
5698,1100,Singapore,1
5698,1457,Singapore,1
5698,284,Singapore,1
5699,945,Lima,1
5699,2286,Lima,1
5699,259,Lima,1
5699,753,Lima,1
5699,321,Lima,1
5699,887,Lima,1
5700,929,Singapore,1
5700,1507,Singapore,1
5700,76,Singapore,1
5700,244,Singapore,1
5701,1003,Riga,1
5701,996,Riga,1
5702,521,Quezon City,1
5702,2227,Quezon City,1
5702,2370,Quezon City,1
5702,2473,Quezon City,1
5703,2289,Quezon City,1
5703,1882,Quezon City,1
5703,1293,Quezon City,1
5703,2645,Quezon City,1
5703,1008,Quezon City,1
5704,1425,Minsk,1
5704,2064,Minsk,1
5704,1728,Minsk,1
5705,1788,Lima,1
5705,1961,Lima,1
5706,25,Paris,1
5706,55,Paris,1
5706,404,Paris,1
5707,2197,Quezon City,1
5707,2899,Quezon City,1
5707,1051,Quezon City,1
5707,1354,Quezon City,1
5708,474,Santo Domingo,1
5708,1335,Santo Domingo,1
5708,2009,Santo Domingo,1
5708,2603,Santo Domingo,1
5708,464,Santo Domingo,1
5709,359,Singapore,1
5709,1323,Singapore,1
5709,337,Singapore,1
5709,2183,Singapore,1
5709,277,Singapore,1
5710,2489,Hawalli,1
5710,1997,Hawalli,1
5710,2587,Hawalli,1
5710,2625,Kuwait,1
5711,2144,Quito,1
5711,2159,Quito,1
5711,962,Quito,1
5711,353,Quito,1
5711,429,Quito,1
5712,2164,Shanghai,1
5712,1513,Shanghai,1
5712,682,Shanghai,1
5713,42,Dublin,1
5713,814,Dublin,1
5714,982,San Salvador,1
5714,760,Nueva San Salvador,1
5715,2004,Asuncion,1
5715,1781,Asuncion,1
5715,1791,Asuncion,1
5715,2480,Asuncion,1
5715,1884,Asuncion,1
5716,1313,Quezon City,1
5716,2473,Quezon City,1
5716,1904,Quezon City,1
5716,537,Quezon City,1
5716,626,Quezon City,1
5717,748,Riga,1
5717,911,Riga,1
5717,664,Riga,1
5717,1512,Riga,1
5717,1516,Riga,1
5718,885,Manado,1
5718,1631,Manado,1
5718,2653,Manado,1
5718,1077,Manado,1
5718,1277,Manado,1
5718,1630,Manado,1
5718,849,Manado,1
5718,1044,Manado,1
5718,1185,Manado,1
5719,203,Antwerpen,1
5719,2910,Antwerpen,1
5720,2175,Piraeus,1
5721,1290,Hawalli,1
5721,1901,Hawalli,1
5721,1075,Hawalli,1
5721,1862,Kuwait,1
5721,2207,Hawalli,1
5722,2217,Fort-De-France,1
5722,2666,Fort-De-France,1
5722,3041,Fort-De-France,1
5722,2335,Fort-De-France,1
5722,2117,Fort-De-France,1
5723,853,Budapest,1
5723,750,Budapest,1
5724,77,Singapore,1
5724,124,Piraeus,1
5725,2388,Lima,1
5725,2723,Lima,1
5725,560,Lima,1
5726,428,Brasilia,1
5726,692,Brasilia,1
5726,1596,Brasilia,1
5726,1833,Brasilia,1
5726,485,Brasilia,1
5726,2436,Brasilia,1
5727,931,Odesa,1
5727,2937,Odesa,1
5728,1610,Paris,1
5729,107,Singapore,1
5729,137,Singapore,1
5729,398,Singapore,1
5729,1022,Singapore,1
5730,1940,Davao,1
5730,958,Davao,1
5730,3012,Davao,1
5730,3142,Davao,1
5731,1030,Pinang,1
5731,245,Pinang,1
5731,567,Pinang,1
5731,930,Pinang,1
5731,2414,Pinang,1
5732,657,Nicosia,1
5732,1071,Nicosia,1
5733,506,Bogota,1
5733,1201,Bogota,1
5733,1306,Bogota,1
5733,1756,Bogota,1
5733,1475,Bogota,1
5733,2806,Bogota,1
5733,2218,Bogota,1
5733,2986,Bogota,1
5734,2458,Hawalli,1
5734,1240,Jeddah,1
5734,2504,Hawalli,1
5734,1981,Hawalli,1
5734,2615,Muscat,1
5736,1993,Piraeus,1
5736,131,Piraeus,1
5736,3103,Piraeus,1
5736,155,Piraeus,1
5736,1587,Piraeus,1
5737,817,Manado,1
5737,1102,Manado,1
5737,2652,Manado,1
5737,2726,Manado,1
5737,3060,Manado,1
5738,1982,Tunis,1
5738,238,Paris,1
5738,27,Paris,1
5738,1070,Paris,1
5739,943,Quezon City,1
5739,3129,Quezon City,1
5740,678,Brasilia,1
5741,187,Tel Aviv-Yafo,1
5742,1439,Ipoh,1
5742,1654,Ipoh,1
5743,228,Prague,1
5743,38,Helsinki,1
5743,162,Stockholm,1
5744,1820,Minsk,1
5744,2933,Minsk,1
5745,522,Quezon City,1
5745,634,Quezon City,1
5745,2160,Quezon City,1
5745,333,Quezon City,1
5746,1247,Port of Spain,1
5746,2534,Port of Spain,1
5746,670,Port of Spain,1
5747,2867,Beirut,1
5748,1154,Banda Aceh,1
5749,1084,Brasilia,1
5749,1681,Brasilia,1
5749,2138,Brasilia,1
5749,2257,Brasilia,1
5749,709,Brasilia,1
5749,1273,Brasilia,1
5749,870,Brasilia,1
5749,1381,Brasilia,1
5749,2108,Brasilia,1
5750,377,Zurich,1
5750,927,Panama,1
5750,591,Zurich,1
5751,1725,Halfway Tree,1
5751,1854,Halfway Tree,1
5751,267,Halfway Tree,1
5751,882,Halfway Tree,1
5752,1507,Singapore,1
5752,216,Quezon City,1
5752,1529,Davao,1
5752,208,Singapore,1
5753,2363,Panama,1
5753,2171,Panama,1
5753,928,Panama,1
5753,2376,Panama,1
5753,628,Panama,1
5753,1237,Panama,1
5754,2445,Hawalli,1
5755,3079,Quezon City,1
5755,1661,Quezon City,1
5755,2406,Quezon City,1
5755,2848,Quezon City,1
5755,1354,Quezon City,1
5755,626,Quezon City,1
5756,1565,Singapore,1
5756,111,Singapore,1
5757,1380,Paris,1
5758,1158,Quezon City,1
5758,965,Quezon City,1
5759,1025,Talca,1
5759,1769,Talca,1
5759,1409,Talca,1
5760,1897,Riga,1
5760,1178,Riga,1
5760,2935,Riga,1
5760,2872,Riga,1
5760,2947,Riga,1
5760,1210,Riga,1
5761,1382,Hawalli,1
5761,2229,Hawalli,1
5761,1792,Hawalli,1
5762,2076,L'Ariana,1
5762,1793,L'Ariana,1
5762,1982,Tunis,1
5762,2498,L'Ariana,1
5762,1994,L'Ariana,1
5763,626,Quezon City,1
5763,1944,Quezon City,1
5763,3028,Quezon City,1
5763,3117,Quezon City,1
5764,3038,Jeddah,1
5764,2371,Jeddah,1
5765,913,Lima,1
5766,178,Singapore,1
5766,374,Singapore,1
5766,1593,Singapore,1
5766,779,Singapore,1
5766,813,Singapore,1
5767,770,Lima,1
5767,581,Lima,1
5767,905,Lima,1
5768,16,New Orleans,1
5769,2113,Minsk,1
5769,1728,Minsk,1
5769,2346,Minsk,1
5769,3014,Minsk,1
5769,3194,Minsk,1
5770,1926,Porto,1
5770,1213,Odesa,1
5770,897,Odesa,1
5770,710,Kyiv,1
5771,2004,Asuncion,1
5771,2922,Asuncion,1
5771,2480,Asuncion,1
5771,2755,Asuncion,1
5772,246,Shanghai,1
5772,642,Shanghai,1
5772,969,Shanghai,1
5773,1158,Quezon City,1
5773,240,Quezon City,1
5773,2438,Quezon City,1
5774,2177,Nueva San Salvador,1
5774,982,San Salvador,1
5774,435,Nueva San Salvador,1
5775,181,Singapore,1
5775,191,Singapore,1
5775,190,Singapore,1
5775,318,Singapore,1
5775,2627,Singapore,1
5775,117,Singapore,1
5776,98,Shanghai,1
5776,2164,Shanghai,1
5777,351,Budapest,1
5777,1938,Budapest,1
5778,1480,Jeddah,1
5778,2543,Jeddah,1
5778,2294,Jeddah,1
5778,3059,Jeddah,1
5778,2134,Jeddah,1
5778,2672,Jeddah,1
5779,189,Buenos Aires,1
5779,2126,Buenos Aires,1
5779,2708,Buenos Aires,1
5779,1485,Buenos Aires,1
5779,64,Buenos Aires,1
5779,365,Buenos Aires,1
5780,588,Amman,1
5780,1749,Amman,1
5781,148,Singapore,1
5781,1683,Singapore,1
5781,2988,Singapore,1
5781,1665,Singapore,1
5782,562,Quezon City,1
5782,1838,Quezon City,1
5782,715,Quezon City,1
5783,129,Houston,1
5784,1651,Hawalli,1
5784,920,Hawalli,1
5784,2587,Hawalli,1
5785,198,Buenos Aires,1
5786,228,Prague,1
5787,162,Stockholm,1
5788,221,Cordoba,1
5789,1057,Giza,1
5789,256,Giza,1
5789,442,Giza,1
5790,1886,Cairo,1
5791,838,Guayaquil,1
5791,2159,Quito,1
5792,2697,Quezon City,1
5792,1549,Quezon City,1
5792,533,Quezon City,1
5792,3057,Quezon City,1
5793,711,Kyiv,1
5793,2313,Kyiv,1
5793,2856,Kyiv,1
5793,1213,Odesa,1
5794,1343,Beirut,1
5795,182,Singapore,1
5795,106,Singapore,1
5795,1551,Singapore,1
5796,2940,Nairobi,1
5796,536,Nairobi,1
5797,1764,Quezon City,1
5797,521,Quezon City,1
5797,424,Quezon City,1
5797,3151,Quezon City,1
5797,1723,Quezon City,1
5797,1770,Quezon City,1
5797,1692,Quezon City,1
5797,2197,Quezon City,1
5798,685,Lima,1
5798,1572,Lima,1
5798,2098,Lima,1
5798,1308,Lima,1
5799,625,Quezon City,1
5799,381,Quezon City,1
5799,333,Quezon City,1
5799,3129,Quezon City,1
5799,1904,Quezon City,1
5800,1501,Asuncion,1
5800,1352,Asuncion,1
5800,1172,Asuncion,1
5800,1341,Asuncion,1
5800,1714,Asuncion,1
5801,1405,Manado,1
5801,638,Manado,1
5801,2726,Manado,1
5801,2386,Manado,1
5801,1053,Manado,1
5801,3177,Manado,1
5802,3061,Buenos Aires,1
5802,297,Buenos Aires,1
5802,2329,Buenos Aires,1
5803,2313,Kyiv,1
5803,1165,Kyiv,1
5803,1046,Kyiv,1
5803,1029,Kyiv,1
5803,959,Kyiv,1
5804,186,Singapore,1
5804,1551,Singapore,1
5804,2627,Singapore,1
5804,1062,Singapore,1
5805,1063,Pinang,1
5805,1043,Pinang,1
5805,462,Pinang,1
5805,2838,Pinang,1
5806,2454,Minsk,1
5807,131,Piraeus,1
5807,1697,Piraeus,1
5807,57,Piraeus,1
5807,2896,Piraeus,1
5808,608,Lima,1
5808,1271,Lima,1
5808,1874,Lima,1
5808,1454,Lima,1
5808,1233,Lima,1
5808,581,Lima,1
5808,713,Lima,1
5809,2324,Quezon City,1
5810,749,Singapore,1
5811,902,Odesa,1
5811,1481,Kyiv,1
5811,897,Odesa,1
5811,1080,Odesa,1
5811,1231,Odesa,1
5812,1697,Piraeus,1
5812,52,Piraeus,1
5812,157,Piraeus,1
5812,175,Piraeus,1
5812,2204,Piraeus,1
5812,1974,Piraeus,1
5812,239,Piraeus,1
5812,894,Piraeus,1
5812,34,Piraeus,1
5812,199,Piraeus,1
5812,196,Piraeus,1
5812,287,Piraeus,1
5813,1962,Heredia,1
5813,2046,Heredia,1
5813,1483,Heredia,1
5813,1607,Heredia,1
5815,165,Singapore,1
5816,2117,Fort-De-France,1
5816,2217,Fort-De-France,1
5816,3041,Fort-De-France,1
5816,2671,Fort-De-France,1
5817,165,Singapore,1
5817,2537,Singapore,1
5817,1860,Singapore,1
5817,148,Singapore,1
5817,807,Singapore,1
5817,813,Singapore,1
5817,494,Singapore,1
5817,1665,Singapore,1
5818,1034,Panama,1
5818,1229,Panama,1
5818,2732,Panama,1
5818,1859,Panama,1
5818,1244,Panama,1
5819,2926,New Orleans,1
5820,1927,Asuncion,1
5820,1787,Asuncion,1
5821,31,Paris,1
5822,1593,Singapore,1
5822,731,Singapore,1
5822,452,Singapore,1
5822,277,Singapore,1
5822,318,Singapore,1
5822,328,Singapore,1
5822,1851,Singapore,1
5823,175,Piraeus,1
5823,210,Piraeus,1
5824,1819,Lisbon,1
5824,91,Lisbon,1
5824,115,Lisbon,1
5825,659,Quezon City,1
5826,183,Fawley,1
5826,536,Nairobi,1
5826,2132,Nairobi,1
5826,1478,Nairobi,1
5827,1938,Budapest,1
5827,2925,Budapest,1
5827,302,Budapest,1
5827,342,Budapest,1
5827,1321,Budapest,1
5828,285,Lima,1
5828,2282,Lima,1
5828,905,Lima,1
5828,2168,Lima,1
5828,770,Lima,1
5828,1643,Lima,1
5828,2155,Lima,1
5829,455,Antwerpen,1
5829,272,Antwerpen,1
5829,433,Antwerpen,1
5830,226,Seville,1
5831,1,Houston,1
5831,14,Houston,1
5831,46,Houston,1
5831,18,Houston,1
5831,1957,Houston,1
5831,10,Houston,1
5831,220,Houston,1
5831,7,Houston,1
5831,47,Houston,1
5832,428,Brasilia,1
5832,973,Brasilia,1
5832,1458,Brasilia,1
5832,394,Brasilia,1
5832,752,Brasilia,1
5833,1577,Quezon City,1
5834,1131,Odesa,1
5834,1080,Odesa,1
5834,2047,Odesa,1
5835,2745,Kyiv,1
5835,859,Kyiv,1
5835,793,Kyiv,1
5835,2300,Kyiv,1
5836,253,Lima,1
5836,2209,Lima,1
5836,608,Lima,1
5836,566,Lima,1
5837,927,Panama,1
5837,1713,Panama,1
5837,2263,Panama,1
5837,1270,Panama,1
5837,1373,Panama,1
5837,1449,Panama,1
5838,1066,Fort-De-France,1
5838,2335,Fort-De-France,1
5838,3041,Fort-De-France,1
5839,768,Quezon City,1
5839,644,Quezon City,1
5839,1692,Quezon City,1
5839,1990,Quezon City,1
5839,2240,Quezon City,1
5840,1815,Bogota,1
5841,3184,Kuwait,1
5841,2190,Hawalli,1
5841,1614,Kuwait,1
5841,879,Hawalli,1
5841,2494,Hawalli,1
5842,190,Singapore,1
5842,165,Singapore,1
5842,452,Singapore,1
5842,293,Singapore,1
5842,79,Singapore,1
5842,276,Singapore,1
5842,540,Singapore,1
5843,1001,Amman,1
5843,1474,Amman,1
5844,1480,Jeddah,1
5844,2543,Jeddah,1
5845,2489,Hawalli,1
5845,2521,Hawalli,1
5845,1419,Hawalli,1
5845,2179,Hawalli,1
5845,1580,Hawalli,1
5846,2870,Hawalli,1
5846,2961,Kuwait,1
5846,1269,Hawalli,1
5847,2187,Budapest,1
5847,323,Budapest,1
5848,1401,Ad Damman,1
5849,321,Lima,1
5849,1956,Lima,1
5849,2950,Lima,1
5849,685,Lima,1
5849,1232,Lima,1
5849,2814,Lima,1
5849,603,Lima,1
5849,1532,Lima,1
5850,2052,Tunis,1
5850,1465,L'Ariana,1
5850,2076,L'Ariana,1
5850,2498,L'Ariana,1
5851,1056,Hawalli,1
5851,1857,Kuwait,1
5851,879,Hawalli,1
5851,2798,Hawalli,1
5852,546,Brasilia,1
5852,471,Brasilia,1
5852,1616,Brasilia,1
5853,2177,Nueva San Salvador,1
5853,1858,San Salvador,1
5853,1885,Nueva San Salvador,1
5854,1243,Concepcion,1
5855,1736,Singapore,1
5856,88,Singapore,1
5856,1038,Singapore,1
5857,109,Singapore,1
5857,337,Singapore,1
5858,1545,Baku,1
5859,906,Phuket,1
5859,1667,Phuket,1
5860,37,Helsinki,1
5860,162,Stockholm,1
5861,1040,Pinang,1
5861,3112,Pinang,1
5862,1849,Kyiv,1
5863,45,New Orleans,1
5864,630,Brasilia,1
5864,870,Brasilia,1
5864,1616,Brasilia,1
5864,538,Brasilia,1
5864,492,Brasilia,1
5864,1632,Brasilia,1
5865,169,Pinang,1
5865,245,Pinang,1
5865,896,Pinang,1
5865,1040,Pinang,1
5865,804,Pinang,1
5865,1163,Pinang,1
5865,1319,Pinang,1
5865,2369,Pinang,1
5865,2429,Pinang,1
5866,795,Sofia,1
5866,986,Sofia,1
5867,1125,Kyiv,1
5867,859,Kyiv,1
5867,2116,Kyiv,1
5867,1337,Kyiv,1
5867,3008,Kyiv,1
5867,2200,Kyiv,1
5867,2313,Kyiv,1
5868,27,Paris,1
5868,200,Paris,1
5868,296,Paris,1
5868,100,Paris,1
5868,168,Paris,1
5868,105,Paris,1
5868,587,Paris,1
5869,1852,Brasilia,1
5870,4,New Orleans,1
5870,49,New Orleans,1
5870,1115,New Orleans,1
5871,980,Kyiv,1
5871,1107,Kyiv,1
5871,2570,Kyiv,1
5872,850,Quezon City,1
5872,1355,Quezon City,1
5872,1770,Quezon City,1
5872,2903,Quezon City,1
5872,1470,Quezon City,1
5872,2060,Quezon City,1
5872,3151,Quezon City,1
5873,2429,Pinang,1
5873,1936,Pinang,1
5874,654,Quezon City,1
5874,2058,Quezon City,1
5874,1542,Quezon City,1
5874,512,Quezon City,1
5874,936,Quezon City,1
5874,2227,Quezon City,1
5875,394,Brasilia,1
5875,538,Brasilia,1
5875,2041,Brasilia,1
5875,778,Brasilia,1
5876,42,Dublin,1
5876,41,Dublin,1
5876,814,Dublin,1
5877,1178,Riga,1
5877,2935,Riga,1
5877,2947,Riga,1
5877,2440,Riga,1
5877,991,Riga,1
5878,987,Panama,1
5878,1034,Panama,1
5878,1229,Panama,1
5878,1803,Panama,1
5878,1859,Panama,1
5879,878,Riga,1
5879,1138,Riga,1
5880,671,Quezon City,1
5880,1349,Quezon City,1
5880,2757,Quezon City,1
5880,2777,Quezon City,1
5880,1542,Quezon City,1
5881,2710,Amman,1
5881,665,Amman,1
5882,3143,Pinang,1
5882,1147,Pinang,1
5883,129,Houston,1
5883,14,Houston,1
5884,986,Sofia,1
5885,2437,Asuncion,1
5885,2789,Asuncion,1
5886,802,Colombo,1
5887,636,Manado,1
5887,907,Manado,1
5887,1277,Manado,1
5887,3177,Manado,1
5887,1102,Manado,1
5887,2386,Manado,1
5887,1077,Manado,1
5887,1630,Manado,1
5888,2139,Pinang,1
5888,2357,Ipoh,1
5888,1701,Ipoh,1
5888,2621,Ipoh,1
5888,294,Ipoh,1
5888,3179,Ipoh,1
5889,1946,Pinang,1
5889,2326,Pinang,1
5889,2519,Pinang,1
5889,2907,Pinang,1
5889,3049,Pinang,1
5889,3143,Pinang,1
5889,632,Pinang,1
5889,368,Pinang,1
5889,1948,Pinang,1
5890,850,Quezon City,1
5890,765,Quezon City,1
5891,1494,Cali,1
5892,840,Kyiv,1
5892,722,Kyiv,1
5892,3008,Kyiv,1
5893,2192,Kyiv,1
5893,1125,Kyiv,1
5894,1239,Panama,1
5894,1859,Panama,1
5894,2263,Panama,1
5894,2767,Panama,1
5894,927,Panama,1
5894,1333,Panama,1
5894,2978,Panama,1
5895,1350,San Salvador,1
5895,435,Nueva San Salvador,1
5895,1569,San Salvador,1
5895,1885,Nueva San Salvador,1
5895,339,San Salvador,1
5896,2047,Odesa,1
5896,1131,Odesa,1
5897,1233,Lima,1
5897,805,Lima,1
5897,1454,Lima,1
5898,1597,Tunis,1
5899,826,Singapore,1
5899,1426,Singapore,1
5899,727,Singapore,1
5900,1168,Johannesburg,1
5901,2725,Banda Aceh,1
5902,795,Sofia,1
5902,986,Sofia,1
5903,1808,Bogota,1
5903,1376,Bogota,1
5904,1486,Pusan,1
5905,204,Singapore,1
5905,1576,Singapore,1
5905,122,Singapore,1
5905,244,Singapore,1
5905,1575,Singapore,1
5905,106,Singapore,1
5906,218,Singapore,1
5906,134,Singapore,1
5906,610,Singapore,1
5906,929,Singapore,1
5907,499,Budapest,1
5907,687,Budapest,1
5907,2779,Budapest,1
5908,1692,Quezon City,1
5908,766,Quezon City,1
5908,1652,Quezon City,1
5908,2903,Quezon City,1
5908,2203,Quezon City,1
5908,3151,Quezon City,1
5909,1461,Pinang,1
5909,1672,Pinang,1
5909,1460,Pinang,1
5909,1043,Pinang,1
5909,2185,Pinang,1
5909,1368,Pinang,1
5910,1852,Brasilia,1
5910,1326,Brasilia,1
5910,546,Brasilia,1
5910,778,Brasilia,1
5911,2181,Singapore,1
5912,2207,Hawalli,1
5912,2638,Hawalli,1
5913,549,Nairobi,1
5913,975,Nairobi,1
5914,1421,Santo Domingo,1
5914,344,Santo Domingo,1
5914,2603,Santo Domingo,1
5915,1531,Concepcion,1
5915,745,Concepcion,1
5915,403,Concepcion,1
5915,2682,Concepcion,1
5915,1451,Concepcion,1
5916,1509,Asuncion,1
5916,1891,Asuncion,1
5916,2703,Asuncion,1
5916,1284,Asuncion,1
5916,1248,Asuncion,1
5916,1877,Asuncion,1
5916,2480,Asuncion,1
5916,2681,Asuncion,1
5916,1625,Asuncion,1
5916,2350,Asuncion,1
5917,1306,Bogota,1
5917,1968,Bogota,1
5918,1804,Kyiv,1
5919,1125,Kyiv,1
5921,1421,Santo Domingo,1
5921,344,Santo Domingo,1
5921,2603,Santo Domingo,1
5921,214,Santo Domingo,1
5922,996,Riga,1
5922,748,Riga,1
5922,1138,Riga,1
5922,1488,Riga,1
5923,2332,Pinang,1
5923,1479,Pinang,1
5924,1621,Chang Rai,1
5924,1699,Chang Rai,1
5925,2675,Kyiv,1
5925,3069,Kyiv,1
5925,2313,Kyiv,1
5925,1078,Kyiv,1
5925,1069,Kyiv,1
5926,752,Brasilia,1
5926,3156,Brasilia,1
5927,704,Minsk,1
5927,2210,Minsk,1
5927,3194,Minsk,1
5928,17,New Orleans,1
5928,5,New Orleans,1
5929,368,Pinang,1
5929,1142,Pinang,1
5929,1523,Pinang,1
5929,812,Pinang,1
5929,1118,Pinang,1
5929,1479,Pinang,1
5929,3160,Pinang,1
5929,2670,Pinang,1
5930,249,Pinang,1
5930,1363,Pinang,1
5931,1721,Heredia,1
5931,2775,Heredia,1
5931,1962,Heredia,1
5931,1431,Heredia,1
5932,2121,Davao,1
5932,958,Davao,1
5932,2220,Davao,1
5933,2012,Quezon City,1
5933,877,Quezon City,1
5934,2480,Asuncion,1
5934,1535,Asuncion,1
5934,2255,Asuncion,1
5935,843,Cairo,1
5936,3027,Chang Rai,1
5937,2485,Quezon City,1
5938,1,Houston,1
5938,50,Houston,1
5939,640,Piraeus,1
5939,1871,Piraeus,1
5939,894,Piraeus,1
5939,210,Piraeus,1
5939,343,Piraeus,1
5939,2896,Piraeus,1
5940,35,Copenhagen,1
5940,587,Paris,1
5942,63,Buenos Aires,1
5942,297,Buenos Aires,1
5943,2140,Panama,1
5943,767,Panama,1
5943,1034,Panama,1
5943,1270,Panama,1
5943,1373,Panama,1
5944,796,Jeddah,1
5944,2672,Jeddah,1
5944,2543,Jeddah,1
5944,2371,Jeddah,1
5944,2424,Jeddah,1
5945,407,Singapore,1
5946,1018,Quezon City,1
5946,1779,Quezon City,1
5946,1775,Quezon City,1
5947,284,Singapore,1
5947,77,Singapore,1
5947,134,Singapore,1
5947,72,Singapore,1
5947,182,Singapore,1
5948,2415,Hawalli,1
5948,2422,Hawalli,1
5948,101,Vienna,1
5949,358,Shimonoseki,1
5950,453,Lima,1
5950,1094,Lima,1
5950,2622,Lima,1
5950,382,Lima,1
5950,551,Lima,1
5951,117,Singapore,1
5951,122,Singapore,1
5951,244,Singapore,1
5951,134,Singapore,1
5951,1715,Singapore,1
5951,771,Singapore,1
5951,73,Singapore,1
5952,241,Santo Domingo,1
5952,2603,Santo Domingo,1
5952,729,Santo Domingo,1
5952,1694,Santo Domingo,1
5953,414,Brasilia,1
5953,288,Brasilia,1
5953,658,Brasilia,1
5954,584,Stuttgart,1
5955,1611,Concepcion,1
5955,1492,Concepcion,1
5955,2694,Concepcion,1
5955,2682,Concepcion,1
5956,173,Singapore,1
5956,110,Singapore,1
5956,284,Singapore,1
5956,74,Singapore,1
5957,1244,Panama,1
5957,2104,Panama,1
5958,1084,Brasilia,1
5958,1458,Brasilia,1
5958,288,Brasilia,1
5958,501,Brasilia,1
5958,1796,Brasilia,1
5958,706,Brasilia,1
5959,1128,Kyiv,1
5959,2427,Kyiv,1
5959,2821,Kyiv,1
5959,840,Kyiv,1
5959,1046,Kyiv,1
5959,1119,Kyiv,1
5959,1344,Kyiv,1
5960,172,Piraeus,1
5960,175,Piraeus,1
5960,210,Piraeus,1
5960,287,Piraeus,1
5961,1823,Quezon City,1
5961,3022,Quezon City,1
5961,2743,Quezon City,1
5961,3031,Quezon City,1
5962,681,Lima,1
5962,416,Lima,1
5962,1592,Lima,1
5963,1431,Heredia,1
5963,292,Heredia,1
5963,1917,Alajuela,1
5963,2001,Alajuela,1
5963,1414,Alajuela,1
5964,2504,Hawalli,1
5964,1920,Hawalli,1
5965,939,Quezon City,1
5965,2768,Quezon City,1
5966,1858,San Salvador,1
5966,326,San Salvador,1
5966,339,San Salvador,1
5967,3145,Lima,1
5967,233,Lima,1
5967,551,Lima,1
5967,416,Lima,1
5967,2951,Lima,1
5967,372,Lima,1
5967,787,Lima,1
5967,382,Lima,1
5967,448,Lima,1
5967,945,Lima,1
5967,1094,Lima,1
5968,129,Houston,1
5968,2441,Houston,1
5968,2683,Houston,1
5968,14,Houston,1
5968,2527,Houston,1
5968,220,Houston,1
5968,1448,Houston,1
5968,130,Houston,1
5968,177,Houston,1
5969,1982,Tunis,1
5969,2498,L'Ariana,1
5970,2814,Lima,1
5970,2950,Lima,1
5970,528,Lima,1
5970,1956,Lima,1
5971,765,Quezon City,1
5971,654,Quezon City,1
5972,812,Pinang,1
5972,1887,Pinang,1
5972,3143,Pinang,1
5973,2437,Asuncion,1
5973,1469,Asuncion,1
5973,1891,Asuncion,1
5973,1446,Asuncion,1
5973,1877,Asuncion,1
5973,1501,Asuncion,1
5973,1953,Asuncion,1
5975,1250,Port of Spain,1
5975,1247,Port of Spain,1
5975,670,Port of Spain,1
5976,2687,Asuncion,1
5976,1685,Asuncion,1
5977,1210,Riga,1
5977,730,Riga,1
5977,2440,Riga,1
5977,761,Riga,1
5977,893,Riga,1
5978,1317,San Juan,1
5978,869,San Juan,1
5979,11,Houston,1
5980,1860,Singapore,1
5980,347,Singapore,1
5981,350,Shimonoseki,1
5981,305,Hiroshima,1
5981,304,Hiroshima,1
5982,1062,Singapore,1
5983,2445,Hawalli,1
5983,700,Hawalli,1
5983,2587,Hawalli,1
5984,251,Bucharest,1
5984,332,Bucharest,1
5985,969,Shanghai,1
5985,99,Shanghai,1
5986,2353,Banda Aceh,1
5986,1161,Banda Aceh,1
5986,2284,Pinang,1
5987,1308,Lima,1
5987,2622,Lima,1
5987,3006,Lima,1
5988,740,Singapore,1
5988,2886,Singapore,1
5988,142,Singapore,1
5988,182,Singapore,1
5988,121,Singapore,1
5988,2025,Singapore,1
5988,1457,Singapore,1
5989,2087,Brasilia,1
5989,1719,Brasilia,1
5990,1381,Brasilia,1
5990,2108,Brasilia,1
5990,2138,Brasilia,1
5991,200,Paris,1
5992,899,San Juan,1
5993,691,Kyiv,1
5993,1029,Kyiv,1
5993,1225,Kyiv,1
5993,2092,Kyiv,1
5994,276,Singapore,1
5994,2627,Singapore,1
5994,540,Singapore,1
5994,623,Singapore,1
5995,135,Singapore,1
5995,318,Singapore,1
5995,277,Singapore,1
5995,452,Singapore,1
5995,125,Singapore,1
5996,182,Singapore,1
5996,558,Singapore,1
5997,2675,Kyiv,1
5998,1862,Kuwait,1
5998,1792,Hawalli,1
5998,2020,Hawalli,1
5999,107,Singapore,1
5999,110,Singapore,1
5999,269,Singapore,1
6000,2264,Hawalli,1
6000,3184,Kuwait,1
6000,916,Kuwait,1
6000,3164,Kuwait,1
6000,700,Hawalli,1
6000,1983,Hawalli,1
6001,3184,Kuwait,1
6001,700,Hawalli,1
6001,1074,Hawalli,1
6001,2955,Hawalli,1
6001,3162,Hawalli,1
6002,580,Hermosillo,1
6002,205,Hermosillo,1
6003,1474,Amman,1
6003,2710,Amman,1
6003,1924,Amman,1
6003,665,Amman,1
6004,1125,Kyiv,1
6004,2242,Kyiv,1
6004,1103,Kyiv,1
6004,1225,Kyiv,1
6004,840,Kyiv,1
6005,1048,Pinang,1
6005,2634,Pinang,1
6005,1245,Pinang,1
6006,2425,Ipoh,1
6006,2709,Ipoh,1
6006,2122,Ipoh,1
6006,3070,Ipoh,1
6007,1096,Concepcion,1
6007,1432,Concepcion,1
6007,1329,Concepcion,1
6008,1553,Cali,1
6008,647,Cali,1
6009,309,Buenos Aires,1
6009,311,Buenos Aires,1
6009,697,Buenos Aires,1
6009,69,Buenos Aires,1
6009,1386,Buenos Aires,1
6009,401,Buenos Aires,1
6009,2837,Buenos Aires,1
6010,884,Colombo,1
6010,914,Colombo,1
6010,2684,Colombo,1
6010,802,Colombo,1
6010,1064,Colombo,1
6011,1217,Panama,1
6011,1120,Panama,1
6011,1202,Panama,1
6011,1262,Panama,1
6011,966,Panama,1
6011,1468,Panama,1
6011,1237,Panama,1
6011,784,Panama,1
6011,1086,Panama,1
6011,1239,Panama,1
6012,90,Vienna,1
6012,118,Vienna,1
6012,759,Vienna,1
6013,270,Bogota,1
6013,506,Bogota,1
6014,256,Giza,1
6014,1260,Cairo,1
6015,568,Colombo,1
6015,1064,Colombo,1
6015,2546,Colombo,1
6016,610,Singapore,1
6016,153,Singapore,1
6016,2285,Singapore,1
6016,400,Singapore,1
6016,3110,Singapore,1
6017,2963,Fort-De-France,1
6017,1045,Fort-De-France,1
6017,2217,Fort-De-France,1
6017,2666,Fort-De-France,1
6018,187,Tel Aviv-Yafo,1
6019,1799,Bogota,1
6019,1899,Bogota,1
6020,2063,Buenos Aires,1
6021,830,Manado,1
6021,638,Manado,1
6022,2217,Fort-De-France,1
6022,2117,Fort-De-France,1
6022,3092,Fort-De-France,1
6022,434,Fort-De-France,1
6023,391,Lima,1
6023,1435,Lima,1
6023,233,Lima,1
6023,913,Lima,1
6023,416,Lima,1
6023,2951,Lima,1
6024,1477,Lima,1
6024,1788,Lima,1
6024,1068,Lima,1
6024,1268,Lima,1
6024,2354,Lima,1
6024,2365,Lima,1
6024,2980,Lima,1
6024,2832,Lima,1
6024,1271,Lima,1
6024,1205,Lima,1
6025,80,Singapore,1
6026,1089,Johannesburg,1
6027,1430,Quezon City,1
6027,2151,Quezon City,1
6027,3063,Quezon City,1
6027,1990,Quezon City,1
6028,907,Manado,1
6028,1405,Manado,1
6028,1755,Manado,1
6028,638,Manado,1
6028,2812,Manado,1
6028,1102,Manado,1
6029,362,Johannesburg,1
6030,2779,Budapest,1
6030,495,Budapest,1
6030,302,Budapest,1
6031,530,Paris,1
6032,490,Valencia,1
6032,1623,Valencia,1
6032,597,Valencia,1
6032,313,Valencia,1
6032,1960,Valencia,1
6033,691,Kyiv,1
6033,898,Kyiv,1
6033,2192,Kyiv,1
6033,1806,Kyiv,1
6033,2745,Kyiv,1
6033,3137,Kyiv,1
6033,2116,Kyiv,1
6033,895,Kyiv,1
6034,1503,Lima,1
6034,1504,Lima,1
6034,1068,Lima,1
6034,2984,Lima,1
6035,1021,Colombo,1
6035,1383,Colombo,1
6036,429,Quito,1
6036,2144,Quito,1
6036,2159,Quito,1
6037,839,Quezon City,1
6037,938,Quezon City,1
6037,3193,Quezon City,1
6038,977,Bogota,1
6038,1898,Bogota,1
6038,514,Bogota,1
6039,2171,Panama,1
6039,2732,Panama,1
6039,628,Panama,1
6039,966,Panama,1
6039,1237,Panama,1
6039,784,Panama,1
6039,927,Panama,1
6039,1713,Panama,1
6039,1783,Panama,1
6040,27,Paris,1
6040,248,Paris,1
6040,31,Paris,1
6041,860,Bogota,1
6041,1376,Bogota,1
6041,270,Bogota,1
6041,941,Bogota,1
6042,452,Singapore,1
6042,242,Singapore,1
6042,540,Singapore,1
6042,1013,Singapore,1
6042,179,Singapore,1
6043,2371,Jeddah,1
6043,2424,Jeddah,1
6043,2543,Jeddah,1
6043,3038,Jeddah,1
6043,1240,Jeddah,1
6044,1116,Quezon City,1
6044,1612,Quezon City,1
6044,381,Quezon City,1
6044,1823,Quezon City,1
6044,432,Quezon City,1
6044,562,Quezon City,1
6044,1779,Quezon City,1
6044,2899,Quezon City,1
6045,109,Singapore,1
6045,856,Singapore,1
6045,82,Singapore,1
6045,182,Singapore,1
6045,2886,Singapore,1
6046,1075,Hawalli,1
6046,763,Hawalli,1
6046,2786,Hawalli,1
6046,2462,Hawalli,1
6046,2224,Hawalli,1
6047,22,Paris,1
6047,479,Paris,1
6047,29,Paris,1
6048,855,Lima,1
6048,1477,Lima,1
6049,2346,Minsk,1
6049,2853,Minsk,1
6049,2933,Minsk,1
6049,1636,Minsk,1
6049,2051,Minsk,1
6050,1982,Tunis,1
6051,1128,Kyiv,1
6051,1493,Kyiv,1
6051,1806,Kyiv,1
6051,3137,Kyiv,1
6051,3008,Kyiv,1
6051,895,Kyiv,1
6051,1078,Kyiv,1
6052,670,Port of Spain,1
6053,1899,Bogota,1
6053,592,Bogota,1
6053,1716,Bogota,1
6053,1536,Bogota,1
6054,711,Kyiv,1
6054,1225,Kyiv,1
6054,1281,Kyiv,1
6054,1624,Kyiv,1
6054,2116,Kyiv,1
6054,2242,Kyiv,1
6055,2713,Cordoba,1
6055,2891,Cordoba,1
6056,541,Buenos Aires,1
6056,3107,Buenos Aires,1
6057,1723,Quezon City,1
6058,785,Brasilia,1
6058,1852,Brasilia,1
6058,394,Brasilia,1
6058,2457,Brasilia,1
6059,2359,Lisbon,1
6059,296,Paris,1
6059,114,Lisbon,1
6060,1989,Pinang,1
6060,1744,Fremantle,1
6060,1092,Fremantle,1
6060,1868,Perth,1
6060,317,Singapore,1
6060,138,Perth,1
6061,907,Manado,1
6061,2652,Manado,1
6061,1280,Manado,1
6062,1125,Kyiv,1
6062,2092,Kyiv,1
6062,3075,Kyiv,1
6062,710,Kyiv,1
6062,2188,Kyiv,1
6063,1874,Lima,1
6063,2018,Lima,1
6063,560,Lima,1
6063,579,Lima,1
6063,2428,Lima,1
6063,734,Lima,1
6063,1233,Lima,1
6063,1454,Lima,1
6064,69,Buenos Aires,1
6064,70,Buenos Aires,1
6064,68,Buenos Aires,1
6065,1721,Heredia,1
6065,1601,Alajuela,1
6066,87,Singapore,1
6066,284,Singapore,1
6066,85,Singapore,1
6066,109,Singapore,1
6066,929,Singapore,1
6067,1118,Pinang,1
6067,346,Pinang,1
6067,1160,Pinang,1
6067,3143,Pinang,1
6067,2670,Pinang,1
6067,348,Pinang,1
6067,3160,Pinang,1
6067,1047,Pinang,1
6067,572,Pinang,1
6068,1362,Hawalli,1
6068,879,Hawalli,1
6068,1382,Hawalli,1
6069,964,Doha,1
6070,295,Guayaquil,1
6070,782,Guayaquil,1
6070,904,Guayaquil,1
6071,1887,Pinang,1
6071,1035,Pinang,1
6071,3045,Pinang,1
6071,375,Pinang,1
6071,960,Pinang,1
6071,3039,Pinang,1
6072,1357,Lima,1
6072,753,Lima,1
6072,992,Lima,1
6073,142,Singapore,1
6073,87,Singapore,1
6073,1551,Singapore,1
6074,1877,Asuncion,1
6074,1446,Asuncion,1
6074,1469,Asuncion,1
6074,1519,Asuncion,1
6074,1884,Asuncion,1
6074,1428,Asuncion,1
6074,2687,Asuncion,1
6075,929,Singapore,1
6075,181,Singapore,1
6075,1496,Singapore,1
6075,2061,Singapore,1
6075,816,Singapore,1
6076,996,Riga,1
6076,1897,Riga,1
6076,3100,Riga,1
6076,664,Riga,1
6076,2947,Riga,1
6077,677,Davao,1
6077,2473,Quezon City,1
6077,3071,Davao,1
6077,1417,Davao,1
6077,2423,Davao,1
6078,992,Lima,1
6078,2622,Lima,1
6078,1869,Lima,1
6079,771,Singapore,1
6079,1100,Singapore,1
6079,125,Singapore,1
6079,284,Singapore,1
6080,10,Houston,1
6080,3,Houston,1
6081,1981,Hawalli,1
6081,700,Hawalli,1
6081,1745,Kuwait,1
6081,2587,Hawalli,1
6081,3165,Hawalli,1
6082,2012,Quezon City,1
6082,626,Quezon City,1
6082,765,Quezon City,1
6083,1292,Quezon City,1
6083,1051,Quezon City,1
6083,2861,Quezon City,1
6083,333,Quezon City,1
6083,669,Quezon City,1
6083,2899,Quezon City,1
6083,1696,Quezon City,1
6083,2044,Quezon City,1
6084,39,Stockholm,1
6084,1690,Stockholm,1
6085,957,Davao,1
6086,967,Lima,1
6086,1435,Lima,1
6086,459,Lima,1
6086,855,Lima,1
6086,2984,Lima,1
6087,2386,Manado,1
6088,547,Jeddah,1
6088,263,Jeddah,1
6089,341,Hiroshima,1
6090,351,Budapest,1
6090,687,Budapest,1
6091,1935,Riga,1
6091,1285,Riga,1
6092,3137,Kyiv,1
6092,2930,Kyiv,1
6093,2462,Hawalli,1
6093,1361,Hawalli,1
6093,2398,Hawalli,1
6093,2642,Hawalli,1
6093,2264,Hawalli,1
6094,1625,Asuncion,1
6094,2687,Asuncion,1
6094,1284,Asuncion,1
6094,1568,Asuncion,1
6095,353,Quito,1
6095,904,Guayaquil,1
6096,24,Paris,1
6096,572,Pinang,1
6096,21,Paris,1
6096,1035,Pinang,1
6097,2739,Quezon City,1
6097,2892,Quezon City,1
6097,280,Quezon City,1
6097,654,Quezon City,1
6097,1104,Quezon City,1
6097,1882,Quezon City,1
6097,644,Quezon City,1
6097,562,Quezon City,1
6098,1729,Nairobi,1
6098,744,Nairobi,1
6098,1930,Nairobi,1
6098,1478,Nairobi,1
6099,244,Singapore,1
6099,1173,Singapore,1
6099,1310,Singapore,1
6099,718,Singapore,1
6099,135,Singapore,1
6100,247,Stockholm,1
6101,472,Singapore,1
6101,165,Singapore,1
6102,2543,Jeddah,1
6103,737,Kuwait,1
6103,2811,Hawalli,1
6103,2721,Hawalli,1
6103,2566,Hawalli,1
6104,121,Singapore,1
6104,218,Singapore,1
6104,122,Singapore,1
6104,85,Singapore,1
6104,727,Singapore,1
6104,1110,Singapore,1
6105,2655,Colombo,1
6106,2947,Riga,1
6106,1935,Riga,1
6107,1667,Phuket,1
6107,906,Phuket,1
6108,126,Singapore,1
6109,2713,Cordoba,1
6110,273,Buenos Aires,1
6110,620,Buenos Aires,1
6110,498,Buenos Aires,1
6110,545,Buenos Aires,1
6110,3189,Buenos Aires,1
6110,64,Buenos Aires,1
6110,1309,Buenos Aires,1
6111,2135,Asuncion,1
6111,1510,Asuncion,1
6111,1172,Asuncion,1
6111,1685,Asuncion,1
6111,2796,Asuncion,1
6112,472,Singapore,1
6112,494,Singapore,1
6112,400,Singapore,1
6112,1052,Singapore,1
6113,2163,Almaty,1
6114,569,Brasilia,1
6114,709,Brasilia,1
6114,2138,Brasilia,1
6114,1780,Brasilia,1
6115,1703,Minsk,1
6115,1689,Minsk,1
6115,1967,Minsk,1
6116,1721,Heredia,1
6116,2201,Alajuela,1
6116,2609,Alajuela,1
6116,1476,Heredia,1
6117,2070,Quezon City,1
6117,1143,Quezon City,1
6117,532,Quezon City,1
6117,938,Quezon City,1
6118,2958,Fort-De-France,1
6118,434,Fort-De-France,1
6118,2964,Fort-De-France,1
6118,2117,Fort-De-France,1
6119,1563,Brasilia,1
6119,1381,Brasilia,1
6119,471,Brasilia,1
6120,1336,Minsk,1
6120,1820,Minsk,1
6121,1891,Asuncion,1
6121,2796,Asuncion,1
6121,1341,Asuncion,1
6121,1812,Asuncion,1
6122,1194,Pinang,1
6122,2429,Pinang,1
6122,3039,Pinang,1
6123,1458,Brasilia,1
6123,2457,Brasilia,1
6123,394,Brasilia,1
6123,538,Brasilia,1
6123,2863,Brasilia,1
6123,1772,Brasilia,1
6123,569,Brasilia,1
6123,706,Brasilia,1
6123,2080,Brasilia,1
6123,3053,Brasilia,1
6124,2238,Kyrenia,1
6124,3192,Kyrenia,1
6124,2102,Kyrenia,1
6124,2509,Kyrenia,1
6124,2074,Kyrenia,1
6125,1081,Kuwait,1
6126,188,Singapore,1
6126,2988,Singapore,1
6126,540,Singapore,1
6127,1967,Minsk,1
6127,1278,Minsk,1
6127,1662,Minsk,1
6128,1218,L'Ariana,1
6128,2498,L'Ariana,1
6128,1456,L'Ariana,1
6128,2076,L'Ariana,1
6129,30,Paris,1
6129,1033,Asuncion,1
6129,2681,Asuncion,1
6129,2162,Asuncion,1
6129,1891,Asuncion,1
6129,200,Paris,1
6129,1222,Asuncion,1
6129,1501,Asuncion,1
6131,1510,Asuncion,1
6131,1625,Asuncion,1
6132,1625,Asuncion,1
6132,1787,Asuncion,1
6132,1617,Asuncion,1
6132,2789,Asuncion,1
6132,2877,Asuncion,1
6133,2557,Hawalli,1
6133,2870,Hawalli,1
6133,1731,Hawalli,1
6133,2626,Hawalli,1
6133,2551,Hawalli,1
6133,2493,Hawalli,1
6133,2601,Hawalli,1
6134,2224,Hawalli,1
6134,1901,Hawalli,1
6134,2800,Hawalli,1
6134,2644,Kuwait,1
6134,1497,Kuwait,1
6135,1221,Heredia,1
6135,2939,Alajuela,1
6135,2913,Alajuela,1
6135,2526,Heredia,1
6136,317,Singapore,1
6136,509,Singapore,1
6136,2468,Singapore,1
6136,1658,Singapore,1
6137,1597,Tunis,1
6137,1994,L'Ariana,1
6137,1878,Tunis,1
6138,2648,Ho Chi Minh City,1
6139,796,Jeddah,1
6139,1240,Jeddah,1
6139,1464,Jeddah,1
6139,363,Jeddah,1
6139,447,Jeddah,1
6139,1480,Jeddah,1
6139,2543,Jeddah,1
6140,860,Bogota,1
6140,735,Bogota,1
6140,2120,Bogota,1
6140,1815,Bogota,1
6140,1376,Bogota,1
6140,1898,Bogota,1
6141,637,Hermosillo,1
6141,205,Hermosillo,1
6141,310,Hermosillo,1
6141,580,Hermosillo,1
6142,189,Buenos Aires,1
6142,273,Buenos Aires,1
6142,483,Buenos Aires,1
6142,534,Buenos Aires,1
6143,622,Pusan,1
6143,3106,Singapore,1
6143,3002,Singapore,1
6144,2317,Quezon City,1
6144,938,Quezon City,1
6144,1827,Quezon City,1
6144,562,Quezon City,1
6144,765,Quezon City,1
6145,1667,Phuket,1
6146,297,Buenos Aires,1
6146,70,Buenos Aires,1
6146,62,Buenos Aires,1
6146,3189,Buenos Aires,1
6146,189,Buenos Aires,1
6146,378,Buenos Aires,1
6146,383,Buenos Aires,1
6147,99,Shanghai,1
6147,234,Singapore,1
6147,749,Singapore,1
6148,495,Budapest,1
6148,1559,Budapest,1
6148,542,Budapest,1
6149,2195,Hawalli,1
6149,2721,Hawalli,1
6149,2917,Hawalli,1
6150,1182,San Salvador,1
6150,435,Nueva San Salvador,1
6151,1070,Paris,1
6152,1248,Asuncion,1
6152,2437,Asuncion,1
6152,1884,Asuncion,1
6152,1704,Asuncion,1
6152,978,Asuncion,1
6152,1428,Asuncion,1
6153,2088,Lima,1
6154,1852,Brasilia,1
6154,678,Brasilia,1
6154,1598,Brasilia,1
6154,538,Brasilia,1
6154,679,Brasilia,1
6154,1768,Brasilia,1
6155,2210,Minsk,1
6155,2853,Minsk,1
6155,3019,Minsk,1
6155,791,Minsk,1
6155,2454,Minsk,1
6156,1027,Singapore,1
6156,1507,Singapore,1
6156,276,Singapore,1
6156,544,Singapore,1
6157,1104,Quezon City,1
6157,1764,Quezon City,1
6157,3108,Davao,1
6158,1064,Colombo,1
6158,914,Colombo,1
6158,1021,Colombo,1
6158,568,Colombo,1
6159,2619,Piraeus,1
6160,1665,Singapore,1
6160,1038,Singapore,1
6160,1551,Singapore,1
6160,106,Singapore,1
6160,125,Singapore,1
6161,666,Quezon City,1
6161,3090,Quezon City,1
6161,1143,Quezon City,1
6161,939,Quezon City,1
6161,3085,Quezon City,1
6162,803,Hawalli,1
6162,920,Hawalli,1
6163,437,Kyiv,1
6163,840,Kyiv,1
6163,2675,Kyiv,1
6163,959,Kyiv,1
6163,1069,Kyiv,1
6164,1164,Panama,1
6164,1918,Panama,1
6165,391,Lima,1
6165,581,Lima,1
6165,1193,Lima,1
6165,1308,Lima,1
6165,253,Lima,1
6165,520,Lima,1
6165,1592,Lima,1
6166,1580,Hawalli,1
6166,1075,Hawalli,1
6166,3165,Hawalli,1
6166,3161,Hawalli,1
6167,259,Lima,1
6167,1435,Lima,1
6168,506,Bogota,1
6168,698,Bogota,1
6168,1306,Bogota,1
6169,1917,Alajuela,1
6169,1498,Alajuela,1
6170,72,Singapore,1
6170,88,Singapore,1
6170,2183,Singapore,1
6171,710,Kyiv,1
6171,409,Kyiv,1
6171,1286,Kyiv,1
6171,2442,Kyiv,1
6171,1011,Kyiv,1
6171,2427,Kyiv,1
6171,859,Kyiv,1
6171,2119,Kyiv,1
6171,1804,Kyiv,1
6173,1140,Kuwait,1
6174,218,Singapore,1
6174,1426,Singapore,1
6174,1575,Singapore,1
6174,204,Singapore,1
6174,1022,Singapore,1
6175,1924,Amman,1
6175,2577,Amman,1
6176,2006,Kaliningrad,1
6176,2141,Kaliningrad,1
6177,297,Buenos Aires,1
6178,200,Paris,1
6178,32,Paris,1
6178,438,Paris,1
6178,21,Paris,1
6179,1307,Brasilia,1
6179,546,Brasilia,1
6179,62,Buenos Aires,1
6179,621,Buenos Aires,1
6179,1309,Buenos Aires,1
6180,1298,Singapore,1
6180,127,Singapore,1
6180,1515,Singapore,1
6180,2183,Singapore,1
6180,317,Singapore,1
6181,3071,Davao,1
6181,708,Davao,1
6181,3108,Davao,1
6182,88,Singapore,1
6182,718,Singapore,1
6182,182,Singapore,1
6182,509,Singapore,1
6182,276,Singapore,1
6182,1100,Singapore,1
6182,317,Singapore,1
6182,1860,Singapore,1
6182,908,Singapore,1
6183,1117,Pinang,1
6183,1065,Pinang,1
6183,418,Pinang,1
6184,1344,Kyiv,1
6184,1624,Kyiv,1
6184,980,Kyiv,1
6184,2856,Kyiv,1
6184,793,Kyiv,1
6185,911,Riga,1
6185,2440,Riga,1
6185,225,Riga,1
6186,770,Lima,1
6186,2723,Lima,1
6186,285,Lima,1
6187,778,Brasilia,1
6187,1644,Brasilia,1
6187,1084,Brasilia,1
6188,2789,Asuncion,1
6188,1446,Asuncion,1
6188,1509,Asuncion,1
6188,1501,Asuncion,1
6188,1884,Asuncion,1
6188,1561,Asuncion,1
6188,2307,Asuncion,1
6188,1222,Asuncion,1
6189,505,Quezon City,1
6189,2706,Quezon City,1
6189,997,Quezon City,1
6189,532,Quezon City,1
6190,99,Shanghai,1
6190,1267,Shanghai,1
6191,411,Guayaquil,1
6191,2486,Guayaquil,1
6192,4,New Orleans,1
6192,1105,New Orleans,1
6193,16,New Orleans,1
6194,1230,Beirut,1
6194,1343,Beirut,1
6194,2867,Beirut,1
6195,677,Davao,1
6195,958,Davao,1
6196,982,San Salvador,1
6196,339,San Salvador,1
6197,146,Paris,1
6197,24,Paris,1
6197,32,Paris,1
6197,2335,Fort-De-France,1
6198,102,Frankfurt,1
6198,889,Frankfurt,1
6199,1981,Hawalli,1
6200,907,Manado,1
6200,849,Manado,1
6200,1185,Manado,1
6200,694,Manado,1
6200,3060,Manado,1
6200,1472,Manado,1
6201,1123,Banda Aceh,1
6201,1154,Banda Aceh,1
6202,1160,Pinang,1
6202,1479,Pinang,1
6202,589,Pinang,1
6203,2853,Minsk,1
6203,1703,Minsk,1
6203,1689,Minsk,1
6203,3140,Minsk,1
6204,635,L'Ariana,1
6204,1982,Tunis,1
6204,1994,L'Ariana,1
6204,1218,L'Ariana,1
6204,2076,L'Ariana,1
6205,1231,Odesa,1
6205,711,Kyiv,1
6205,1128,Kyiv,1
6205,409,Kyiv,1
6205,1054,Kyiv,1
6207,382,Lima,1
6207,2211,Callao,1
6208,2961,Kuwait,1
6208,3161,Hawalli,1
6208,1651,Hawalli,1
6209,1405,Manado,1
6209,618,Manado,1
6209,1620,Manado,1
6210,636,Manado,1
6210,984,Manado,1
6210,617,Manado,1
6210,817,Manado,1
6210,934,Manado,1
6210,1472,Manado,1
6211,1090,La Paz,1
6211,2231,La Paz,1
6211,1988,La Paz,1
6212,1080,Odesa,1
6212,1095,Odesa,1
6213,1519,Asuncion,1
6214,313,Valencia,1
6215,464,Santo Domingo,1
6216,165,Singapore,1
6216,1736,Singapore,1
6216,504,Singapore,1
6217,2586,Hawalli,1
6217,2489,Hawalli,1
6217,763,Hawalli,1
6218,60,Edmonton,1
6219,2150,Valencia,1
6220,1995,Quezon City,1
6220,1542,Quezon City,1
6220,2946,Quezon City,1
6220,666,Quezon City,1
6220,837,Quezon City,1
6220,505,Quezon City,1
6220,936,Quezon City,1
6221,673,Bogota,1
6222,37,Helsinki,1
6222,161,Helsinki,1
6223,2333,Lima,1
6223,1477,Lima,1
6223,1592,Lima,1
6224,285,Lima,1
6224,459,Lima,1
6224,448,Lima,1
6224,862,Lima,1
6224,2949,Lima,1
6225,1174,Halfway Tree,1
6225,1725,Halfway Tree,1
6226,742,Santo Domingo,1
6227,1502,Fort-De-France,1
6228,3129,Quezon City,1
6228,736,Quezon City,1
6228,531,Quezon City,1
6228,1770,Quezon City,1
6228,537,Quezon City,1
6228,716,Quezon City,1
6229,2509,Kyrenia,1
6229,1071,Nicosia,1
6229,1466,Nicosia,1
6229,1991,Nicosia,1
6230,592,Bogota,1
6230,673,Bogota,1
6230,698,Bogota,1
6231,592,Bogota,1
6232,1178,Riga,1
6232,573,Tallinn,1
6232,2113,Minsk,1
6232,1144,Minsk,1
6232,704,Minsk,1
6232,1689,Minsk,1
6232,1967,Minsk,1
6233,1417,Davao,1
6233,1505,Davao,1
6233,677,Davao,1
6233,957,Davao,1
6234,1509,Asuncion,1
6234,2162,Asuncion,1
6234,2681,Asuncion,1
6234,2004,Asuncion,1
6234,2908,Asuncion,1
6234,1284,Asuncion,1
6235,829,Hawalli,1
6235,1382,Hawalli,1
6235,2467,Kuwait,1
6235,1981,Hawalli,1
6235,2179,Hawalli,1
6235,700,Hawalli,1
6235,1497,Kuwait,1
6235,1580,Hawalli,1
6235,1997,Hawalli,1
6235,2493,Hawalli,1
6236,3025,Hiroshima,1
6236,327,Hiroshima,1
6237,2495,Quezon City,1
6237,1589,Quezon City,1
6237,441,Quezon City,1
6238,368,Pinang,1
6238,1955,Pinang,1
6238,1782,Pinang,1
6238,1118,Pinang,1
6238,1948,Pinang,1
6238,572,Pinang,1
6238,811,Pinang,1
6238,2369,Pinang,1
6238,1946,Pinang,1
6238,2670,Pinang,1
6238,346,Pinang,1
6239,1427,Caracas,1
6240,121,Singapore,1
6240,1038,Singapore,1
6240,111,Singapore,1
6240,135,Singapore,1
6241,2863,Brasilia,1
6241,778,Brasilia,1
6241,501,Brasilia,1
6241,1644,Brasilia,1
6241,3109,Brasilia,1
6242,1332,Kyiv,1
6243,902,Odesa,1
6243,2062,Odesa,1
6243,931,Odesa,1
6244,1935,Riga,1
6244,3100,Riga,1
6244,2872,Riga,1
6245,1040,Pinang,1
6245,3021,Pinang,1
6245,1748,Pinang,1
6245,2802,Pinang,1
6246,871,Kuwait,1
6246,2625,Kuwait,1
6246,2467,Kuwait,1
6246,2587,Hawalli,1
6246,2458,Hawalli,1
6247,1245,Pinang,1
6247,2191,Pinang,1
6247,2429,Pinang,1
6247,1461,Pinang,1
6247,1936,Pinang,1
6247,1795,Pinang,1
6247,2802,Pinang,1
6248,1158,Quezon City,1
6248,3085,Quezon City,1
6248,562,Quezon City,1
6248,1330,Quezon City,1
6248,1823,Quezon City,1
6249,2179,Hawalli,1
6249,2811,Hawalli,1
6250,1782,Pinang,1
6250,2326,Pinang,1
6250,2301,Pinang,1
6250,3049,Pinang,1
6250,2191,Pinang,1
6250,1194,Pinang,1
6251,1789,Lima,1
6251,1276,Lima,1
6251,1643,Lima,1
6251,1232,Lima,1
6251,1233,Lima,1
6252,583,Prague,1
6253,477,Buenos Aires,1
6253,70,Buenos Aires,1
6253,309,Buenos Aires,1
6254,25,Paris,1
6254,250,Paris,1
6254,841,Paris,1
6254,1282,Lisbon,1
6255,390,San Juan,1
6255,585,San Juan,1
6256,1419,Hawalli,1
6256,1264,Hawalli,1
6256,2145,Hawalli,1
6256,2494,Hawalli,1
6256,2167,Hawalli,1
6256,1175,Hawalli,1
6257,368,Pinang,1
6257,1142,Pinang,1
6257,1065,Pinang,1
6258,318,Singapore,1
6259,1513,Shanghai,1
6259,2164,Shanghai,1
6260,359,Singapore,1
6260,1934,Singapore,1
6260,1715,Singapore,1
6260,151,Singapore,1
6261,251,Bucharest,1
6262,1417,Davao,1
6263,272,Antwerpen,1
6263,255,Antwerpen,1
6263,1387,Antwerpen,1
6263,384,Antwerpen,1
6264,1122,Banda Aceh,1
6264,2353,Banda Aceh,1
6265,1352,Asuncion,1
6265,1977,Asuncion,1
6265,1446,Asuncion,1
6265,978,Asuncion,1
6265,1501,Asuncion,1
6266,767,Panama,1
6266,1375,Panama,1
6266,1803,Panama,1
6266,2171,Panama,1
6267,27,Paris,1
6267,24,Paris,1
6267,119,Paris,1
6267,950,Paris,1
6268,839,Quezon City,1
6268,240,Quezon City,1
6268,2452,Quezon City,1
6269,1487,New Delhi,1
6270,51,Paris,1
6270,278,Paris,1
6271,744,Nairobi,1
6273,2293,Quezon City,1
6273,441,Quezon City,1
6273,2324,Quezon City,1
6274,109,Singapore,1
6274,452,Singapore,1
6274,337,Singapore,1
6274,548,Singapore,1
6274,1552,Singapore,1
6274,2563,Singapore,1
6274,84,Singapore,1
6274,1027,Singapore,1
6274,318,Singapore,1
6275,3194,Minsk,1
6275,2819,Minsk,1
6275,1820,Minsk,1
6275,704,Minsk,1
6275,1703,Minsk,1
6276,332,Bucharest,1
6276,258,Bucharest,1
6276,331,Bucharest,1
6277,96,Lisbon,1
6278,1580,Hawalli,1
6278,2195,Hawalli,1
6278,2551,Hawalli,1
6278,1651,Hawalli,1
6278,2756,Hawalli,1
6278,1792,Hawalli,1
6279,2558,Colombo,1
6279,1383,Colombo,1
6280,2636,Quezon City,1
6280,1837,Quezon City,1
6281,1486,Pusan,1
6282,287,Piraeus,1
6282,52,Piraeus,1
6283,1979,Lima,1
6283,2950,Lima,1
6284,1000,Piraeus,1
6284,52,Piraeus,1
6284,124,Piraeus,1
6285,928,Panama,1
6285,2990,Panama,1
6285,1468,Panama,1
6285,1803,Panama,1
6285,952,Panama,1
6285,1375,Panama,1
6285,628,Panama,1
6286,3164,Kuwait,1
6286,2809,Hawalli,1
6286,2420,Hawalli,1
6286,3162,Hawalli,1
6286,2241,Hawalli,1
6286,2586,Hawalli,1
6286,2251,Hawalli,1
6287,188,Singapore,1
6287,1139,Singapore,1
6287,1552,Singapore,1
6287,78,Singapore,1
6288,864,Almaty,1
6288,1570,Almaty,1
6289,2555,Jeddah,1
6289,3059,Jeddah,1
6289,263,Jeddah,1
6289,2424,Jeddah,1
6290,2202,Lima,1
6290,372,Lima,1
6291,372,Lima,1
6292,1978,Valencia,1
6292,475,Valencia,1
6292,597,Valencia,1
6292,1623,Valencia,1
6292,313,Valencia,1
6292,1960,Valencia,1
6293,1504,Lima,1
6293,395,Lima,1
6293,713,Lima,1
6293,2065,Lima,1
6293,3086,Lima,1
6295,2231,La Paz,1
6295,2969,La Paz,1
6296,14,Houston,1
6296,10,Houston,1
6296,8,Houston,1
6296,2683,Houston,1
6297,1039,Smolensk,1
6297,2673,Smolensk,1
6298,605,Quito,1
6298,353,Quito,1
6299,669,Quezon City,1
6299,537,Quezon City,1
6299,562,Quezon City,1
6300,1061,Minsk,1
6300,3019,Minsk,1
6300,1703,Minsk,1
6300,2064,Minsk,1
6300,2819,Minsk,1
6301,223,Singapore,1
6301,856,Singapore,1
6301,135,Singapore,1
6301,779,Singapore,1
6301,3110,Singapore,1
6301,548,Singapore,1
6301,190,Singapore,1
6302,531,Quezon City,1
6302,1692,Quezon City,1
6302,3090,Quezon City,1
6302,3129,Quezon City,1
6302,1008,Quezon City,1
6302,1354,Quezon City,1
6302,2697,Quezon City,1
6303,314,New Delhi,1
6304,1729,Nairobi,1
6304,975,Nairobi,1
6305,119,Paris,1
6305,30,Paris,1
6306,1209,Puerto Presidente Stroessner,1
6306,1518,Puerto Presidente Stroessner,1
6307,581,Lima,1
6307,1420,Lima,1
6308,2220,Davao,1
6308,1940,Davao,1
6309,438,Paris,1
6309,29,Paris,1
6309,20,Paris,1
6309,176,Paris,1
6310,344,Santo Domingo,1
6310,742,Santo Domingo,1
6310,729,Santo Domingo,1
6310,217,Santo Domingo,1
6310,2641,Santo Domingo,1
6311,2067,Singapore,1
6311,318,Singapore,1
6311,1736,Singapore,1
6311,242,Singapore,1
6311,2392,Singapore,1
6311,1605,Singapore,1
6312,31,Paris,1
6312,438,Paris,1
6313,2776,Fort-De-France,1
6313,972,Fort-De-France,1
6314,3177,Manado,1
6314,1185,Manado,1
6314,1277,Manado,1
6315,1164,Panama,1
6315,1373,Panama,1
6315,1262,Panama,1
6316,1460,Pinang,1
6316,1701,Ipoh,1
6316,896,Pinang,1
6316,375,Pinang,1
6316,1160,Pinang,1
6316,426,Pinang,1
6316,2414,Pinang,1
6317,316,Bogota,1
6317,1712,Bogota,1
6317,1443,Bogota,1
6317,2443,Bogota,1
6317,3054,Bogota,1
6317,1968,Bogota,1
6318,82,Singapore,1
6318,284,Singapore,1
6318,165,Singapore,1
6318,1038,Singapore,1
6318,1171,Singapore,1
6319,2498,L'Ariana,1
6319,3113,Tunis,1
6320,608,Lima,1
6320,1760,Lima,1
6320,1802,Callao,1
6320,1082,Lima,1
6320,1592,Lima,1
6320,1477,Lima,1
6320,1527,Lima,1
6321,1495,Brasilia,1
6321,658,Brasilia,1
6321,2087,Brasilia,1
6321,1596,Brasilia,1
6321,1111,Brasilia,1
6322,1357,Lima,1
6322,1855,Lima,1
6322,2088,Lima,1
6322,3098,Lima,1
6323,2581,Lisbon,1
6323,1819,Lisbon,1
6323,108,Lisbon,1
6323,92,Lisbon,1
6323,104,Lisbon,1
6323,1902,Lisbon,1
6323,2252,Lisbon,1
6323,2596,Lisbon,1
6324,1497,Kuwait,1
6324,2415,Hawalli,1
6325,585,San Juan,1
6325,1317,San Juan,1
6326,433,Antwerpen,1
6327,60,Edmonton,1
6328,981,Quezon City,1
6328,1883,Quezon City,1
6328,1104,Quezon City,1
6328,624,Quezon City,1
6328,1764,Quezon City,1
6328,768,Quezon City,1
6329,2326,Pinang,1
6329,2598,Pinang,1
6329,2232,Pinang,1
6329,348,Pinang,1
6329,461,Pinang,1
6329,3049,Pinang,1
6329,811,Pinang,1
6329,3143,Pinang,1
6329,368,Pinang,1
6329,426,Pinang,1
6330,1858,San Salvador,1
6330,968,San Salvador,1
6331,176,Paris,1
6331,55,Paris,1
6332,2961,Kuwait,1
6332,2494,Hawalli,1
6333,277,Singapore,1
6333,1124,Singapore,1
6333,135,Singapore,1
6333,988,Singapore,1
6333,2563,Singapore,1
6334,1043,Pinang,1
6334,180,Pinang,1
6334,1030,Pinang,1
6334,993,Pinang,1
6334,1368,Pinang,1
6334,3039,Pinang,1
6335,2130,Quezon City,1
6335,2044,Quezon City,1
6335,2696,Quezon City,1
6335,1442,Quezon City,1
6336,2089,Houston,1
6337,3190,Lima,1
6337,371,Lima,1
6338,288,Brasilia,1
6338,973,Brasilia,1
6338,1616,Brasilia,1
6338,2138,Brasilia,1
6338,3053,Brasilia,1
6339,215,Perth,1
6340,296,Paris,1
6341,1606,Kyiv,1
6341,3075,Kyiv,1
6341,1128,Kyiv,1
6341,1493,Kyiv,1
6342,34,Piraeus,1
6342,1000,Piraeus,1
6342,2528,Piraeus,1
6342,2246,Piraeus,1
6342,131,Piraeus,1
6342,1890,Piraeus,1
6342,774,Piraeus,1
6342,155,Piraeus,1
6342,175,Piraeus,1
6342,1587,Piraeus,1
6342,2053,Piraeus,1
6342,2896,Piraeus,1
6343,1623,Valencia,1
6344,1027,Singapore,1
6344,2886,Singapore,1
6345,312,Houston,1
6345,18,Houston,1
6345,1957,Houston,1
6346,832,Brasilia,1
6346,1616,Brasilia,1
6346,288,Brasilia,1
6346,1852,Brasilia,1
6347,2183,Singapore,1
6348,2974,Kyiv,1
6348,1078,Kyiv,1
6348,2188,Kyiv,1
6349,635,L'Ariana,1
6349,1793,L'Ariana,1
6349,1994,L'Ariana,1
6349,1218,L'Ariana,1
6349,1597,Tunis,1
6349,2052,Tunis,1
6350,411,Guayaquil,1
6350,594,Guayaquil,1
6350,595,Guayaquil,1
6350,838,Guayaquil,1
6351,899,San Juan,1
6352,179,Singapore,1
6352,82,Singapore,1
6352,1457,Singapore,1
6352,610,Singapore,1
6353,134,Singapore,1
6353,826,Singapore,1
6354,718,Singapore,1
6354,779,Singapore,1
6355,1056,Hawalli,1
6355,2179,Hawalli,1
6355,1140,Kuwait,1
6356,914,Colombo,1
6356,1740,Colombo,1
6356,2125,Colombo,1
6357,1048,Pinang,1
6357,1936,Pinang,1
6357,2802,Pinang,1
6357,1795,Pinang,1
6358,587,Paris,1
6358,227,Paris,1
6358,2334,Paris,1
6358,103,Paris,1
6358,29,Paris,1
6359,2424,Jeddah,1
6359,2348,Jeddah,1
6359,796,Jeddah,1
6360,436,Lima,1
6360,971,Lima,1
6360,1268,Lima,1
6361,213,Seville,1
6361,565,Seville,1
6362,652,Quezon City,1
6362,1770,Quezon City,1
6363,1454,Lima,1
6363,1233,Lima,1
6363,3124,Lima,1
6363,753,Lima,1
6364,65,Buenos Aires,1
6364,1746,Asuncion,1
6364,1347,Asuncion,1
6364,1645,Asuncion,1
6364,1977,Asuncion,1
6364,2004,Asuncion,1
6364,3058,Buenos Aires,1
6365,1246,Concepcion,1
6365,3040,Concepcion,1
6365,1296,Concepcion,1
6365,427,Concepcion,1
6366,677,Davao,1
6367,925,Lima,1
6367,1271,Lima,1
6367,2038,Lima,1
6368,1057,Giza,1
6368,1639,Cairo,1
6368,1260,Cairo,1
6368,2517,Cairo,1
6368,2588,Cairo,1
6369,1930,Nairobi,1
6369,1729,Nairobi,1
6369,1478,Nairobi,1
6370,1084,Brasilia,1
6370,3053,Brasilia,1
6370,3156,Brasilia,1
6371,11,Houston,1
6372,698,Bogota,1
6372,1899,Bogota,1
6372,892,Bogota,1
6372,1716,Bogota,1
6373,487,Lima,1
6373,770,Lima,1
6373,1094,Lima,1
6373,631,Lima,1
6373,480,Lima,1
6373,566,Lima,1
6373,855,Lima,1
6373,3006,Lima,1
6374,613,Giza,1
6375,434,Fort-De-France,1
6375,3041,Fort-De-France,1
6375,1066,Fort-De-France,1
6375,2117,Fort-De-France,1
6376,839,Quezon City,1
6376,1051,Quezon City,1
6376,1440,Quezon City,1
6376,1549,Quezon City,1
6376,1870,Quezon City,1
6376,3063,Quezon City,1
6377,929,Singapore,1
6377,182,Singapore,1
6377,1022,Singapore,1
6377,137,Singapore,1
6377,738,Singapore,1
6378,614,Antwerpen,1
6378,2379,Antwerpen,1
6378,197,Antwerpen,1
6379,182,Singapore,1
6379,2183,Singapore,1
6380,1000,Piraeus,1
6381,626,Quezon City,1
6382,2108,Brasilia,1
6382,973,Brasilia,1
6382,692,Brasilia,1
6382,1458,Brasilia,1
6383,2116,Kyiv,1
6383,1165,Kyiv,1
6383,1971,Kyiv,1
6383,2745,Kyiv,1
6383,840,Kyiv,1
6383,932,Kyiv,1
6383,2062,Odesa,1
6383,2200,Kyiv,1
6384,1623,Valencia,1
6384,646,Valencia,1
6384,2150,Valencia,1
6385,3060,Manado,1
6385,1405,Manado,1
6385,1755,Manado,1
6385,1277,Manado,1
6386,263,Jeddah,1
6386,1050,Jeddah,1
6386,2294,Jeddah,1
6386,290,Jeddah,1
6386,547,Jeddah,1
6386,2424,Jeddah,1
6387,27,Paris,1
6387,31,Paris,1
6387,438,Paris,1
6387,23,Paris,1
6387,200,Paris,1
6388,346,Pinang,1
6388,2670,Pinang,1
6388,3160,Pinang,1
6389,2713,Cordoba,1
6389,439,Cordoba,1
6389,2891,Cordoba,1
6390,53,Stockholm,1
6390,139,Stockholm,1
6391,324,Cairo,1
6391,1886,Cairo,1
6392,456,Lima,1
6392,1532,Lima,1
6392,480,Lima,1
6392,1193,Lima,1
6393,342,Budapest,1
6393,757,Budapest,1
6393,1559,Budapest,1
6393,789,Budapest,1
6394,4,New Orleans,1
6395,781,Quezon City,1
6395,943,Quezon City,1
6395,430,Quezon City,1
6396,509,Singapore,1
6396,277,Singapore,1
6397,2853,Minsk,1
6397,1662,Minsk,1
6397,2933,Minsk,1
6398,2178,Kyiv,1
6398,711,Kyiv,1
6398,2192,Kyiv,1
6398,932,Kyiv,1
6398,2200,Kyiv,1
6399,275,Pinang,1
6399,572,Pinang,1
6399,1305,Pinang,1
6399,2369,Pinang,1
6399,3039,Pinang,1
6399,412,Pinang,1
6399,418,Pinang,1
6399,1047,Pinang,1
6399,632,Pinang,1
6400,357,Quezon City,1
6400,2473,Quezon City,1
6400,716,Quezon City,1
6400,1881,Quezon City,1
6400,1939,Quezon City,1
6400,2197,Quezon City,1
6401,969,Shanghai,1
6401,1513,Shanghai,1
6402,110,Singapore,1
6402,727,Singapore,1
6402,3106,Singapore,1
6402,2183,Singapore,1
6402,558,Singapore,1
6402,359,Singapore,1
6402,145,Singapore,1
6402,1342,Singapore,1
6402,2181,Singapore,1
6402,75,Singapore,1
6402,463,Singapore,1
6403,981,Quezon City,1
6403,3171,Quezon City,1
6403,764,Quezon City,1
6403,575,Quezon City,1
6403,2364,Quezon City,1
6403,2972,Quezon City,1
6403,3174,Quezon City,1
6403,3043,Quezon City,1
6404,572,Pinang,1
6404,2191,Pinang,1
6404,462,Pinang,1
6404,896,Pinang,1
6405,1748,Pinang,1
6405,953,Pinang,1
6406,459,Lima,1
6406,1325,Lima,1
6407,243,Ipoh,1
6407,3179,Ipoh,1
6408,1339,Kyrenia,1
6409,1895,Santo Domingo,1
6409,2641,Santo Domingo,1
6409,1083,Santo Domingo,1
6410,1042,Concepcion,1
6410,1329,Concepcion,1
6410,1492,Concepcion,1
6410,747,Concepcion,1
6410,1246,Concepcion,1
6410,2383,Concepcion,1
6410,2390,Talca,1
6411,2445,Hawalli,1
6412,1026,Tallinn,1
6412,36,Helsinki,1
6413,745,Concepcion,1
6413,2915,Concepcion,1
6413,1246,Concepcion,1
6414,1233,Lima,1
6414,2202,Lima,1
6414,253,Lima,1
6414,608,Lima,1
6414,1276,Lima,1
6415,685,Lima,1
6415,770,Lima,1
6415,983,Lima,1
6415,371,Lima,1
6415,1325,Lima,1
6415,581,Lima,1
6415,855,Lima,1
6416,1103,Kyiv,1
6416,710,Kyiv,1
6416,2116,Kyiv,1
6417,73,Singapore,1
6417,2971,Singapore,1
6417,82,Singapore,1
6417,78,Singapore,1
6417,347,Singapore,1
6418,594,Guayaquil,1
6419,1159,Piraeus,1
6419,1000,Piraeus,1
6419,1998,Piraeus,1
6420,560,Lima,1
6420,1205,Lima,1
6420,945,Lima,1
6420,2569,Lima,1
6420,456,Lima,1
6421,983,Lima,1
6422,1792,Hawalli,1
6422,1056,Hawalli,1
6422,2229,Hawalli,1
6422,916,Kuwait,1
6422,2195,Hawalli,1
6422,2625,Kuwait,1
6422,1081,Kuwait,1
6423,552,Shanghai,1
6423,682,Shanghai,1
6424,2640,Quezon City,1
6424,1929,Quezon City,1
6425,888,Ho Chi Minh City,1
6425,2911,Ho Chi Minh City,1
6426,728,Quezon City,1
6426,306,Quezon City,1
6426,2645,Quezon City,1
6426,2636,Quezon City,1
6427,1024,Banda Aceh,1
6427,1122,Banda Aceh,1
6428,23,Paris,1
6428,103,Paris,1
6429,652,Quezon City,1
6429,432,Quezon City,1
6430,1022,Singapore,1
6431,391,Lima,1
6431,581,Lima,1
6431,945,Lima,1
6431,453,Lima,1
6431,1325,Lima,1
6431,913,Lima,1
6432,2367,Quezon City,1
6432,716,Quezon City,1
6432,1330,Quezon City,1
6432,1526,Quezon City,1
6432,754,Quezon City,1
6432,3079,Quezon City,1
6433,781,Quezon City,1
6433,1661,Quezon City,1
6433,349,Quezon City,1
6433,654,Quezon City,1
6433,2599,Quezon City,1
6434,1899,Bogota,1
6434,1257,Bogota,1
6435,1383,Colombo,1
6435,1021,Colombo,1
6436,1130,Quezon City,1
6436,521,Quezon City,1
6436,1734,Quezon City,1
6437,2346,Minsk,1
6437,1711,Minsk,1
6437,704,Minsk,1
6437,2853,Minsk,1
6438,1716,Bogota,1
6438,2083,Bogota,1
6438,1842,Bogota,1
6439,2125,Colombo,1
6439,1064,Colombo,1
6440,1426,Singapore,1
6440,1680,Singapore,1
6440,2068,Singapore,1
6440,400,Singapore,1
6440,127,Singapore,1
6440,676,Singapore,1
6441,1549,Quezon City,1
6441,3063,Quezon City,1
6442,2255,Asuncion,1
6442,2271,Asuncion,1
6443,2243,Bogota,1
6443,1712,Bogota,1
6445,414,Brasilia,1
6445,428,Brasilia,1
6445,501,Brasilia,1
6445,2436,Brasilia,1
6445,471,Brasilia,1
6445,1963,Brasilia,1
6446,1706,Ipoh,1
6446,1439,Ipoh,1
6447,2333,Lima,1
6447,992,Lima,1
6447,2282,Lima,1
6447,983,Lima,1
6448,1209,Puerto Presidente Stroessner,1
6448,1642,Puerto Presidente Stroessner,1
6448,2541,Puerto Presidente Stroessner,1
6449,1738,Alajuela,1
6449,2545,Alajuela,1
6449,1602,Alajuela,1
6449,1671,Alajuela,1
6449,3104,Heredia,1
6449,590,Alajuela,1
6449,1856,Alajuela,1
6449,292,Heredia,1
6450,1274,Quezon City,1
6450,1883,Quezon City,1
6450,981,Quezon City,1
6450,3043,Quezon City,1
6450,574,Quezon City,1
6450,1316,Quezon City,1
6450,2012,Quezon City,1
6450,2364,Quezon City,1
6450,431,Quezon City,1
6450,537,Quezon City,1
6451,635,L'Ariana,1
6451,1597,Tunis,1
6452,3185,Quezon City,1
6452,2233,Quezon City,1
6453,396,Lima,1
6453,1592,Lima,1
6453,805,Lima,1
6453,1435,Lima,1
6454,2987,Antwerpen,1
6454,2137,Antwerpen,1
6455,2353,Banda Aceh,1
6455,2725,Banda Aceh,1
6455,1123,Banda Aceh,1
6456,2209,Lima,1
6457,959,Kyiv,1
6457,859,Kyiv,1
6457,836,Kyiv,1
6457,2188,Kyiv,1
6458,1027,Singapore,1
6458,1062,Singapore,1
6459,853,Budapest,1
6459,387,Budapest,1
6459,1777,Budapest,1
6460,731,Singapore,1
6460,467,Quezon City,1
6461,771,Singapore,1
6461,87,Singapore,1
6461,731,Singapore,1
6461,2097,Singapore,1
6462,1551,Singapore,1
6462,2025,Singapore,1
6462,303,Singapore,1
6462,293,Singapore,1
6462,134,Singapore,1
6462,120,Singapore,1
6463,470,Singapore,1
6463,2183,Singapore,1
6463,76,Singapore,1
6463,2285,Singapore,1
6463,645,Singapore,1
6464,793,Kyiv,1
6464,1396,Kyiv,1
6465,1371,Caracas,1
6466,1944,Quezon City,1
6466,532,Quezon City,1
6466,531,Quezon City,1
6466,1353,Quezon City,1
6466,1692,Quezon City,1
6466,2485,Quezon City,1
6467,2683,Houston,1
6467,54,Houston,1
6467,6,Houston,1
6468,3136,Quezon City,1
6468,508,Quezon City,1
6468,997,Quezon City,1
6468,430,Quezon City,1
6468,512,Quezon City,1
6469,2252,Lisbon,1
6469,1824,Lisbon,1
6470,2589,Jeddah,1
6470,24,Paris,1
6470,1464,Jeddah,1
6471,2070,Quezon City,1
6471,2857,Quezon City,1
6471,2677,Quezon City,1
6472,1001,Amman,1
6472,1986,Amman,1
6472,665,Amman,1
6472,2711,Amman,1
6472,1474,Amman,1
6472,1739,Amman,1
6473,1791,Asuncion,1
6473,2922,Asuncion,1
6473,2176,Asuncion,1
6473,2437,Asuncion,1
6474,1305,Pinang,1
6474,418,Pinang,1
6474,2326,Pinang,1
6474,1319,Pinang,1
6475,624,Quezon City,1
6475,659,Quezon City,1
6475,2857,Quezon City,1
6476,2948,Almaty,1
6477,2455,Asuncion,1
6478,763,Hawalli,1
6478,2993,Hawalli,1
6478,2422,Hawalli,1
6478,1362,Hawalli,1
6480,2061,Singapore,1
6480,872,Singapore,1
6480,1683,Singapore,1
6480,204,Singapore,1
6481,411,Guayaquil,1
6481,838,Guayaquil,1
6482,1160,Pinang,1
6482,632,Pinang,1
6482,426,Pinang,1
6482,169,Pinang,1
6482,265,Pinang,1
6482,589,Pinang,1
6482,812,Pinang,1
6482,1460,Pinang,1
6482,1189,Pinang,1
6483,208,Singapore,1
6483,293,Singapore,1
6483,1551,Singapore,1
6484,321,Lima,1
6484,453,Lima,1
6484,608,Lima,1
6484,1079,Lima,1
6484,1325,Lima,1
6484,459,Lima,1
6484,705,Lima,1
6484,887,Lima,1
6484,1208,Lima,1
6484,2155,Lima,1
6484,371,Lima,1
6484,2038,Lima,1
6485,35,Copenhagen,1
6486,2745,Kyiv,1
6486,959,Kyiv,1
6486,2200,Kyiv,1
6486,1281,Kyiv,1
6487,79,Singapore,1
6487,2988,Singapore,1
6488,413,Buenos Aires,1
6488,1684,Buenos Aires,1
6488,2381,Buenos Aires,1
6489,761,Riga,1
6489,878,Riga,1
6489,1690,Stockholm,1
6489,364,Riga,1
6489,996,Riga,1
6490,1317,San Juan,1
6491,914,Colombo,1
6491,568,Colombo,1
6492,1022,Singapore,1
6492,1736,Singapore,1
6493,309,Buenos Aires,1
6493,67,Buenos Aires,1
6494,364,Riga,1
6494,1365,Riga,1
6494,996,Riga,1
6494,991,Riga,1
6494,1138,Riga,1
6494,911,Riga,1
6495,807,Singapore,1
6495,1860,Singapore,1
6495,544,Singapore,1
6496,808,Bogota,1
6496,1079,Lima,1
6496,1014,Bogota,1
6496,660,Bogota,1
6497,268,Copenhagen,1
6497,35,Copenhagen,1
6498,1464,Jeddah,1
6498,3172,Jeddah,1
6499,383,Buenos Aires,1
6499,61,Buenos Aires,1
6500,144,Perth,1
6501,3120,Baku,1
6502,2376,Panama,1
6502,784,Panama,1
6502,2363,Panama,1
6502,1237,Panama,1
6502,1468,Panama,1
6503,3172,Jeddah,1
6503,2672,Jeddah,1
6503,263,Jeddah,1
6503,2782,Jeddah,1
6504,1878,Tunis,1
6504,2498,L'Ariana,1
6504,1793,L'Ariana,1
6505,1948,Pinang,1
6505,572,Pinang,1
6505,2369,Pinang,1
6505,2634,Pinang,1
6505,1461,Pinang,1
6505,1065,Pinang,1
6505,1887,Pinang,1
6506,2048,Davao,1
6507,1149,Bogota,1
6507,2396,Bogota,1
6507,1015,Bogota,1
6507,2218,Bogota,1
6508,2748,Ipoh,1
6508,3119,Ipoh,1
6508,2709,Ipoh,1
6509,382,Lima,1
6509,416,Lima,1
6509,800,Lima,1
6509,1082,Lima,1
6509,1763,Lima,1
6509,1643,Lima,1
6510,647,Cali,1
6511,170,Pinang,1
6511,1160,Pinang,1
6511,3143,Pinang,1
6511,632,Pinang,1
6511,1118,Pinang,1
6511,348,Pinang,1
6511,3045,Pinang,1
6511,3039,Pinang,1
6511,2519,Pinang,1
6512,211,Pinang,1
6512,3039,Pinang,1
6512,1368,Pinang,1
6512,1523,Pinang,1
6513,2104,Panama,1
6513,2522,Panama,1
6513,1783,Panama,1
6513,292,Heredia,1
6514,1792,Hawalli,1
6514,2179,Hawalli,1
6514,2521,Hawalli,1
6514,2229,Hawalli,1
6514,2195,Hawalli,1
6514,2016,Kuwait,1
6515,569,Brasilia,1
6515,414,Brasilia,1
6515,501,Brasilia,1
6515,1169,Brasilia,1
6515,2457,Brasilia,1
6516,62,Buenos Aires,1
6516,67,Buenos Aires,1
6516,620,Buenos Aires,1
6517,807,Singapore,1
6517,218,Singapore,1
6517,356,Singapore,1
6518,1210,Riga,1
6518,761,Riga,1
6520,359,Singapore,1
6520,3106,Singapore,1
6520,3002,Singapore,1
6520,2707,Singapore,1
6520,558,Singapore,1
6520,699,Singapore,1
6521,747,Concepcion,1
6521,1451,Concepcion,1
6522,620,Buenos Aires,1
6522,61,Buenos Aires,1
6522,63,Buenos Aires,1
6523,707,Pinang,1
6523,234,Singapore,1
6523,771,Singapore,1
6523,1167,Pinang,1
6524,1469,Asuncion,1
6524,1891,Asuncion,1
6524,2004,Asuncion,1
6524,1341,Asuncion,1
6524,1746,Asuncion,1
6524,2681,Asuncion,1
6524,1953,Asuncion,1

